High Perceptual Quality Image Denoising with a Posterior Sampling CGAN

The vast work in Deep Learning (DL) has led to a leap in image denoising research. Most DL solutions for this task have chosen to put their efforts on the denoiser's architecture while maximizing distortion performance. However, distortion driven solutions lead to blurry results with sub-optimal perceptual quality, especially in immoderate noise levels. In this paper we propose a different perspective, aiming to produce sharp and visually pleasing denoised images that are still faithful to their clean sources. Formally, our goal is to achieve high perceptual quality with acceptable distortion. This is attained by a stochastic denoiser that samples from the posterior distribution, trained as a generator in the framework of conditional generative adversarial networks (CGAN). Contrary to distortion-based regularization terms that conflict with perceptual quality, we introduce to the CGAN objective a theoretically founded penalty term that does not force a distortion requirement on individual samples, but rather on their mean. We showcase our proposed method with a novel denoiser architecture that achieves the reformed denoising goal and produces vivid and diverse outcomes in immoderate noise levels.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> figures/data/fid_psnr_ffhq_old.dat <==
fid fid_err psnr noise label
30.97 0.00 25.66 75 ours_s
27.10 0.08 25.52 75 ours_s
22.44 0.12 25.17 75 ours_s
19.74 0.10 24.69 75 ours_s
19.97 0.14 24.14 75 ours_s
21.46 0.00 30.52 25 ours_s
19.27 0.06 30.4  25 ours_s
15.89 0.07 30.07 25 ours_s
13.74 0.05 29.65 25 ours_s
13.58 0.07 29.19 25 ours_s
51.20 0.00 26.46 75 dncnn
46.11 0.00 28.30 50 dncnn
39.64 0.00 29.59 25 dncnn
49.63 0.00 26.80 75 ours_mse
44.00 0.00 28.44 50 ours_mse
32.72 0.00 31.64 25 ours_mse

==> figures/data/fid_psnr_lag-a_25.dat <==
fid psnr n
18.45 29.59 \scalebox{.6}{$64$}
18.32 29.59 \scalebox{.6}{$32$}
18.01 29.58 \scalebox{.6}{$16$}
17.49 29.55 \scalebox{.6}{$8$}
16.71 29.50 \scalebox{.6}{$4$}
15.77 29.41 \scalebox{.6}{$2$}
15.07 29.23 \scalebox{.6}{$1$}

==> figures/data/fid_psnr_lag-a_50.dat <==
fid psnr n
21.61 26.35 \scalebox{.6}{$64$}
21.40 26.34 \scalebox{.6}{$32$}
20.97 26.33 \scalebox{.6}{$16$}
20.13 26.30 \scalebox{.6}{$8$}
18.90 26.25 \scalebox{.6}{$4$}
17.53 26.15 \scalebox{.6}{$2$}
16.49 25.95 \scalebox{.6}{$1$}

==> figures/data/fid_psnr_lag-a_75.dat <==
fid psnr n
22.56 24.66 \scalebox{.6}{$64$}
22.40 24.65 \scalebox{.6}{$32$}
22.10 24.64 \scalebox{.6}{$16$}
21.51 24.62 \scalebox{.6}{$8$}
20.58 24.58 \scalebox{.6}{$4$}
19.37 24.51 \scalebox{.6}{$2$}
18.32 24.37 \scalebox{.6}{$1$}

==> figures/data/fid_psnr_lag_25.dat <==
fid psnr sigma_z
36.68 31.43 \scalebox{.6}{$0$}
36.32 31.42 \scalebox{.6}{$0.25$}
30.04 30.96 \scalebox{.6}{$0.5$}
17.65 29.77 \scalebox{.6}{$0.75$}
15.07 29.23 \scalebox{.6}{$1$}


==> figures/data/fid_psnr_lag_50.dat <==
fid psnr sigma_z
44.00 28.22 \scalebox{.6}{$0$}
43.44 28.20 \scalebox{.6}{$0.25$}
31.64 27.69 \scalebox{.6}{$0.5$}
17.94 26.45 \scalebox{.6}{$0.75$}
16.49 25.95 \scalebox{.6}{$1$}

==> figures/data/fid_psnr_lag_75.dat <==
fid psnr sigma_z
45.54 26.60 \scalebox{.6}{$0$}
45.07 26.59 \scalebox{.6}{$0.25$}
33.35 25.93 \scalebox{.6}{$0.5$}
19.33 24.70 \scalebox{.6}{$0.75$}
18.32 24.37 \scalebox{.6}{$1$}

==> figures/data/fid_psnr_mse_methods.dat <==
fid psnr label
47.69 26.46 DnCNN($75$)
42.96 28.30 DnCNN($50$)
36.80 31.77 DnCNN($25$)
46.31 26.80 Ours-MSE($75$)
41.56 28.44 Ours-MSE($50$)
31.48 31.83 Ours-MSE($25$)

==> figures/data/fid_psnr_mse_methods_50.dat <==
fid psnr label
42.96 28.30 DnCNN
41.56 28.44 Ours-MSE

==> figures/data/fid_psnr_ours-a_25.dat <==
fid psnr n
27.49 31.46 \scalebox{.6}{$64$}
26.34 31.41 \scalebox{.6}{$32$}
24.39 31.32 \scalebox{.6}{$16$}
21.37 31.14 \scalebox{.6}{$8$}
17.39 30.80 \scalebox{.6}{$4$}
13.97 30.19 \scalebox{.6}{$2$}
12.66 29.19 \scalebox{.6}{$1$}

==> figures/data/fid_psnr_ours-a_50.dat <==
fid psnr n
31.75 28.28 \scalebox{.6}{$64$}
29.94 28.23 \scalebox{.6}{$32$}
26.90 28.12 \scalebox{.6}{$16$}
22.87 27.93 \scalebox{.6}{$8$}
18.61 27.55 \scalebox{.6}{$4$}
15.49 26.90 \scalebox{.6}{$2$}
15.17 25.83 \scalebox{.6}{$1$}

==> figures/data/fid_psnr_ours-a_75.dat <==
fid psnr n
34.60 26.57 \scalebox{.6}{$64$}
32.05 26.52 \scalebox{.6}{$32$}
28.64 26.41 \scalebox{.6}{$16$}
24.30 26.22 \scalebox{.6}{$8$}
19.72 25.84 \scalebox{.6}{$4$}
16.47 25.17 \scalebox{.6}{$2$}
15.78 24.09 \scalebox{.6}{$1$}


==> figures/data/fid_psnr_ours-s_25.dat <==
fid fid_err psnr sigma_z
21.19 0.00 30.52 \scalebox{.6}{$0$}
19.00 0.05 30.40 \scalebox{.6}{$0.25$}
15.56 0.06 30.07 \scalebox{.6}{$0.5$}
13.21 0.06 29.65 \scalebox{.6}{$0.75$}
12.66 0.07 29.19 \scalebox{.6}{$1$}


==> figures/data/fid_psnr_ours-s_50.dat <==
fid fid_err psnr sigma_z
26.90 0.00 27.36 \scalebox{.6}{$0$}
23.71 0.08 27.23 \scalebox{.6}{$0.25$}
18.83 0.10 26.86 \scalebox{.6}{$0.5$}
15.55 0.10 26.38 \scalebox{.6}{$0.75$}
15.17 0.10 25.83 \scalebox{.6}{$1$}


==> figures/data/fid_psnr_ours-s_75.dat <==
fid fid_err psnr sigma_z
27.61 0.00 25.60 \scalebox{.6}{$0$}
23.82 0.07 25.46 \scalebox{.6}{$0.25$}
19.07 0.09 25.11 \scalebox{.6}{$0.5$}
16.08 0.10 24.63 \scalebox{.6}{$0.75$}
15.78 0.10 24.09 \scalebox{.6}{$1$}


==> figures/data/hist25_PSCGAN.dat <==
bin edge
0.09491563324620599 0.0005169480573385954
0.29369386516756363 0.0006158517207950354
0.7818869787904674 0.0007147553842514753
1.523318113902224 0.0008136590477079153
1.4949212236277445 0.0009125627111643553
1.3004219751724042 0.0010114663746207952
1.345545800814043 0.0011103700380772352
1.3225948894963129 0.0012092737015336752
1.186445415577575 0.0013081773649901152
0.9071444947957064 0.0014070810284465551
0.6873603440411722 0.0015059846919029951
0.5663818115019505 0.001604888355359435
0.44384728497508624 0.001703792018815875
0.3687710091360927 0.001802695682272315
0.3539882155241528 0.0019015992293134332
0.30497482157797334 0.002000503009185195
0.2746329388189403 0.002099406672641635
0.2267861236989266 0.002198310336098075
0.2485700395259247 0.002297213999554515
0.2886368847077248 0.002396117663010955
0.29758385013667044 0.002495021326467395
0.3306487223740782 0.002593924989923835
0.35009864721961226 0.0026928286533802748
0.36293559761766475 0.0027917323168367147
0.43490031954614056 0.0028906359802931547
0.5298159527923466 0.0029895396437495947
0.6006150931473695 0.0030884433072060347
0.6449595078779079 0.003187346737831831
0.6803583710967799 0.003286250401288271
0.8196198329908034 0.003385154064744711
0.8729126270675666 0.003484057728201151
0.9479893369713278 0.003582961391657591
1.0728578544796563 0.003681865055114031
1.180221439627004 0.003780768718570471
1.2770820653577635 0.0038796723820269108
1.4361824505942318 0.003978576045483351
1.4945322251308337 0.004077479708939791
1.6139547636824128 0.004176383372396231
1.671915539722104 0.004275287035852671
1.9099826198314402 0.004374190699309111
2.148827696934598 0.004473094362765551
2.214568442912503 0.004571998026221991
2.405566704895647 0.0046709016896784306
2.6327418270914844 0.0047698053531348705
2.6568597338999465 0.0048687090165913105
2.789897219843399 0.0049676126800477505
2.9089307598980674 0.0050665163435041904
3.166058766356027 0.00516542000696063
3.2617523965960546 0.00526432367041707
3.377673948675437 0.00536322733387351
3.540275320384101 0.00546213099732995
3.7328295763548884 0.00556103466078639
3.8355251795393075 0.00565993832424283
3.922271844350389 0.00575884198769927
3.986845594837562 0.00585774565115571
4.186012825255831 0.00595664931461215
4.270425499085448 0.00605555297806859
4.3420012225170135 0.00615445664152503
4.356394166902708 0.00625336030498147
4.308158353285784 0.00635226396843791
4.380512073711171 0.00645116763189435
4.336944242057175 0.00655007129535079
4.398406004569062 0.00664897495880723
4.394905018096866 0.00674787862226367
4.380512073711171 0.00684678228572011
4.507325583704053 0.00694568594917655
4.513938558151533 0.00704458961263299
4.504602594225678 0.00714349327608943
4.386736049661742 0.00724239693954587
4.491765643827625 0.00734130060300231
4.48281867839868 0.00744020426645875
4.48826465735543 0.00753910792991519
4.494099634809089 0.00763801159337163
4.364194684477317 0.00773691525682807
4.36884211880385 0.007835818454623222
4.352893180430512 0.007934722118079662
4.349392193958316 0.008033625781536102
4.3256632856467645 0.008132529444992542
4.261478533656502 0.008231433108448982
4.287152434452607 0.008330336771905422
4.246307592276986 0.008429240435361862
4.342779219510835 0.008528144098818302
4.345891207486121 0.008627047762274742
4.301934377335213 0.008725951425731182
4.251753571233736 0.008824855089187622
4.299211387856839 0.008923758752644062
4.359895153374905 0.009022662416100502
4.366119129325476 0.009121566079556942
4.379345078220439 0.009220469743013382
4.307380356291963 0.009319373406469822
4.366508127822386 0.009418277069926262
4.480873685914126 0.009517180733382702
4.475038708460466 0.009616084396839142
4.528331502537229 0.009714988060295582
4.541557451432192 0.009813891723752022
4.56878734621594 0.009912795387208462
4.552838407842603 0.010011699050664902
4.554783400327155 0.010110602714121342
4.661757986977593 0.010209506377577782
4.712327791575981 0.010308410041034222
4.83719630908431 0.010407313704490662
4.855868236936022 0.010506217367947102
4.828249343655363 0.010605121031403542
4.972178787512315 0.010704024694859982
4.950005873188407 0.010802928358316422
5.083432357628769 0.010901832021772861
5.089656333579341 0.011000735685229301
5.088100339591698 0.011099639348685741
5.177958992378065 0.011198543012142181
5.332391395651605 0.011297446675598621
5.425751034910168 0.011396350339055061
5.372847239330316 0.011495254002511501
5.36934625285812 0.011594157665967941
5.474375847024003 0.011693061329424381
5.541672586989551 0.011791964992880821
5.7501757813336765 0.011890868656337261
5.772737694154496 0.011989772319793701
5.800356587435154 0.012088675983250141
5.843146422095328 0.012187579646706581
6.033366687084651 0.012286483310163021
6.069932545794255 0.012385386973619461
6.151622230145498 0.012484290637075901
6.262486801765042 0.012583194300532341
6.316557592835627 0.012682097963988781
6.420031193013868 0.012781001627445221
6.630479379842546 0.012879905290901661
6.768962844742748 0.012978808954358101
6.8269236207824395 0.01307771261781454
7.034648818132743 0.01317661628127098
6.976299043596141 0.01327551994472742
7.220590099656048 0.01337442360818386
7.2839968546524885 0.0134733272716403
7.418590334583584 0.01357223093509674
7.516617955805075 0.01367113459855318
7.595195652181033 0.01377003826200962
7.707616217788219 0.01386894192546606
7.804865842015889 0.0139678455889225
7.902893463237381 0.01406674925237894
8.166245445645911 0.01416565291583538
8.201255310367873 0.01426455657929182
8.4572163213351 0.01436346024274826
8.298504934595544 0.0144623639062047
8.544351984643093 0.01456126756966114
8.684002445034027 0.01466017123311758
8.780474072267875 0.01475907489657402
8.844269825761227 0.01485797856003046
8.947354427442558 0.0149568822234869
9.346466885272916 0.01505578588694334
9.351912864229664 0.01515468955039978
9.563917045045986 0.01525359321385622
9.725351421263918 0.01535249687731266
9.71484846184733 0.0154514005407691
9.873855870296598 0.01555030420422554
10.199247631327433 0.015649208799004555
10.187385706464863 0.01574811153113842
10.216363726364559 0.015847016125917435
10.693669376604415 0.0159459188580513
10.687244068097888 0.016044821590185165
10.806480002985474 0.01614372618496418
11.009720785447135 0.016242628917098045
11.156581946926686 0.01634153351187706
11.350480259992295 0.016440436244010925
11.405154327124949 0.01653934083878994
11.721581331585998 0.016638243570923805
11.785209437381134 0.01673714816570282
12.019551374396034 0.016836050897836685
12.193661705312548 0.0169349554926157
12.408935203185655 0.017033858224749565
12.653851260515278 0.01713276281952858
12.850444339725332 0.017231665551662445
12.937433835107662 0.01733057014644146
13.211042550802231 0.017429472878575325
13.275087709930967 0.01752837747335434
13.355359634199782 0.017627280205488205
13.476590828777132 0.01772618480026722
13.808927610592086 0.017825087532401085
13.96167652221568 0.0179239921271801
14.134127291779022 0.018022894859313965
14.346399658391082 0.01812179945409298
14.477220735327917 0.018220702186226845
14.663047416577912 0.01831960678100586
14.944403530908666 0.018418509513139725
14.940016954451405 0.01851741410791874
15.285940995121738 0.018616316840052605
15.398261498854461 0.01871522143483162
15.651985133874017 0.018814124166965485
15.895406259250986 0.0189130287617445
16.18451906155932 0.019011931493878365
16.325642648138743 0.01911083608865738
16.601521523559793 0.019209738820791245
16.79477925301997 0.01930864341557026
16.96328671913856 0.019407546147704124
17.324211192691074 0.01950645074248314
17.411408767855484 0.019605353474617004
17.672368125832616 0.01970425806939602
17.933439835023982 0.019803160801529884
18.053590242568603 0.0199020653963089
18.17150467340485 0.020000968128442764
18.36167995323687 0.02009987272322178
18.667862081532274 0.020198775455355644
18.89655792314706 0.02029768005013466
19.259134229144884 0.020396582782268524
19.47811615224941 0.02049548737704754
19.651630016606145 0.020594390109181404
19.704126407171458 0.02069329470396042
20.019230134694247 0.020792197436094284
20.242505396521057 0.0208911020308733
20.28102365794641 0.020990004763007164
20.558375150388024 0.02108890935778618
20.874240779728797 0.021187812089920044
21.11075821749527 0.02128671668469906
21.112305618109662 0.021385619416832924
21.416124913043998 0.02148452401161194
21.602439108893797 0.021583426743745804
21.99223711190726 0.02168233133852482
22.220162905215393 0.021781234070658684
22.35595413144619 0.0218801386654377
22.622383563525545 0.021979041397571564
23.077942140284957 0.02207794599235058
23.138190713350756 0.022176848724484444
23.327681526963023 0.022275753319263458
23.53535443881949 0.022374656051397324
23.691009544342016 0.022473560646176338
23.754747525170483 0.022572463378310204
23.927522857582304 0.022671367973089218
24.25188292296582 0.022770270705223083
24.58104648627257 0.022869175300002098
24.68133321965287 0.022968078032135963
25.04629306955445 0.023066982626914978
25.181191581285898 0.023165885359048843
25.354771782382652 0.023264789953827858
25.652653320040162 0.023363692685961723
25.823519385103946 0.023462597280740738
26.022976401965952 0.023561500012874603
26.522945268666504 0.023660404607653618
26.608413627069226 0.023759307339787483
26.584407609936186 0.023858211934566498
26.923110447739358 0.023957114666700363
27.102558486969183 0.024056019261479378
27.276706751805058 0.024154921993613243
27.472888543226997 0.024253826588392258
27.896764517130386 0.024352729320526123
28.085177942964187 0.024451633915305138
28.249193836694214 0.024550536647439003
28.356701450598596 0.024649441242218018
28.511376354780328 0.024748343974351883
28.6752942195851 0.024847248569130898
28.680589107551047 0.024946151301264763
29.19266709229823 0.025045055896043777
29.3679429791507 0.025143958628177643
29.487141727368783 0.025242863222956657
29.842127681742653 0.025341765955090523
29.835298660510322 0.025440670549869537
30.041293036727954 0.025539573282003403
30.446810055927642 0.025638477876782417
30.290638725293533 0.025737380608916283
30.429304958730583 0.025836285203695297
30.646180003529008 0.025935187935829163
30.82686516618383 0.026034092530608177
30.879965898736362 0.026132995262742043
31.306893831543228 0.026231899857521057
31.44245242863625 0.026330802589654922
31.557411222541162 0.026429707184433937
31.681295256685033 0.026528609916567802
31.876003991527668 0.026627514511346817
32.08351591499518 0.026726417243480682
32.0491099526986 0.026825321838259697
32.38265294230709 0.026924224570393562
32.22260491602947 0.027023129165172577
32.54525278290056 0.027122031897306442
32.67345841939376 0.027220936492085457
32.70007272681491 0.027319839224219322
32.93564587518974 0.027418743818998337
32.89379215412483 0.027517646551132202
33.40011445415175 0.027616551145911217
33.49051022941282 0.027715453878045082
33.604729590277394 0.027814358472824097
33.713015274435456 0.027913261204957962
33.832295853839184 0.028012165799736977
33.965472921672685 0.028111068531870842
34.42863616501905 0.028209973126649857
34.232712372600226 0.028308875858783722
34.33410864015492 0.028407780453562737
34.440046619098595 0.028506683185696602
34.663204467459664 0.028605587780475616
34.923956192539436 0.028704490512609482
35.034312528037354 0.028803395107388496
35.02937379254142 0.028902297839522362
35.333066186867185 0.029001202434301376
35.21842528184388 0.02910010516643524
35.334622195506924 0.029199009761214256
35.313340021329054 0.02929791249334812
35.50656115019806 0.029396817088127136
35.603141172626025 0.029495719820261
35.597587655622775 0.029594624415040016
36.04037136599219 0.02969352714717388
35.66605203577127 0.029792431741952896
35.758739106208296 0.02989133447408676
35.96830671404052 0.029990239068865776
36.01041876377761 0.03008914180099964
36.162418791847934 0.030188046395778656
36.37646290252989 0.03028694912791252
36.19548397544238 0.030385853722691536
36.19985924791401 0.0304847564548254
36.23516219575571 0.030583661049604416
36.70438554755451 0.03068256378173828
36.24177523247461 0.030781468376517296
36.320447646440265 0.03088037110865116
36.52030077898784 0.030979275703430176
36.34767728481716 0.03107817843556404
36.37218395935637 0.031177083030343056
36.558422990661434 0.03127598762512207
36.65256151336563 0.031374890357255936
36.927975042599385 0.0314737930893898
36.60878136417464 0.031572695821523666
36.52146778546764 0.03167160227894783
36.77159617430564 0.031770505011081696
36.790268277982506 0.03186940774321556
36.552767162986264 0.031968310475349426
36.92680803611958 0.03206721693277359
36.945480139796445 0.032166119664907455
36.72141489567407 0.03226502239704132
36.90324490792183 0.032363925129175186
37.11703009232764 0.03246283158659935
36.66889960408289 0.032561734318733215
36.84589558685317 0.03266063705086708
36.65312594011543 0.032759539783000946
36.71985888703433 0.03285844624042511
36.77237417862551 0.032957348972558975
36.73036194535256 0.03305625170469284
36.82466943125481 0.033155154436826706
36.71324585031544 0.03325406089425087
36.677846653761385 0.033352963626384735
36.77042916782584 0.0334518663585186
36.763209404950906 0.033550769090652466
36.78209923262388 0.03364967554807663
36.561146005780984 0.033748578280210495
36.63116639456922 0.03384748101234436
36.54537640032947 0.033946383744478226
36.42032722388463 0.03404529020190239
36.45883843771816 0.034144192934036255
36.23438419143584 0.03424309566617012
36.18439599267107 0.034341998398303986
36.278341435508466 0.03444090485572815
36.239441219514994 0.034539807587862015
35.99398085659621 0.03463871031999588
35.99262515110255 0.034737613052129745
35.95702565140242 0.03483651950955391
35.86561014381777 0.034935422241687775
35.85121706390019 0.03503432497382164
35.84286496042532 0.035133227705955505
35.51589720203649 0.03523213416337967
35.42525969877171 0.035331036895513535
35.49489108540002 0.0354299396276474
35.064889943920164 0.035528842359781265
34.98374224724584 0.03562774881720543
35.11289096434416 0.035726651549339294
35.00513736604225 0.03582555428147316
34.75953474994189 0.035924457013607025
34.589294057072074 0.03602336347103119
34.626249262265866 0.036122266203165054
34.69549164673424 0.03622116893529892
34.19122400038488 0.036320071667432785
34.42124512398029 0.03641897812485695
34.040412009404236 0.036517880856990814
34.155556648744906 0.03661678358912468
33.98789671781306 0.036715686321258545
33.77967521665365 0.03681458905339241
33.449517728463455 0.036913495510816574
33.567774385083595 0.03701239824295044
33.474024864539345 0.037111300975084305
33.44281203450692 0.03721020370721817
33.06284958148838 0.037309110164642334
32.851232406483916 0.0374080128967762
32.61744210836317 0.037506915628910065
32.813430246154255 0.03760581836104393
32.50968851006127 0.037704724818468094
32.36886972816491 0.03780362755060196
32.15219552508129 0.037902530282735825
31.82617995020922 0.03800143301486969
31.700564017397124 0.038100339472293854
31.648826730125812 0.03819924220442772
31.306893831543228 0.038298144936561584
31.16023333608081 0.03839704766869545
31.03381431526908 0.038495954126119614
30.68254536484806 0.03859485685825348
30.52733350303412 0.038693759590387344
30.700061113818013 0.03879266232252121
30.341001468425407 0.038891568779945374
30.057807895992962 0.03899047151207924
29.857860785786535 0.039089374244213104
29.896023934259944 0.03918827697634697
29.51359387424434 0.03928718343377113
29.44123947249649 0.039386086165905
29.1070866171126 0.039484988898038864
29.193901481864042 0.03958389163017273
28.949929744498988 0.03968279808759689
28.694744327581834 0.03978170081973076
28.377707567235067 0.039880603551864624
28.35213251400547 0.03997950628399849
28.08556694512412 0.04007841274142265
27.883285821958086 0.04017731547355652
27.687617735510944 0.040276218205690384
27.32948435480945 0.04037512093782425
27.019312024743158 0.04047402739524841
26.890163307644848 0.04057293012738228
26.791356759021436 0.040671832859516144
26.438313973402796 0.04077073559165001
26.25064375671223 0.04086964204907417
25.958892136761214 0.04096854478120804
25.906765847329968 0.041067447513341904
25.475958877985924 0.04116635024547577
25.345046728384286 0.04126525670289993
25.376555903338993 0.0413641594350338
25.161437708895118 0.041463062167167664
24.897145465706092 0.04156196489930153
24.594272559710348 0.04166087135672569
24.621502710905776 0.04175977408885956
24.34181015791274 0.04185867682099342
24.00753103433245 0.04195757955312729
23.95630901741747 0.04205648601055145
23.570029872602333 0.04215538874268532
23.334294563681915 0.04225429147481918
23.47228422297691 0.04235319420695305
23.114897345478752 0.04245210066437721
22.990805656459592 0.04255100339651108
22.45242666710999 0.04264990612864494
22.506428239985762 0.04274880886077881
22.178958148675907 0.04284771531820297
21.942833837595554 0.04294661805033684
21.905878632401762 0.0430455207824707
21.751014498959265 0.04314442351460457
21.46475018303583 0.04324332997202873
21.21306578555809 0.0433422327041626
20.850515772498966 0.04344113543629646
20.75209457776665 0.04354003816843033
20.479018709761345 0.04363894462585449
20.391493223776045 0.04373784735798836
20.115301690222417 0.04383675009012222
19.927052072762937 0.04393565282225609
19.69167833805355 0.04403455927968025
19.47811615224941 0.04413346201181412
19.224875746131932 0.04423236474394798
19.270830146340842 0.04433126747608185
18.86543775035228 0.04443017393350601
18.903170959865946 0.04452907666563988
18.540620946806825 0.04462797939777374
18.38004875244244 0.04472688212990761
18.013912022255266 0.04482578858733177
17.948559659386238 0.04492469131946564
17.816298925008446 0.0450235940515995
17.554617259930478 0.04512249678373337
17.37283646268291 0.04522140324115753
17.21334557710969 0.0453203059732914
16.91186890316031 0.04541920870542526
16.817874919300102 0.04551811143755913
16.521699736745823 0.04561701789498329
16.28051839758632 0.04571592062711716
16.226058095195466 0.04581482335925102
16.11691942942896 0.04591372609138489
15.828886889902156 0.04601263254880905
15.69973817280384 0.04611153528094292
15.44221874292708 0.04621043801307678
15.310159337313118 0.04630934074521065
15.118179943701492 0.04640824720263481
15.009259338919778 0.04650714993476868
14.746293878803934 0.04660605266690254
14.773745563432817 0.04670495539903641
14.559183839875352 0.04680386185646057
14.458821282612206 0.04690276458859444
14.287271330081008 0.0470016673207283
13.975932184006783 0.04710057005286217
13.833694811597171 0.04719947651028633
13.681594967062708 0.0472983792424202
13.629468677631463 0.04739728197455406
13.255916306231265 0.04749618470668793
13.170446128908537 0.04759509116411209
13.068527563005649 0.047693993896245956
12.665132323153383 0.04779289662837982
12.58413487947907 0.04789179936051369
12.567881783169714 0.04799070581793785
12.27107313513955 0.048089608550071716
12.16215253035784 0.04818851128220558
12.011934254839531 0.04828741401433945
11.877791951445587 0.04838632047176361
11.674732823959683 0.048485223203897476
11.54402809822163 0.04858412593603134
11.30047610224557 0.04868302866816521
11.249553463151075 0.04878193512558937
11.131685808690868 0.048880837857723236
10.960913860479542 0.0489797405898571
10.826689317193933 0.04907864332199097
10.535345497510999 0.04917754977941513
10.59525183014094 0.049276452511548996
10.35601550178111 0.04937535524368286
10.24320805481507 0.04947425797581673
10.174740495251548 0.04957316443324089
9.981406421764012 0.049672067165374756
9.847200676586546 0.04977096989750862
9.759307594548867 0.04986987262964249
9.717273955168363 0.04996877908706665
9.40062619698153 0.050067681819200516
9.354334939949304 0.05016658455133438
9.273851184249652 0.050265487283468246
9.113542602949735 0.05036439374089241
8.884031328588271 0.050463296473026276
8.921375535942003 0.05056219920516014
8.835073274940747 0.050661101937294006
8.622621877112167 0.05076000839471817
8.540542421365949 0.050858911126852036
8.317255181563441 0.0509578138589859
8.212693261736627 0.051056716591119766
8.194719501184016 0.05115562304854393
7.953149159864578 0.051254525780677795
7.881961764596531 0.05135342851281166
7.9260094681544775 0.051452331244945526
7.6785136349506935 0.05155123770236969
7.484790559303221 0.051650140434503555
7.461061427547206 0.05174904316663742
7.46272534582566 0.051847945898771286
7.341248762287323 0.05194685235619545
7.2272711294264615 0.052045755088329315
7.0623342136141565 0.05214465782046318
6.937203222176431 0.052243560552597046
6.875613176845508 0.05234246701002121
6.731293375509741 0.052441369742155075
6.569857479136849 0.05254027247428894
6.603840927603974 0.052639175206422806
6.399085530925523 0.05273808166384697
6.34734824365421 0.052836984395980835
6.294443949903093 0.0529358871281147
6.193070118889254 0.053034789860248566
6.115891958493075 0.05313369631767273
5.9599020923592665 0.053232599049806595
5.954456062120181 0.05333150178194046
5.789690072831333 0.053430404514074326
5.718331751039829 0.05352931097149849
5.6265272412952445 0.053628213703632355
5.635474290973741 0.05372711643576622
5.4119832023180825 0.053826019167900085
5.421912105169601 0.05392492562532425
5.248806143998667 0.054023828357458115
5.240248096480104 0.05412273108959198
5.1910382976306195 0.054221633821725845
5.156223629934213 0.05432054027915001
5.051193046751848 0.054419443011283875
4.94577346140955 0.05451834574341774
4.981374030682481 0.054617248475551605
4.858247975424246 0.05471615493297577
4.7119831632888065 0.054815057665109634
4.725987241046455 0.0549139603972435
4.621171598040597 0.055012863129377365
4.58439045483023 0.05511176958680153
4.449017703172961 0.055210672318935394
4.485583906206821 0.05530957505106926
4.295200066124939 0.055408477783203125
4.280579767921243 0.05550738424062729
4.154543068102407 0.055606286972761154
4.093080726832726 0.05570518970489502
4.073088198912718 0.055804092437028885
3.9573189730155227 0.05590299889445305
4.002443223567946 0.056001901626586914
3.8491763725536807 0.05610080435872078
3.7681219924426985 0.056199707090854645
3.8168891932791023 0.05629861354827881
3.7235286748947782 0.056397516280412674
3.7585388692889 0.05649641901254654
3.662317390197998 0.056595321744680405
3.4811803292554715 0.05669422820210457
3.4111599404672286 0.056793130934238434
3.431388052783832 0.0568920336663723
3.3359568707740874 0.056990936398506165
3.340361547359117 0.05708984285593033
3.288235257927869 0.057188745588064194
3.2851232406483915 0.05728764832019806
3.267618143451331 0.057386551052331924
3.245322781351237 0.05748545378446579
3.1528625062705995 0.057584360241889954
3.066115024605165 0.05768326297402382
3.0696160440445777 0.057782165706157684
2.9563050627195735 0.05788106843829155
3.043163897169019 0.057979974895715714
2.906624139031946 0.05807887762784958
2.869279931678216 0.058177780359983444
2.8318290600787495 0.05827668309211731
2.82143266600625 0.05837558954954147
2.780976441373044 0.05847449228167534
2.741298221059706 0.058573395013809204
2.617885930539833 0.05867229774594307
2.650660717794925 0.05877120420336723
2.585697357085833 0.0588701069355011
2.5615792231698826 0.058969009667634964
2.5521470416451475 0.05906791239976883
2.4966158624607906 0.05916681885719299
2.4425445622298696 0.05926572158932686
2.4168704196741806 0.059364624321460724
2.3782696254562463 0.05946352705359459
2.3538520697647622 0.05956243351101875
2.278385650737434 0.05966133624315262
2.242597452023443 0.059760238975286484
2.209449046874629 0.05985914170742035
2.1978622036309545 0.05995804816484451
2.131342834282124 0.06005695089697838
2.110336717645651 0.060155853629112244
2.132040532732366 0.06025475636124611
2.038371318057735 0.06035366281867027
2.064045460613424 0.06045256555080414
2.022422229500413 0.060551468282938004
2.0087314926163 0.06065037101507187
1.8718783936056909 0.06074927747249603
1.9026095642405307 0.0608481802046299
1.8559293050483692 0.06094708293676376
1.91965335322646 0.06104598566889763
1.837257201371504 0.06114489212632179
1.8341451840920266 0.06124379485845566
1.767625814743196 0.06134269759058952
1.7251595991001722 0.06144160032272339
1.7166665317917527 0.06154050678014755
1.688269374116521 0.06163940951228142
1.7228905663507075 0.06173831224441528
1.6598096977137395 0.06183721497654915
1.623306013407429 0.06193612143397331
1.6493691581230525 0.06203502416610718
1.586350808213634 0.06213392689824104
1.5683976332743843 0.06223282963037491
1.546283585740362 0.06233173608779907
1.5139964064657832 0.06243063881993294
1.5291098949408741 0.0625295415520668
1.5463418305642935 0.06262844800949097
1.4590921434554105 0.06272734701633453
1.4602591059801684 0.0628262534737587
1.457645997264002 0.06292515993118286
1.4384758055180242 0.06302405893802643
1.434694005313488 0.06312296539545059
1.3812946418048955 0.06322186440229416
1.3521205786859523 0.06332077085971832
1.3954033072287098 0.06341967731714249
1.3420069034713853 0.06351857632398605
1.3116658778276846 0.06361748278141022
1.2779202297870955 0.06371638923883438
1.2770459895932054 0.06381528824567795
1.3059294403029769 0.06391419470310211
1.2529287640815456 0.06401309370994568
1.241648126342221 0.06411200016736984
1.245242817518567 0.064210906624794
1.1607387246256853 0.06430980563163757
1.169296449807242 0.06440871208906174
1.1818330770451129 0.0645076185464859
1.1587937870844223 0.06460651755332947
1.0974164286847476 0.06470542401075363
1.113282248618871 0.0648043230175972
1.1012236358630412 0.06490322947502136
1.0771875544232778 0.06500213593244553
1.059212984971763 0.06510103493928909
1.028871959328062 0.06519994139671326
1.0289494696459263 0.06529884785413742
0.9845273833872685 0.06539774686098099
1.0067755113208534 0.06549665331840515
1.0008648587338767 0.06559555232524872
0.9631330704333769 0.06569445878267288
0.993159922875633 0.06579336524009705
0.9141206443935523 0.06589226424694061
0.9386268574134646 0.06599117070436478
0.9305282160276201 0.06609007716178894
0.935514957347444 0.06618897616863251
0.8947386692573271 0.06628788262605667
0.8861135437993669 0.06638678163290024
0.9040069691789854 0.0664856880903244
0.8647843746778427 0.06658459454774857
0.8382680802843002 0.06668349355459213
0.7982023669342849 0.0667824000120163
0.830550895158432 0.06688130646944046
0.82465351749546 0.06698020547628403
0.8025416846425504 0.06707911193370819
0.793534516835254 0.06717801094055176
0.7472450033531975 0.06727691739797592
0.7578047511796839 0.06737582385540009
0.7624155161750479 0.06747472286224365
0.7495789284027129 0.06757362931966782
0.7115117504659353 0.06767253577709198
0.7099022025609502 0.06777143478393555
0.7270724229747584 0.06787034124135971
0.7223498028250326 0.06796924024820328
0.7176819527260018 0.06806814670562744
0.711900767278656 0.0681670531630516
0.6888968771153111 0.06826595216989517
0.7025114399041513 0.06836485862731934
0.6586054639359369 0.0684637650847435
0.6546659763890845 0.06856266409158707
0.648491026805202 0.06866157054901123
0.6418293886167495 0.0687604695558548
0.6107103879565434 0.06885937601327896
0.6204818162893203 0.06895828247070312
0.6348276134682032 0.06905718147754669
0.6002077252337239 0.06915608793497086
0.6033650765296149 0.06925499439239502
0.5648098619827396 0.06935389339923859
0.5613512607557927 0.06945279985666275
0.561697961916719 0.06955169886350632
0.5453604865701108 0.06965060532093048
0.5395663192434403 0.06974951177835464
0.5445825115536057 0.06984841078519821
0.5301899737482604 0.06994731724262238
0.5111680919148381 0.07004622370004654
0.520465286041946 0.0701451227068901
0.487438066338883 0.07024402916431427
0.5165754109594203 0.07034292817115784
0.4979040105632966 0.070441834628582
0.5006646379713826 0.07054074108600616
0.4877903353487297 0.07063964009284973
0.47534273508464725 0.0707385465502739
0.4481473682541048 0.07083745300769806
0.45706032219677617 0.07093635201454163
0.4380329311233697 0.07103525847196579
0.42905322160259074 0.07113415747880936
0.41427169628899285 0.07123306393623352
0.4353098134343257 0.07133197039365768
0.425163346520065 0.07143086940050125
0.38743155821956515 0.07152977585792542
0.42286127542726726 0.07162868231534958
0.4072699211404465 0.07172758132219315
0.4030214179785178 0.07182648777961731
0.3905434582855858 0.07192538678646088
0.38665358320306 0.07202429324388504
0.37190007296087163 0.0721231997013092
0.38470864566179713 0.07222209870815277
0.3796518080545137 0.07232100516557693
0.3730671233990333 0.0724199116230011
0.3458098948365396 0.07251881062984467
0.35050414826123993 0.07261771708726883
0.33180634453944685 0.0727166160941124
0.3508667324438231 0.07281552255153656
0.3100463997382999 0.07291442900896072
0.3376411571632355 0.07301332801580429
0.3376411571632355 0.07311223447322845
0.32482903862168183 0.07321114093065262
0.30068734387924084 0.07331003993749619
0.3166596855545497 0.07340894639492035
0.30224329391225113 0.07350784540176392
0.31469089417633356 0.07360675185918808
0.2843712900987418 0.07370565831661224
0.28396088102438005 0.07380455732345581
0.28357189351612755 0.07390346378087997
0.27036668484080106 0.07400237023830414
0.27462518082631826 0.0741012692451477
0.26064126452278663 0.07420017570257187
0.2505079553146586 0.07429907470941544
0.26101061803747816 0.0743979811668396
0.24002337344859603 0.07449688762426376
0.25556479292194206 0.07459578663110733
0.2508969428229112 0.0746946930885315
0.26414241583727177 0.07479359954595566
0.2365044050175659 0.07489249855279922
0.247414692890287 0.07499140501022339
0.23767136754232362 0.07509030401706696
0.221722879703968 0.07518921047449112
0.247414692890287 0.07528811693191528
0.2186109796379474 0.07538701593875885
0.2361154175093133 0.07548592239618301
0.22640778500337583 0.07558482885360718
0.20460742934085469 0.07568372786045074
0.20073267536381773 0.07578263431787491
0.18826995399424654 0.07588153332471848
0.19604970415929804 0.07598043978214264
0.18244888516595065 0.0760793462395668
0.19955059173357123 0.07617824524641037
0.1948827416345403 0.07627715170383453
0.1929523391094062 0.0763760581612587
0.17582235373016408 0.07647495716810226
0.16533214540624525 0.07657386362552643
0.17426640369715382 0.07667276263237
0.17037652861462804 0.07677166908979416
0.17272346484793621 0.07687057554721832
0.1536500657597673 0.07696947455406189
0.1380905654296643 0.07706838101148605
0.15949689321543656 0.07716728746891022
0.14548132808646325 0.07726618647575378
0.15521770827551024 0.07736509293317795
0.1571509533340405 0.07746399194002151
0.14820424064423127 0.07756289839744568
0.1505495065228633 0.07766180485486984
0.13225575280587565 0.07776070386171341
0.13653461539665399 0.07785961031913757
0.1252634136960258 0.07795851677656174
0.1093054898189737 0.0780574157834053
0.12059521194337887 0.07815632224082947
0.12642094018208702 0.07825522124767303
0.1170852399840252 0.0783541277050972
0.12292931281970235 0.07845303416252136
0.11319536490149947 0.07855193316936493
0.12137324556882002 0.07865083962678909
0.10230371467042734 0.07874973863363266
0.10697156476945827 0.07884864509105682
0.09219698461477675 0.07894755154848099
0.11514030244276234 0.07904645055532455
0.09724687706314386 0.07914535701274872
0.08713976604940925 0.07924426347017288
0.0918010519476078 0.07934316247701645
0.10697962349815869 0.07944206893444061
0.08985611440634494 0.07954096794128418
0.09257902696411296 0.07963987439870834
0.08208254748404176 0.07973878085613251
0.08129838922478828 0.07983767986297607
0.07740851414226252 0.07993658632040024
0.08052648023315945 0.0800354927778244
0.07546357660099964 0.08013439178466797
0.07352417760418906 0.08023329824209213
0.07390762656798934 0.0803321972489357
0.07468560158449448 0.08043110370635986
0.06340974047345406 0.08053001016378403
0.07390762656798934 0.0806289091706276
0.06457192636992753 0.08072781562805176
0.0676889254133804 0.08082672208547592
0.059515088762644046 0.08092562109231949
0.08947386692573271 0.08102452754974365
0.05718116371312859 0.08112342655658722
0.06807281394420071 0.08122233301401138
0.0591305555335277 0.08132123947143555
0.06457192636992753 0.08142013847827911
0.05679217620487601 0.08151904493570328
0.061075639597130596 0.08161795139312744
0.059515088762644046 0.08171685039997101
0.05990858915896886 0.08181575685739517
0.05251331361409768 0.08191465586423874
0.0634049638451698 0.0820135623216629
0.0676889254133804 0.08211246877908707
0.051735338597592544 0.08221136778593063
0.051346351089339964 0.0823102742433548
0.050961202466395586 0.08240918070077896
0.04979040105632966 0.08250807970762253
0.049794152028233854 0.08260698616504669
0.05718116371312859 0.08270588517189026
0.047067488498561634 0.08280479162931442
0.0560184210317631 0.08290369808673859
0.04395558843254102 0.08300259709358215
0.050957363581087385 0.08310150355100632
0.042791849399263476 0.08320041000843048
0.051735338597592544 0.08329930901527405
0.0525172697172779 0.08339821547269821
0.04862343853157193 0.08349711447954178
0.0396767258417627 0.08359602093696594
0.04006873171021943 0.0836949273943901
0.04901242603982451 0.08379382640123367
0.04628951348205648 0.08389273285865784
0.04123578214838116 0.083991639316082
0.042399638399530724 0.08409053832292557
0.0424028325865429 0.08418944478034973
0.042399638399530724 0.0842883437871933
0.03617583826748952 0.08438725024461746
0.03540052995757251 0.08448615670204163
0.042399638399530724 0.08458505570888519
0.042788625907783304 0.08468396216630936
0.034233479519410775 0.08478286862373352
0.04045470085826785 0.08488176763057709
0.031121345017646164 0.08498067408800125
0.033841913217974064 0.08507957309484482
0.03656482577574209 0.08517847955226898
0.0389016812720577 0.08527738600969315
0.035008875742731795 0.08537628501653671
0.03539786325098437 0.08547519147396088
0.03462249633213135 0.08557409793138504
0.03228596318496377 0.08567299693822861
0.0389016812720577 0.08577190339565277
0.02917406311894316 0.08587080240249634
0.03228596318496377 0.0859697088599205
0.026064126452278662 0.08606861531734467
0.03345292570972149 0.08616751432418823
0.03267495069321634 0.0862664207816124
0.026064126452278662 0.08636532723903656
0.025673175544669982 0.08646422624588013
0.025675109639558085 0.08656313270330429
0.028396088102438006 0.08666203171014786
0.026062163052922558 0.08676093816757202
0.025286092826837504 0.08685984462499619
0.023339250495154527 0.08695874363183975
0.02295026298690195 0.08705765008926392
0.0287872441413227 0.08715655654668808
0.023728238003407107 0.08725545555353165
0.0237300255759552 0.08735436201095581
0.018282412887871045 0.08745326101779938
0.015559500330103018 0.08755216747522354
0.026064126452278662 0.0876510739326477
0.019060387904376197 0.08774997293949127
0.023728238003407107 0.08784887939691544
0.02217395832507289 0.0879477858543396
0.022561275478649376 0.08804668486118317
0.017894773385146542 0.08814559131860733
0.019060387904376197 0.0882444903254509
0.021005325445639076 0.08834339678287506
0.01828379019786712 0.08844230324029922
0.017893425379618473 0.08854120224714279
0.021005325445639076 0.08864010870456696
0.023341008763234625 0.08873901516199112
0.021394312953891652 0.08883791416883469
0.017505756572425965 0.08893682062625885
0.01867140039612362 0.08903571963310242
0.017893425379618473 0.08913462609052658
0.02100690788691116 0.08923353254795074
0.019060387904376197 0.08933243155479431
0.019449375412628773 0.08943133801221848
0.01439362207066135 0.08953024446964264
0.020227350429133924 0.0896291434764862
0.017116739759705388 0.08972804993391037
0.014003550297092719 0.08982694894075394
0.017504437871365897 0.0899258553981781
0.016727722946984814 0.09002476185560226
0.014392537805345293 0.09012366086244583
0.014781525313597868 0.09022256731987
0.01439362207066135 0.09032147377729416
0.010502662722819538 0.09042037278413773
0.011670504381617312 0.09051927924156189
0.012447600264082415 0.09061817824840546
0.009724687706314386 0.09071708470582962
0.009725420318014426 0.09081599116325378
0.014003550297092719 0.09091489017009735
0.010113675214566962 0.09101379662752151
0.006613285816249809 0.09111270308494568
0.010113675214566962 0.09121160209178925
0.012448538007058464 0.09131050854921341
0.010502662722819538 0.09140940755605698
0.010502662722819538 0.09150831401348114
0.011670504381617312 0.0916072204709053
0.010502662722819538 0.09170611947774887
0.010502662722819538 0.09180502593517303
0.012448538007058464 0.0919039323925972
0.010502662722819538 0.09200283139944077
0.008947386692573271 0.09210173785686493
0.008946712689809237 0.0922006368637085
0.007001775148546359 0.09229954332113266
0.005057218565367501 0.09239844977855682
0.005834812623788632 0.09249734878540039
0.007390762656798934 0.09259625524282455
0.007002302628970387 0.09269516170024872
0.005056837607283481 0.09279406070709229
0.007002302628970387 0.09289296716451645
0.009724687706314386 0.09299186617136002
0.005445825115536057 0.09309077262878418
0.004668201752646924 0.09318967908620834
0.0038898750825257546 0.09328857809305191
0.004667850099030905 0.09338748455047607
0.005057218565367501 0.09348639100790024
0.003111900066020604 0.0935852900147438
0.0038901681272057705 0.09368419647216797
0.0023339250495154527 0.09378309547901154
0.004667850099030905 0.0938820019364357
0.002723117689044039 0.09398090839385986
0.0027229125577680285 0.09407980740070343
0.0035008875742731796 0.0941787138581276
0.002334100876323462 0.09427762031555176
0.0023339250495154527 0.09437651932239532
0.0019450840636028852 0.09447542577981949
0.001555950033010302 0.09457432478666306
0.0027229125577680285 0.09467323124408722
0.001167050438161731 0.09477213770151138
0.000777975016505151 0.09487103670835495
0.0011669625247577263 0.09496994316577911
0.002334100876323462 0.09506884962320328
0.000777975016505151 0.09516774863004684
0.0 0.09526665508747101
0.0011669625247577263 0.09536555409431458
0.0011669625247577263 0.09546446055173874
0.001556067250882308 0.0955633670091629
0.0 0.09566226601600647
0.0011669625247577263 0.09576117247343063
0.001167050438161731 0.0958600789308548
0.0003889875082525755 0.09595897793769836
0.001167050438161731 0.09605788439512253
0.0003889875082525755 0.0961567834019661
0.001555950033010302 0.09625568985939026
0.000389016812720577 0.09635459631681442
0.0003889875082525755 0.09645349532365799
0.0003889875082525755 0.09655240178108215
0.000778033625441154 0.09665130823850632
0.0003889875082525755 0.09675020724534988
0.0 0.09684911370277405
0.0 0.09694801270961761
0.000777975016505151 0.09704691916704178
0.000389016812720577 0.09714582562446594
0.0003889875082525755 0.09724472463130951
0.0003889875082525755 0.09734363108873367
0.000389016812720577 0.09744253754615784
0.0003889875082525755 0.0975414365530014
0.000389016812720577 0.09764034301042557
0.0003889875082525755 0.09773924201726913
0.0 0.0978381484746933
0.0 0.09793705493211746
0.0 0.09803595393896103
0.0 0.09813486039638519
0.000389016812720577 0.09823376685380936
0.0 0.09833266586065292
0.0 0.09843157231807709
0.0003889875082525755 0.09853047132492065

==> figures/data/hist25_est_noise_PSCGAN.dat <==
bin edge
0.0015681169669155602 0.08385424315929413
0.0 0.0838787779211998
0.0 0.08390331268310547
0.0 0.08392785489559174
0.0 0.0839523896574974
0.0 0.08397692441940308
0.0 0.08400145918130875
0.0 0.08402600139379501
0.0 0.08405053615570068
0.0 0.08407507091760635
0.0 0.08409960567951202
0.0 0.08412414789199829
0.0 0.08414868265390396
0.0 0.08417321741580963
0.0 0.0841977521777153
0.0 0.08422229439020157
0.0 0.08424682915210724
0.0 0.08427136391401291
0.0015676409144058713 0.08429589867591858
0.0 0.08432044088840485
0.0 0.08434497565031052
0.0 0.08436951041221619
0.0 0.08439404517412186
0.0 0.08441858738660812
0.0 0.0844431221485138
0.0 0.08446765691041946
0.0 0.08449219167232513
0.0 0.0845167338848114
0.0015681169669155602 0.08454126864671707
0.0 0.08456580340862274
0.0015681169669155602 0.08459033817052841
0.0 0.08461487293243408
0.0015681169669155602 0.08463941514492035
0.0 0.08466394990682602
0.0 0.08468848466873169
0.0015676409144058713 0.08471301943063736
0.0 0.08473756164312363
0.0 0.0847620964050293
0.0 0.08478663116693497
0.0015676409144058713 0.08481116592884064
0.0015681169669155602 0.0848357081413269
0.0 0.08486024290323257
0.0 0.08488477766513824
0.0 0.08490931242704391
0.0 0.08493385463953018
0.0 0.08495838940143585
0.0 0.08498292416334152
0.0015676409144058713 0.08500745892524719
0.0 0.08503200113773346
0.0015681169669155602 0.08505653589963913
0.0 0.0850810706615448
0.0 0.08510560542345047
0.0 0.08513014763593674
0.0 0.08515468239784241
0.0 0.08517921715974808
0.0 0.08520375192165375
0.0015676409144058713 0.08522828668355942
0.004704350900746681 0.08525282889604568
0.0 0.08527736365795135
0.0 0.08530189841985703
0.0 0.0853264331817627
0.0 0.08535097539424896
0.0 0.08537551015615463
0.0031362339338311205 0.0854000449180603
0.0 0.08542457967996597
0.0 0.08544912189245224
0.0015681169669155602 0.08547365665435791
0.0 0.08549819141626358
0.0015676409144058713 0.08552272617816925
0.0031362339338311205 0.08554726839065552
0.0015681169669155602 0.08557180315256119
0.0015681169669155602 0.08559633791446686
0.0015676409144058713 0.08562087267637253
0.0 0.0856454148888588
0.0015681169669155602 0.08566994965076447
0.0031362339338311205 0.08569448441267014
0.0015676409144058713 0.0857190191745758
0.009408701801493361 0.08574356138706207
0.0015681169669155602 0.08576809614896774
0.0015681169669155602 0.08579263091087341
0.004702922743217613 0.08581716567277908
0.0 0.08584170788526535
0.0015681169669155602 0.08586624264717102
0.009408701801493361 0.08589077740907669
0.006272467867662241 0.08591531217098236
0.006270563657623485 0.08593984693288803
0.0031362339338311205 0.0859643891453743
0.0031362339338311205 0.08598892390727997
0.01097681876840892 0.08601345866918564
0.006270563657623485 0.08603799343109131
0.006272467867662241 0.08606253564357758
0.0031362339338311205 0.08608707040548325
0.006272467867662241 0.08611160516738892
0.0031352818288117425 0.08613613992929459
0.0078405848345778 0.08616068214178085
0.009408701801493361 0.08618521690368652
0.0031362339338311205 0.0862097516655922
0.009405845486435227 0.08623428642749786
0.0078405848345778 0.08625882863998413
0.0031362339338311205 0.0862833634018898
0.004704350900746681 0.08630789816379547
0.01254112731524697 0.08633243292570114
0.009408701801493361 0.08635697513818741
0.009408701801493361 0.08638150990009308
0.0078405848345778 0.08640604466199875
0.010973486400841097 0.08643057942390442
0.0078405848345778 0.08645512163639069
0.004704350900746681 0.08647965639829636
0.012544935735324482 0.08650419116020203
0.009405845486435227 0.0865287259221077
0.004704350900746681 0.08655326813459396
0.004704350900746681 0.08657780289649963
0.012544935735324482 0.0866023376584053
0.018817403602986723 0.08662687242031097
0.007838204572029356 0.08665140718221664
0.01097681876840892 0.08667594939470291
0.0078405848345778 0.08670048415660858
0.0078405848345778 0.08672501891851425
0.01567640914405871 0.08674955368041992
0.02195363753681784 0.08677409589290619
0.014113052702240041 0.08679863065481186
0.012544935735324482 0.08682316541671753
0.009405845486435227 0.0868477001786232
0.01724928663607116 0.08687224239110947
0.023521754503733405 0.08689677715301514
0.0156811696691556 0.0869213119149208
0.010973486400841097 0.08694584667682648
0.018817403602986723 0.08697038888931274
0.023521754503733405 0.08699492365121841
0.026657988437564523 0.08701945841312408
0.023514613716088067 0.08704399317502975
0.02038552056990228 0.08706853538751602
0.039202924172889 0.08709307014942169
0.029794222371395642 0.08711760491132736
0.03135281828811742 0.08714213967323303
0.026657988437564523 0.0871666818857193
0.03449857327214232 0.08719121664762497
0.0313623393383112 0.08721575140953064
0.040758663774552645 0.08724028617143631
0.04077104113980456 0.08726482838392258
0.032930456305226764 0.08728936314582825
0.04077104113980456 0.08731389790773392
0.023521754503733405 0.08733843266963959
0.056435072918611356 0.08736296743154526
0.04077104113980456 0.08738750964403152
0.04233915810672012 0.0874120444059372
0.04233915810672012 0.08743657916784286
0.07367912297707593 0.08746111392974854
0.04704350900746681 0.0874856561422348
0.0313623393383112 0.08751019090414047
0.06899714654428464 0.08753472566604614
0.061137995661828974 0.08755926042795181
0.051747859908213484 0.08758380264043808
0.05331597687512905 0.08760833740234375
0.06899714654428464 0.08763287216424942
0.048596868346582 0.08765740692615509
0.05802032777587572 0.08768194913864136
0.07526961441194689 0.08770648390054703
0.0627246786766224 0.0877310186624527
0.0924908139499464 0.08775555342435837
0.078405848345778 0.08778009563684464
0.07683773137886243 0.0878046303987503
0.06429279564353796 0.08782916516065598
0.06270563657623485 0.08785369992256165
0.09879136891568029 0.08787824213504791
0.08781455014727137 0.08790277689695358
0.1066319537502581 0.08792731165885925
0.11447253858483587 0.08795184642076492
0.09876137760756988 0.0879763811826706
0.09251890104801805 0.08800092339515686
0.11917688948558257 0.08802545815706253
0.14740299489006264 0.0880499929189682
0.14579060503974603 0.08807452768087387
0.13956241005548486 0.08809906989336014
0.09879136891568029 0.08812360465526581
0.15367546275772487 0.08814813941717148
0.14265532321093427 0.08817267417907715
0.18033345119528943 0.08819721639156342
0.16778851545996495 0.08822175115346909
0.12701747432016036 0.08824628591537476
0.1520611686973695 0.08827082067728043
0.1928783869306139 0.0882953628897667
0.18660591906295165 0.08831989765167236
0.16151604759230268 0.08834443241357803
0.18184634607108105 0.0883689671754837
0.1834696851291205 0.08839350938796997
0.21012767356668505 0.08841804414987564
0.2116957905336006 0.08844257891178131
0.19752275521513976 0.08846711367368698
0.24305812987191183 0.08849165588617325
0.24462624683882736 0.08851619064807892
0.23051319413658733 0.08854072540998459
0.2586607508769687 0.08856526017189026
0.2618755334748985 0.08858980238437653
0.25717118257415184 0.0886143371462822
0.27285235224330745 0.08863887190818787
0.29637410674704084 0.08866340667009354
0.33704279659726233 0.0886879414319992
0.3167596273169431 0.08871248364448547
0.3465538496883388 0.08873701840639114
0.30891904248236535 0.08876155316829681
0.3574221284845386 0.08878608793020248
0.35125820058908547 0.08881063014268875
0.3763480720597345 0.08883516490459442
0.38732489082814336 0.08885969966650009
0.41072191957433823 0.08888423442840576
0.442208984670188 0.08890877664089203
0.43436839983561015 0.0889333114027977
0.4578901543393435 0.08895784616470337
0.48126576072260246 0.08898238092660904
0.47043509007466805 0.0890069231390953
0.4908206106445703 0.08903145790100098
0.4578901543393435 0.08905599266290665
0.5314302699835903 0.08908052742481232
0.5519771723542771 0.08910506963729858
0.5441365875196994 0.08912960439920425
0.5645221080896016 0.08915413916110992
0.608244674789478 0.0891786739230156
0.588043862593335 0.08920321613550186
0.6680178279060285 0.08922775089740753
0.6946758163435932 0.0892522856593132
0.669382670451307 0.08927682042121887
0.6256786697993085 0.08930136263370514
0.7307425065826509 0.08932589739561081
0.7464236762518066 0.08935043215751648
0.8263976415645002 0.08937496691942215
0.8590672210944174 0.08939950168132782
0.8546237469689802 0.08942404389381409
0.848351279101318 0.08944857865571976
0.915780308678687 0.08947311341762543
0.851229016522388 0.0894976481795311
0.9518469989177449 0.08952219039201736
0.9079397238441093 0.08954672515392303
0.9816412212891406 0.0895712599158287
1.0236695171070338 0.08959579467773438
1.0035948588259584 0.08962033689022064
1.0757282393040741 0.08964487165212631
1.19020077788891 0.08966940641403198
1.1365396629442566 0.08969394117593765
1.1666790233851767 0.08971848338842392
1.1949051287896568 0.08974301815032959
1.169815257319008 0.08976755291223526
1.310547804443308 0.08979208767414093
1.2450848717309546 0.0898166298866272
1.2733109771354347 0.08984116464853287
1.4207139720254973 0.08986569941043854
1.4500678458254306 0.08989023417234421
1.5132328730735156 0.08991477638483047
1.5242096918419243 0.08993931114673615
1.564980732981729 0.08996384590864182
1.5598027098338418 0.08998838067054749
1.6794532715665649 0.09001292288303375
1.671612686731987 0.09003745764493942
1.7343373654086094 0.09006199240684509
1.8346968512912052 0.09008652716875076
1.8435457153413044 0.09011106193065643
1.9303519862730545 0.0901356041431427
1.996212898883508 0.09016013890504837
2.0793230981300326 0.09018467366695404
2.0489066751284732 0.09020920842885971
2.2126130403178554 0.09023375064134598
2.1059810865675974 0.09025828540325165
2.2612246662922377 0.09028282016515732
2.2291853802851485 0.09030735492706299
2.3615841521748333 0.09033189713954926
2.410195778149216 0.09035643190145493
2.488601626494994 0.0903809666633606
2.606986840656963 0.09040550142526627
2.6360046213850565 0.09043004363775253
2.7285235224330746 0.0904545783996582
2.8241786574149237 0.09047911316156387
2.8515388233042795 0.09050364792346954
2.944923663867422 0.09052819013595581
2.9684454183711555 0.09055272489786148
3.0374425649154397 0.09057725965976715
3.1948521835591652 0.09060179442167282
3.1440745186656978 0.09062633663415909
3.275796343886605 0.09065087139606476
3.27736446085352 0.09067540615797043
3.3792920637030317 0.0906999409198761
3.54600374838608 0.09072447568178177
3.5706023336667303 0.09074901789426804
3.661553117747833 0.0907735526561737
3.8262053992739666 0.09079808741807938
3.9159670041858656 0.09082262217998505
4.04417365767523 0.09084716439247131
4.193144769532208 0.09087169915437698
4.207257822234448 0.09089623391628265
4.315715437359363 0.09092076867818832
4.491086993246165 0.09094531089067459
4.550675437988955 0.09096984565258026
4.724736421316583 0.09099438041448593
4.912986625748 0.0910189151763916
5.014838060195961 0.09104345738887787
5.157536704185277 0.09106799215078354
5.108925078210895 0.09109252691268921
5.212406040399522 0.09111706167459488
5.537021010178842 0.09114160388708115
5.6138587415577055 0.09116613864898682
5.637380496061438 0.09119067341089249
5.757945078612765 0.09121520817279816
5.960412591246044 0.09123975038528442
6.098406884334613 0.0912642851471901
6.328920078471201 0.09128881990909576
6.689123781769852 0.09131335467100143
6.507685412699574 0.0913378968834877
6.913827707130704 0.09136243164539337
6.7366304898692455 0.09138696640729904
6.9530306313035934 0.09141150116920471
7.201742360780572 0.09143603593111038
7.139636550366545 0.09146057814359665
7.534802026029266 0.09148511290550232
7.711999243290724 0.09150964766740799
7.590517307553228 0.09153418242931366
7.870379056949196 0.09155872464179993
8.050712508144485 0.0915832594037056
8.499193960682335 0.09160779416561127
8.543642983511997 0.09163232892751694
8.640324487704735 0.0916568711400032
8.938266711418692 0.09168140590190887
9.399293099691867 0.09170594066381454
9.451307072952996 0.09173047542572021
9.32402348527992 0.09175501763820648
9.593739603589396 0.09177955240011215
9.949702155079228 0.09180408716201782
10.032901852197575 0.09182862192392349
10.279006718131496 0.09185316413640976
10.476589455962857 0.09187769889831543
10.630264918720583 0.0919022336602211
11.047165523818174 0.09192676842212677
11.40491470037687 0.09195131063461304
11.673062701719429 0.09197584539651871
11.778126538502772 0.09200038015842438
11.722818757927103 0.09202491492033005
12.251697862511271 0.09204945713281631
12.518277746886916 0.09207399189472198
12.825628672402367 0.09209852665662766
12.838173608137689 0.09212306141853333
13.248133367644018 0.092147596180439
13.688093004205925 0.09217213839292526
13.890380092938031 0.09219667315483093
13.948400420713908 0.0922212079167366
14.33294088041288 0.09224574267864227
14.828114039153537 0.09227028489112854
15.287572310459796 0.09229481965303421
15.143305549503562 0.09231935441493988
15.510239207131688 0.09234388917684555
15.674897201287937 0.09236843138933182
16.30998457288874 0.09239296615123749
16.708286282485293 0.09241750091314316
16.524502878752287 0.09244203567504883
17.16460831985772 0.0924665778875351
17.879669656771217 0.09249111264944077
18.14938577508069 0.09251564741134644
18.275557780143647 0.0925401821732521
18.900513802233245 0.09256472438573837
18.897377568299415 0.09258925914764404
19.289406810028304 0.09261379390954971
19.562590970870865 0.09263832867145538
19.91194924589378 0.09266287088394165
20.57369460593215 0.09268740564584732
20.567422138064487 0.09271194040775299
21.688312050805227 0.09273647516965866
21.85484616790216 0.09276101738214493
22.202968134557413 0.0927855521440506
22.386437819686535 0.09281008690595627
22.877258430331107 0.09283462166786194
23.34530849733223 0.09285915642976761
23.769516984506062 0.09288369864225388
23.971804073238168 0.09290823340415955
24.45164786511433 0.09293276816606522
25.29858907668195 0.09295730292797089
25.637144292102494 0.09298184514045715
25.855112550503755 0.09300637990236282
26.66269278846527 0.0930309146642685
26.419452330482148 0.09305544942617416
27.167626451812076 0.09307999163866043
27.674128232125806 0.0931045264005661
28.21199235177784 0.09312906116247177
28.64393478802408 0.09315359592437744
29.18108863733166 0.09317813813686371
29.524506253086166 0.09320267289876938
30.10157329691109 0.09322720766067505
30.965610982259168 0.09325174242258072
31.570898894910968 0.09327628463506699
31.338817583807465 0.09330081939697266
31.792003387246066 0.09332535415887833
32.66650137438954 0.093349888920784
33.60788283493428 0.09337443113327026
34.020297597233075 0.09339896589517593
34.26806007800573 0.0934235006570816
34.86237640846673 0.09344803541898727
35.7516186939403 0.09347257018089294
35.759339313542434 0.09349711239337921
36.6531659846843 0.09352164715528488
37.418407064539096 0.09354618191719055
37.44467088149864 0.09357071667909622
38.14601333718792 0.09359525889158249
39.279761904267865 0.09361979365348816
39.45068665366166 0.09364432841539383
39.847864403282834 0.0936688631772995
40.618933794013756 0.09369340538978577
41.562940208096926 0.09371794015169144
41.7934534022335 0.0937424749135971
42.11467316551373 0.09376700967550278
43.579538627550335 0.09379155188798904
43.84298227799215 0.09381608664989471
44.661539334722065 0.09384062141180038
45.06810864825439 0.09386515617370605
45.73413134009231 0.09388969838619232
46.38960423226302 0.09391423314809799
47.19091200235687 0.09393876791000366
47.79737148023501 0.09396330267190933
48.25095907199178 0.0939878448843956
48.91584066596398 0.09401237964630127
50.25344443874295 0.09403691440820694
50.65988378994013 0.09406144917011261
51.075137729406705 0.09408599138259888
51.718065685842085 0.09411052614450455
52.13361668207471 0.09413506090641022
53.22345797408102 0.09415959566831589
53.57256060890624 0.09418413043022156
54.343093488458734 0.09420867264270782
55.27925931770732 0.0942332074046135
55.77164804531881 0.09425774216651917
56.91163575659075 0.09428227692842484
57.85253926041575 0.0943068191409111
58.47508169628124 0.09433135390281677
59.46142726847112 0.09435588866472244
59.855665393844966 0.09438042342662811
60.32859595117542 0.09440496563911438
61.36668938327353 0.09442950040102005
62.315400148257446 0.09445403516292572
62.77147749463989 0.09447856992483139
63.74081847118368 0.09450311213731766
64.52958130554221 0.09452764689922333
65.1238976360032 0.094552181661129
65.81426850950169 0.09457671642303467
66.68260590111728 0.09460125863552094
67.59995432676288 0.0946257933974266
68.54082450691222 0.09465032815933228
68.99971484757442 0.09467486292123795
69.24961337595805 0.09469940513372421
71.00904061283731 0.09472393989562988
71.68489902557792 0.09474847465753555
72.08483216712517 0.09477300941944122
73.42550885885419 0.09479755163192749
73.57447997071117 0.09482208639383316
74.54200813929806 0.09484662115573883
75.22884337080708 0.0948711559176445
76.08701942160336 0.09489569067955017
77.34893751007692 0.09492023289203644
77.93384513873643 0.09494476765394211
78.44661938691782 0.09496930241584778
78.85860855827295 0.09499383717775345
80.51339754931251 0.09501837939023972
81.41349668832204 0.09504291415214539
82.16305659850768 0.09506744891405106
82.0785429964626 0.09509198367595673
83.61199667593766 0.095116525888443
84.69713361704324 0.09514106065034866
85.80736042961945 0.09516559541225433
86.66702795292859 0.09519013017416
86.75293496066953 0.09521467238664627
87.98547489666517 0.09523920714855194
88.79148701765976 0.09526374191045761
89.62203107658365 0.09528827667236328
90.12438643953797 0.09531281888484955
92.36679370222724 0.09533735364675522
91.88538179338416 0.09536188840866089
93.46745423962126 0.09538642317056656
93.75928156884825 0.09541096538305283
95.08747663982574 0.0954355001449585
95.64102192914693 0.09546003490686417
96.59333022294656 0.09548456966876984
97.51021735371027 0.0955091118812561
97.98535679468569 0.09553364664316177
98.21116563792152 0.09555818140506744
99.2461228360858 0.09558271616697311
100.24436591259783 0.09560725092887878
100.6872223286812 0.09563179314136505
102.02168986752633 0.09565632790327072
102.85279185999158 0.09568086266517639
103.6539849014306 0.09570539742708206
103.93792880109714 0.09572993963956833
105.25044270240546 0.095754474401474
105.93570981694758 0.09577900916337967
106.73753458006695 0.09580354392528534
108.15616344210002 0.0958280861377716
108.81947691910528 0.09585262089967728
108.6705058072483 0.09587715566158295
110.33527047862842 0.09590169042348862
110.45972726649897 0.09592623263597488
111.38491627697915 0.09595076739788055
112.17211099437077 0.09597530215978622
112.79019615058802 0.0959998369216919
113.95662810272067 0.09602437913417816
114.41608637402693 0.09604891389608383
114.96179107851353 0.0960734486579895
116.31111764434361 0.09609798341989517
117.20263022423589 0.09612252563238144
118.05411773727103 0.09614706039428711
118.14820475528596 0.09617159515619278
118.76917907418452 0.09619612991809845
119.97782974313894 0.09622066468000412
121.09783277005413 0.09624520689249039
120.8735920437852 0.09626974165439606
121.82543904270295 0.09629427641630173
121.87937817231327 0.0963188111782074
123.82322005855336 0.09634335339069366
123.77147219864517 0.09636788815259933
124.64648146618403 0.096392422914505
125.23256208822741 0.09641695767641068
125.67202996254682 0.09644149988889694
125.76925321449558 0.09646603465080261
127.03785984073028 0.09649056941270828
127.95712199746482 0.09651510417461395
128.43505205825204 0.09653964638710022
128.80199142851026 0.09656418114900589
129.77265583103102 0.09658871591091156
130.10479005020088 0.09661325067281723
130.98637836342365 0.0966377928853035
131.53835553577792 0.09666232764720917
132.42590973905214 0.09668686240911484
132.3527871214589 0.09671139717102051
133.40284660944053 0.09673593938350677
133.62865545267638 0.09676047414541245
133.69922071618757 0.09678500890731812
134.44558774219072 0.09680954366922379
134.87530844137424 0.09683408588171005
135.9808309030497 0.09685862064361572
136.58612405227913 0.09688315540552139
135.81774673849048 0.09690769016742706
138.08878522726997 0.09693222492933273
138.22010193180512 0.096956767141819
138.02408731094067 0.09698130190372467
138.12444679682326 0.09700583666563034
138.40858397380876 0.09703037142753601
139.83683052469507 0.09705491364002228
139.97796105171747 0.09707944840192795
140.93608051850288 0.09710398316383362
140.8431303138811 0.09712851792573929
141.43160548004818 0.09715306013822556
141.14934442600338 0.09717759490013123
141.5115794453609 0.0972021296620369
142.17876037295488 0.09722666442394257
143.8621867787673 0.09725120663642883
143.91393463867553 0.0972757413983345
143.73360118748025 0.09730027616024017
144.75439439532371 0.09732481092214584
143.7790765795208 0.09734935313463211
144.14131159887827 0.09737388789653778
143.849641843032 0.09739842265844345
145.2811217425641 0.09742295742034912
144.19776380968725 0.09744749963283539
145.76274454266897 0.09747203439474106
145.73295032029756 0.09749656915664673
145.68714073939523 0.0975211039185524
145.82233298741176 0.09754564613103867
147.0172381162014 0.09757018089294434
147.4876732062761 0.09759471565485
146.62677699143944 0.09761925041675568
146.5853989833498 0.09764378517866135
148.65592034662816 0.09766832739114761
147.28068176664323 0.09769286215305328
148.0349460277296 0.09771739691495895
147.06196182132916 0.09774193167686462
147.08309902881186 0.09776647388935089
148.23566499949482 0.09779100865125656
147.57235152248953 0.09781554341316223
148.19536620244463 0.0978400781750679
147.58332834125795 0.09786462038755417
148.64494352785977 0.09788915514945984
148.01769674109354 0.09791368991136551
147.5730127594255 0.09793822467327118
147.96908511511916 0.09796276688575745
147.96908511511916 0.09798730164766312
148.57908261524932 0.09801183640956879
148.05427852014807 0.09803637117147446
147.86088504440198 0.09806091338396072
147.85618069350124 0.0980854481458664
148.34856942111273 0.09810998290777206
147.54165994113737 0.09813451766967773
147.73386757008183 0.098159059882164
147.3575194980221 0.09818359464406967
147.44376593120245 0.09820812940597534
147.12857442085243 0.09823266416788101
147.02277079846903 0.09825719892978668
146.81181479353546 0.09828174114227295
147.05957727430814 0.09830627590417862
147.31361222294845 0.09833081066608429
146.14645952731615 0.09835534542798996
146.0073707895078 0.09837988764047623
145.74863148996673 0.0984044224023819
146.19240859160385 0.09842895716428757
146.22484157303646 0.09845349192619324
144.8689178715271 0.0984780341386795
144.73092357843854 0.09850256890058517
144.8610772866925 0.09852710366249084
144.32799606660535 0.09855163842439651
143.57522137382176 0.09857618063688278
143.61442429799465 0.09860071539878845
144.1146536104407 0.09862525016069412
143.6758574462125 0.09864978492259979
142.8413426333053 0.09867432713508606
142.76450490192641 0.09869886189699173
142.49635690058386 0.0987233966588974
142.79327561140198 0.09874793142080307
141.69034477958925 0.09877247363328934
141.99769570510472 0.09879700839519501
139.9889378704859 0.09882154315710068
140.06714806125018 0.09884607791900635
139.95757553114757 0.09887062013149261
139.38050848732263 0.09889515489339828
139.1233373047485 0.09891968965530396
137.8453219767123 0.09894422441720963
138.1264086092157 0.0989687591791153
137.92686405899192 0.09899330139160156
137.1004664174274 0.09901783615350723
136.7758662052759 0.0990423709154129
136.19037207992446 0.09906690567731857
136.3320891036388 0.09909144788980484
135.78324816521834 0.09911598265171051
134.6996793410797 0.09914051741361618
134.31547354629504 0.09916505217552185
134.29353704664857 0.09918959438800812
133.50634232925697 0.09921412914991379
132.61094754114816 0.09923866391181946
131.48901697762125 0.09926319867372513
132.1703066734449 0.0992877408862114
130.77625068985697 0.09931227564811707
130.47987658310993 0.09933681041002274
129.20966708807512 0.0993613451719284
129.23165547744514 0.09938588738441467
128.67497395419014 0.09941042214632034
127.71842260437161 0.09943495690822601
127.50250613228711 0.09945949167013168
126.21146219916577 0.09948403388261795
125.88372575308041 0.09950856864452362
124.72802354846365 0.09953310340642929
124.47068860382616 0.09955763816833496
124.50848717309547 0.09958218038082123
123.27437912013293 0.0996067151427269
123.2618341843976 0.09963124990463257
121.8395520954052 0.09965578466653824
121.35735374781609 0.09968031942844391
120.56624111826976 0.09970486164093018
120.31691052053019 0.09972939640283585
119.17688948558256 0.09975393116474152
118.60457630211938 0.09977846592664719
117.74363057782173 0.09980300813913345
116.40289057110894 0.09982754290103912
117.14460989646 0.0998520776629448
115.62292328291943 0.09987661242485046
115.28639129066505 0.09990115463733673
114.68266625840258 0.0999256893992424
113.50814665018281 0.09995022416114807
112.38104187192809 0.09997475892305374
112.20190521674216 0.09999930113554001
110.94741164320972 0.10002383589744568
110.1194458846783 0.10004837065935135
109.64550847628983 0.10007290542125702
108.81477256820455 0.10009744763374329
108.46037813368163 0.10012198239564896
107.22156572981834 0.10014651715755463
106.65915253434665 0.1001710519194603
105.72244590944706 0.10019559413194656
104.70160176398504 0.10022012889385223
104.4867697395176 0.1002446636557579
103.23228949545543 0.10026919841766357
103.29029649376102 0.10029374063014984
101.36621697535563 0.10031827539205551
100.90832682101629 0.10034281015396118
100.06781612674955 0.10036734491586685
99.60320077860582 0.10039187967777252
98.76784716117655 0.10041642189025879
97.86147555429936 0.10044095665216446
96.75124874172315 0.10046549141407013
96.39580746773142 0.1004900261759758
95.53125374146285 0.10051456838846207
94.56215745590903 0.10053910315036774
94.3379167296401 0.10056363791227341
93.66184171300758 0.10058817267417908
93.21200874739472 0.10061271488666534
91.89165426125182 0.10063724964857101
90.40037502571512 0.10066178441047668
90.39958097012897 0.10068631917238235
88.98906975549113 0.10071086138486862
88.08426626558084 0.10073539614677429
87.00383367537603 0.10075993090867996
85.92866908224342 0.10078446567058563
86.37501877164289 0.1008090078830719
85.12209331507735 0.10083354264497757
83.95698240865907 0.10085807740688324
83.60856052892274 0.10088261216878891
82.40297849444576 0.10090715438127518
81.5906939055835 0.10093168914318085
80.94149348128046 0.10095622390508652
80.7439107434491 0.10098075866699219
79.20819248218545 0.10100529342889786
79.1209096826915 0.10102983564138412
78.02950027371827 0.1010543704032898
76.57742396235446 0.10107890516519547
76.51185010940735 0.10110343992710114
75.77925242619445 0.1011279821395874
74.69881983598962 0.10115251690149307
73.98532661604304 0.10117705166339874
73.09125763417373 0.10120158642530441
72.04242969403467 0.10122612863779068
72.09260943697596 0.10125066339969635
70.38963441090566 0.10127519816160202
70.15976912423476 0.10129973292350769
68.67568256606695 0.10132427513599396
69.0034190121523 0.10134880989789963
68.05157201323456 0.1013733446598053
66.73290608534353 0.10139787942171097
66.66065226358046 0.10142242163419724
65.75428065670326 0.1014469563961029
64.86986268736288 0.10147149115800858
63.90644951666974 0.10149602591991425
62.97714550829581 0.10152056813240051
62.4330089207761 0.10154510289430618
61.390211137777264 0.10156963765621185
60.626944723732656 0.10159417241811752
59.870705796836084 0.10161871463060379
60.071424768601275 0.10164324939250946
58.90160951128227 0.10166778415441513
58.387267146133965 0.1016923189163208
57.30668126702102 0.10171685367822647
56.699973289732824 0.10174139589071274
55.953549613481016 0.10176593065261841
55.533294266347646 0.10179046541452408
54.828240981345346 0.10181500017642975
53.84443229297958 0.10183954238891602
53.33322616176511 0.10186407715082169
51.90467160490504 0.10188861191272736
52.29806854549427 0.10191314667463303
51.05788844277063 0.1019376888871193
50.13897190015812 0.10196222364902496
50.131131315323536 0.10198675841093063
49.42928567213152 0.1020112931728363
48.64298831372067 0.10203583538532257
47.81188632125543 0.10206037014722824
47.30852077487553 0.10208490490913391
47.021389227604104 0.10210943967103958
46.13713740058961 0.10213398188352585
45.56320659069851 0.10215851664543152
44.758762586670834 0.10218305140733719
44.10087420406597 0.10220758616924286
43.69714740006899 0.10223212838172913
43.01815275339456 0.1022566631436348
42.51321909004775 0.10228119790554047
41.90931220572656 0.10230573266744614
40.95921517583443 0.1023302748799324
40.375875664141844 0.10235480964183807
40.33196838906821 0.10237934440374374
39.50400263053679 0.10240387916564941
38.905712213724904 0.10242841392755508
37.96254365205879 0.10245295614004135
37.879433452812265 0.10247749090194702
37.48740421108338 0.10250202566385269
36.45392182359413 0.10252656042575836
36.341110708268104 0.10255110263824463
35.357901370012044 0.1025756374001503
34.70086036087443 0.10260017216205597
34.26235982525472 0.10262470692396164
33.76469453162584 0.1026492491364479
33.43538996857357 0.10267378389835358
33.05904189651383 0.10269831866025925
32.2291295592703 0.10272285342216492
31.619510520885353 0.10274739563465118
31.354498753476626 0.10277193039655685
30.869950610699714 0.10279646515846252
30.231955034317224 0.1028209999203682
29.94632971718645 0.10284554213285446
29.668773014042397 0.10287007689476013
28.900395700253775 0.1028946116566658
28.640799506195265 0.10291914641857147
27.553383225673308 0.10294368863105774
27.9657979879721 0.10296822339296341
26.866547994164293 0.10299275815486908
26.533890117233774 0.10301729291677475
26.39768102105654 0.10304183512926102
26.198530166258262 0.10306636989116669
25.342338302322368 0.10309090465307236
25.347042653223113 0.10311543941497803
24.654288660861138 0.1031399741768837
24.312085455058845 0.10316451638936996
23.69581548706103 0.10318905115127563
23.615841521748333 0.1032135859131813
22.926748373185866 0.10323812067508698
22.706333680937313 0.10326266288757324
22.143379689814623 0.10328719764947891
21.727828693582 0.10331173241138458
21.1208260397903 0.10333626717329025
21.125671778286424 0.10336080938577652
20.614465647071953 0.10338534414768219
20.36043069843163 0.10340987890958786
20.337005582587366 0.10343441367149353
19.582644682841515 0.1034589558839798
19.33645031903577 0.10348349064588547
19.422696752216126 0.10350802540779114
18.868126045789065 0.10353256016969681
18.285811951202344 0.10355710238218307
17.984733493554558 0.10358163714408875
17.773037703020957 0.10360617190599442
17.42746404545007 0.10363070666790009
16.74121673879052 0.10365524888038635
16.52638471432309 0.10367978364229202
16.368004900664616 0.10370431840419769
16.057517741215335 0.10372885316610336
15.841011440071327 0.10375338792800903
15.367546275772488 0.1037779301404953
14.892406834797074 0.10380246490240097
14.988061969778922 0.10382699966430664
14.619819167749153 0.10385153442621231
14.255751346229356 0.10387607663869858
13.885675742037284 0.10390061140060425
13.670843717569854 0.10392514616250992
13.37197699988208 0.10394968092441559
12.991849070895416 0.10397422313690186
12.858559128707592 0.10399875789880753
12.308150073320231 0.1040232926607132
12.318522305401334 0.10404782742261887
12.030593370176177 0.10407236963510513
12.167019546297832 0.1040969043970108
11.632291660579625 0.10412143915891647
11.644436712206812 0.10414597392082214
11.36884801013781 0.10417051613330841
11.150879751736548 0.10419505089521408
10.794917200246715 0.10421958565711975
10.882563227805559 0.10424412041902542
10.434250297856137 0.10426866263151169
10.27116613329692 0.10429319739341736
9.908931113939424 0.10431773215532303
9.79148515137907 0.1043422669172287
9.480835181971475 0.10436680912971497
9.287956795040863 0.10439134389162064
9.350681473717485 0.1044158786535263
8.931994243551031 0.10444041341543198
8.896362189253319 0.10446494817733765
8.414515644468896 0.10448949038982391
8.496057726748504 0.10451402515172958
8.221637257538282 0.10453855991363525
8.007509790785189 0.10456309467554092
8.0522806251114 0.10458763688802719
7.961329841030299 0.10461217164993286
7.417193253510599 0.10463670641183853
7.458835470743135 0.1046612411737442
7.365445393602386 0.10468578338623047
7.065935052921513 0.10471031814813614
6.789946466744375 0.10473485291004181
6.806696850350292 0.10475938767194748
6.7084043844647665 0.10478392988443375
6.568841974409281 0.10480846464633942
6.30069397306672 0.10483299940824509
6.278401862195513 0.10485753417015076
6.197198253250294 0.10488207638263702
6.172108381779645 0.1049066111445427
5.59817757188855 0.10493114590644836
5.737565746725489 0.10495568066835403
5.543293478046505 0.1049802228808403
5.468023863634558 0.10500475764274597
5.25162372220021 0.10502929240465164
5.232785372286798 0.10505382716655731
5.019542411096707 0.10507836937904358
5.013269943229046 0.10510290414094925
4.771779930324049 0.10512743890285492
4.823527790232262 0.10515197366476059
4.549293933605838 0.10517650842666626
4.5240174495513905 0.10520105063915253
4.5114725138160665 0.1052255854010582
4.179031716829968 0.10525012016296387
4.080569300198483 0.10527465492486954
4.094353400616527 0.1052991971373558
4.017515669237665 0.10532373189926147
3.9108837154874068 0.10534826666116714
3.828179112979137 0.10537280142307281
3.645871948078677 0.10539734363555908
3.586283503335886 0.10542187839746475
3.5800110354682233 0.10544641315937042
3.5287596983276157 0.10547094792127609
3.3369529055963114 0.10549549013376236
3.27736446085352 0.10552002489566803
3.351065958298552 0.1055445596575737
3.172905210757483 0.10556909441947937
3.098599126625147 0.10559363663196564
3.029601980080862 0.10561817139387131
2.990399055907973 0.10564270615577698
2.7998066731288858 0.10566724091768265
2.7755670314405414 0.10569178313016891
2.6642307267895364 0.10571631789207458
2.678343779491777 0.10574085265398026
2.552119408652758 0.10576538741588593
2.643845206219634 0.10578992962837219
2.4337175326529494 0.10581446439027786
2.4791929246935007 0.10583899915218353
2.356879801274087 0.1058635339140892
2.200967843825843 0.10588806867599487
2.2439753796561663 0.10591261088848114
2.167137648277304 0.10593714565038681
2.1828188179464596 0.10596168041229248
2.1084770298758966 0.10598621517419815
2.095004267799188 0.10601075738668442
1.8833084772655877 0.10603529214859009
1.9366244541407167 0.10605982691049576
1.8764661745438278 0.10608436167240143
1.7562910029454273 0.1061089038848877
1.6982706751695518 0.10613343864679337
1.7907895762175696 0.10615797340869904
1.6162377827524532 0.1061825081706047
1.6104561250222802 0.10620705038309097
1.6418184643605915 0.10623158514499664
1.5461633293787422 0.10625611990690231
1.544126300689783 0.10628065466880798
1.4818705337352045 0.10630519688129425
1.5022560543051067 0.10632973164319992
1.3768066969518618 0.10635426640510559
1.4014709774788487 0.10637880116701126
1.240380520830208 0.10640334337949753
1.2811515619700127 0.1064278781414032
1.172951491252839 0.10645241290330887
1.2623341583670258 0.10647694766521454
1.1851365312908386 0.10650148242712021
1.2027457136242345 0.10652602463960648
1.0929775259401455 0.10655055940151215
1.0255484963627763 0.10657509416341782
1.167892481232374 0.10659962892532349
1.0239803793958606 0.10662417113780975
1.0725920053702431 0.10664870589971542
0.9063716068771938 0.1066732406616211
0.9531256759587696 0.10669777542352676
0.9565513498184917 0.10672231763601303
0.8953947881087848 0.1067468523979187
0.8828498523734604 0.10677138715982437
0.8606348620088232 0.10679592192173004
0.8138527058291757 0.10682046413421631
0.8248295245975846 0.10684499889612198
0.7746497816562867 0.10686953365802765
0.8480937346935763 0.10689406841993332
0.7809222495239488 0.10691861063241959
0.7652410798547933 0.10694314539432526
0.7009482842112553 0.10696768015623093
0.6913296432529892 0.1069922149181366
0.6742902957736908 0.10701675713062286
0.6648815939721975 0.10704129189252853
0.6288149037331396 0.1070658266544342
0.6176505202759132 0.10709036141633987
0.5786351607918416 0.10711490362882614
0.5582496402219395 0.10713943839073181
0.5300235348174593 0.10716397315263748
0.5660902250565172 0.10718850791454315
0.595703547474231 0.10721304267644882
0.5221829499828815 0.10723758488893509
0.5143423651483037 0.10726211965084076
0.4516176864716813 0.10728665441274643
0.45775114700651437 0.1073111891746521
0.4625945052400902 0.10733573138713837
0.4500495695047657 0.10736026614904404
0.4751394409754147 0.10738480091094971
0.44991294243448504 0.10740933567285538
0.41398287926570787 0.10743387788534164
0.3904611247619744 0.10745841264724731
0.41398287926570787 0.10748294740915298
0.39191022860146774 0.10750748217105865
0.3763480720597345 0.10753202438354492
0.33244079698609874 0.10755655914545059
0.3763480720597345 0.10758109390735626
0.36055741031335037 0.10760562866926193
0.3638031363244099 0.1076301708817482
0.3355770309199299 0.10765470564365387
0.352826317556001 0.10767924040555954
0.32136638745320356 0.10770377516746521
0.29637410674704084 0.10772831737995148
0.30891904248236535 0.10775285214185715
0.2712842352763919 0.10777738690376282
0.2664989554489981 0.10780192166566849
0.24462624683882736 0.10782646387815475
0.25246683167340517 0.10785099864006042
0.25717118257415184 0.1078755334019661
0.22737696020275622 0.10790006816387177
0.23201085533206894 0.10792460292577744
0.22267260930200952 0.1079491451382637
0.24149001290499625 0.10797367990016937
0.22580884323584066 0.10799821466207504
0.21946972801682194 0.10802274942398071
0.23364942807041847 0.10804729163646698
0.18817403602986724 0.10807182639837265
0.196014620864445 0.10809636116027832
0.14735824595415187 0.10812089592218399
0.17562910029454273 0.10814543813467026
0.15053922882389378 0.10816997289657593
0.156811696691556 0.1081945076584816
0.15362880961177539 0.10821904242038727
0.19915085479827613 0.10824358463287354
0.1458348779231471 0.1082681193947792
0.17092474939379604 0.10829265415668488
0.15519645052618122 0.10831718891859055
0.15367546275772487 0.10834173113107681
0.16151604759230268 0.10836626589298248
0.11604065555175144 0.10839080065488815
0.13011419589568732 0.10841533541679382
0.1066319537502581 0.10843987762928009
0.11133630465100476 0.10846441239118576
0.1097681876840892 0.10848894715309143
0.10189665943638161 0.1085134819149971
0.1254493573532448 0.10853802412748337
0.10506383678334252 0.10856255888938904
0.07526961441194689 0.10858709365129471
0.10820007071717364 0.10861162841320038
0.08308496846351117 0.10863616317510605
0.08154208227960912 0.10866070538759232
0.10035948588259586 0.10868524014949799
0.10349571981642697 0.10870977491140366
0.07838204572029356 0.10873430967330933
0.08781455014727137 0.1087588518857956
0.06429279564353796 0.10878338664770126
0.06742902957736908 0.10880792140960693
0.07838204572029356 0.1088324561715126
0.07683773137886243 0.10885699838399887
0.0705652635112002 0.10888153314590454
0.056452210808960165 0.10890606790781021
0.061137995661828974 0.10893060266971588
0.056452210808960165 0.10895514488220215
0.051747859908213484 0.10897967964410782
0.05017974294129793 0.10900421440601349
0.05016450926098788 0.10902874916791916
0.051747859908213484 0.10905329138040543
0.0627246786766224 0.1090778261423111
0.04547539204055124 0.10910236090421677
0.048596868346582 0.10912689566612244
0.0627246786766224 0.1091514378786087
0.04547539204055124 0.10917597264051437
0.051747859908213484 0.10920050740242004
0.04233915810672012 0.10922504216432571
0.032920459202523296 0.10924957692623138
0.04390727507363568 0.10927411913871765
0.03606669023905788 0.10929865390062332
0.0313623393383112 0.10932318866252899
0.03762338194574091 0.10934772342443466
0.032930456305226764 0.10937226563692093
0.028226105404480083 0.1093968003988266
0.032930456305226764 0.10942133516073227
0.032920459202523296 0.10944586992263794
0.037634807205973446 0.1094704121351242
0.0156811696691556 0.10949494689702988
0.02038552056990228 0.10951948165893555
0.02978517737371155 0.10954401642084122
0.029794222371395642 0.10956855863332748
0.032930456305226764 0.10959309339523315
0.014113052702240041 0.10961762815713882
0.036055741031335034 0.1096421629190445
0.02195363753681784 0.10966670513153076
0.018817403602986723 0.10969123989343643
0.023521754503733405 0.1097157746553421
0.02664989554489981 0.10974030941724777
0.018817403602986723 0.10976485162973404
0.026657988437564523 0.10978938639163971
0.01724928663607116 0.10981392115354538
0.017244050058464584 0.10983845591545105
0.02038552056990228 0.10986299812793732
0.02038552056990228 0.10988753288984299
0.026657988437564523 0.10991206765174866
0.01724928663607116 0.10993660241365433
0.017244050058464584 0.10996113717556
0.012544935735324482 0.10998567938804626
0.012544935735324482 0.11001021414995193
0.0156811696691556 0.1100347489118576
0.01254112731524697 0.11005928367376328
0.023521754503733405 0.11008382588624954
0.014113052702240041 0.11010836064815521
0.018817403602986723 0.11013289541006088
0.01254112731524697 0.11015743017196655
0.009408701801493361 0.11018197238445282
0.012544935735324482 0.11020650714635849
0.006272467867662241 0.11023104190826416
0.006270563657623485 0.11025557667016983
0.009408701801493361 0.1102801188826561
0.012544935735324482 0.11030465364456177
0.01097681876840892 0.11032918840646744
0.010973486400841097 0.11035372316837311
0.0078405848345778 0.11037826538085938
0.012544935735324482 0.11040280014276505
0.0031362339338311205 0.11042733490467072
0.007838204572029356 0.11045186966657639
0.009408701801493361 0.11047641187906265
0.006272467867662241 0.11050094664096832
0.009408701801493361 0.11052548140287399
0.007838204572029356 0.11055001616477966
0.006272467867662241 0.11057455837726593
0.0031362339338311205 0.1105990931391716
0.0031362339338311205 0.11062362790107727
0.0078405848345778 0.11064816266298294
0.009405845486435227 0.11067269742488861
0.004704350900746681 0.11069723963737488
0.012544935735324482 0.11072177439928055
0.0078405848345778 0.11074630916118622
0.0015676409144058713 0.11077084392309189
0.006272467867662241 0.11079538613557816
0.004704350900746681 0.11081992089748383
0.0078405848345778 0.1108444556593895
0.006270563657623485 0.11086899042129517
0.0015681169669155602 0.11089353263378143
0.0031362339338311205 0.1109180673956871
0.006272467867662241 0.11094260215759277
0.004702922743217613 0.11096713691949844
0.0015681169669155602 0.11099167913198471
0.0015681169669155602 0.11101621389389038
0.0078405848345778 0.11104074865579605
0.0015676409144058713 0.11106528341770172
0.004704350900746681 0.11108982563018799
0.0 0.11111436039209366
0.006272467867662241 0.11113889515399933
0.006270563657623485 0.111163429915905
0.012544935735324482 0.11118797212839127
0.0031362339338311205 0.11121250689029694
0.0 0.1112370416522026
0.006270563657623485 0.11126157641410828
0.004704350900746681 0.11128611862659454
0.004704350900746681 0.11131065338850021
0.0031362339338311205 0.11133518815040588
0.004704350900746681 0.11135972291231155
0.009405845486435227 0.11138425767421722
0.0031362339338311205 0.11140879988670349
0.0 0.11143333464860916
0.0078405848345778 0.11145786941051483
0.0031352818288117425 0.1114824041724205
0.0031362339338311205 0.11150694638490677
0.0015681169669155602 0.11153148114681244
0.0015681169669155602 0.11155601590871811
0.004702922743217613 0.11158055067062378
0.004704350900746681 0.11160509288311005
0.0015681169669155602 0.11162962764501572
0.004704350900746681 0.11165416240692139
0.0015676409144058713 0.11167869716882706
0.0031362339338311205 0.11170323938131332
0.0 0.111727774143219
0.006272467867662241 0.11175230890512466
0.0 0.11177684366703033
0.0 0.1118013858795166
0.0 0.11182592064142227
0.004704350900746681 0.11185045540332794
0.0 0.11187499016523361
0.0015681169669155602 0.11189953237771988
0.0 0.11192406713962555
0.004704350900746681 0.11194860190153122
0.0 0.11197313666343689
0.0031352818288117425 0.11199767142534256
0.0015681169669155602 0.11202221363782883
0.0015681169669155602 0.1120467483997345
0.0 0.11207128316164017
0.0015676409144058713 0.11209581792354584
0.004704350900746681 0.1121203601360321
0.0 0.11214489489793777
0.0 0.11216942965984344
0.0 0.11219396442174911
0.0 0.11221850663423538
0.0 0.11224304139614105
0.0015681169669155602 0.11226757615804672
0.0015676409144058713 0.11229211091995239
0.0 0.11231665313243866
0.0015681169669155602 0.11234118789434433
0.0015681169669155602 0.11236572265625
0.0 0.11239025741815567
0.0015681169669155602 0.11241479963064194
0.0015681169669155602 0.11243933439254761
0.0031362339338311205 0.11246386915445328
0.0 0.11248840391635895
0.0015681169669155602 0.11251294612884521
0.0 0.11253748089075089
0.0 0.11256201565265656
0.0031352818288117425 0.11258655041456223
0.0 0.11261109262704849
0.0015681169669155602 0.11263562738895416


==> figures/data/hist25_est_noise_ours-MSE.dat <==
bin edge
0.0013336284018731766 0.07365478575229645
0.0 0.07368363440036774
0.0 0.07371248304843903
0.0 0.07374133169651031
0.0 0.0737701803445816
0.0 0.0737990289926529
0.0 0.07382787764072418
0.0 0.07385672628879547
0.0 0.07388557493686676
0.0 0.07391441613435745
0.0 0.07394326478242874
0.0 0.07397211343050003
0.0 0.07400096207857132
0.0013336284018731766 0.07402981072664261
0.0 0.0740586593747139
0.0 0.07408750802278519
0.0 0.07411635667085648
0.0 0.07414520531892776
0.0013336284018731766 0.07417405396699905
0.0 0.07420290261507034
0.0 0.07423175126314163
0.0013336284018731766 0.07426059991121292
0.0 0.07428944855928421
0.0 0.0743182972073555
0.0 0.07434714585542679
0.0 0.07437598705291748
0.0 0.07440483570098877
0.0013336284018731766 0.07443368434906006
0.0013336284018731766 0.07446253299713135
0.0 0.07449138164520264
0.0 0.07452023029327393
0.002667256803746353 0.07454907894134521
0.0 0.0745779275894165
0.0 0.07460677623748779
0.0013336284018731766 0.07463562488555908
0.0 0.07466447353363037
0.0 0.07469332218170166
0.0013336284018731766 0.07472217082977295
0.004000885205619529 0.07475101947784424
0.0 0.07477986812591553
0.0013339729196726788 0.07480871677398682
0.0 0.07483755797147751
0.0 0.0748664066195488
0.002667256803746353 0.07489525526762009
0.002667256803746353 0.07492410391569138
0.0 0.07495295256376266
0.002667256803746353 0.07498180121183395
0.0 0.07501064985990524
0.0013336284018731766 0.07503949850797653
0.002667256803746353 0.07506834715604782
0.008001770411239058 0.07509719580411911
0.0 0.0751260444521904
0.002667256803746353 0.07515489310026169
0.0 0.07518374174833298
0.0013336284018731766 0.07521259039640427
0.004000885205619529 0.07524143904447556
0.0026679458393453577 0.07527028769254684
0.002667256803746353 0.07529912889003754
0.002667256803746353 0.07532797753810883
0.002667256803746353 0.07535682618618011
0.002667256803746353 0.0753856748342514
0.0013336284018731766 0.07541452348232269
0.0013336284018731766 0.07544337213039398
0.0013336284018731766 0.07547222077846527
0.0013336284018731766 0.07550106942653656
0.004000885205619529 0.07552991807460785
0.0 0.07555876672267914
0.002667256803746353 0.07558761537075043
0.002667256803746353 0.07561646401882172
0.002667256803746353 0.075645312666893
0.0013336284018731766 0.0756741613149643
0.002667256803746353 0.07570300996303558
0.0026679458393453577 0.07573185861110687
0.0013336284018731766 0.07576069980859756
0.002667256803746353 0.07578954845666885
0.005334513607492706 0.07581839710474014
0.0013336284018731766 0.07584724575281143
0.0013336284018731766 0.07587609440088272
0.002667256803746353 0.07590494304895401
0.005334513607492706 0.0759337916970253
0.002667256803746353 0.07596264034509659
0.0013336284018731766 0.07599148899316788
0.0 0.07602033764123917
0.0013336284018731766 0.07604918628931046
0.006668142009365882 0.07607803493738174
0.005334513607492706 0.07610688358545303
0.002667256803746353 0.07613573223352432
0.004000885205619529 0.07616458088159561
0.004000885205619529 0.0761934295296669
0.005335891678690715 0.07622227817773819
0.008001770411239058 0.07625111937522888
0.0 0.07627996802330017
0.004000885205619529 0.07630881667137146
0.004000885205619529 0.07633766531944275
0.002667256803746353 0.07636651396751404
0.004000885205619529 0.07639536261558533
0.002667256803746353 0.07642421126365662
0.002667256803746353 0.0764530599117279
0.002667256803746353 0.0764819085597992
0.008001770411239058 0.07651075720787048
0.002667256803746353 0.07653960585594177
0.006668142009365882 0.07656845450401306
0.004000885205619529 0.07659730315208435
0.006668142009365882 0.07662615180015564
0.005334513607492706 0.07665500044822693
0.005335891678690715 0.07668384909629822
0.006668142009365882 0.07671269029378891
0.010669027214985412 0.0767415389418602
0.0 0.07677038758993149
0.008001770411239058 0.07679923623800278
0.005334513607492706 0.07682808488607407
0.006668142009365882 0.07685693353414536
0.006668142009365882 0.07688578218221664
0.009335398813112235 0.07691463083028793
0.010669027214985412 0.07694347947835922
0.005334513607492706 0.07697232812643051
0.002667256803746353 0.0770011767745018
0.013336284018731765 0.07703002542257309
0.009335398813112235 0.07705887407064438
0.010669027214985412 0.07708772271871567
0.008001770411239058 0.07711657136678696
0.014673702116399465 0.07714542001485825
0.01200265561685859 0.07717426121234894
0.009335398813112235 0.07720310986042023
0.009335398813112235 0.07723195850849152
0.010669027214985412 0.0772608071565628
0.005334513607492706 0.0772896558046341
0.01200265561685859 0.07731850445270538
0.006668142009365882 0.07734735310077667
0.013336284018731765 0.07737620174884796
0.013336284018731765 0.07740505039691925
0.016003540822478117 0.07743389904499054
0.01200265561685859 0.07746274769306183
0.008001770411239058 0.07749159634113312
0.006668142009365882 0.0775204449892044
0.01867079762622447 0.0775492936372757
0.01200265561685859 0.07757814228534698
0.013339729196726787 0.07760699093341827
0.013336284018731765 0.07763583213090897
0.01867079762622447 0.07766468077898026
0.02667256803746353 0.07769352942705154
0.009335398813112235 0.07772237807512283
0.02400531123371718 0.07775122672319412
0.008001770411239058 0.07778007537126541
0.014669912420604942 0.0778089240193367
0.017337169224351294 0.07783777266740799
0.010669027214985412 0.07786662131547928
0.014669912420604942 0.07789546996355057
0.014669912420604942 0.07792431861162186
0.013336284018731765 0.07795316725969315
0.020004426028097648 0.07798201590776443
0.01867079762622447 0.07801086455583572
0.025338939635590352 0.07803971320390701
0.014673702116399465 0.0780685618519783
0.022671682831844002 0.078097403049469
0.028006196439336706 0.07812625169754028
0.020004426028097648 0.07815510034561157
0.02400531123371718 0.07818394899368286
0.02667256803746353 0.07821279764175415
0.021338054429970825 0.07824164628982544
0.021338054429970825 0.07827049493789673
0.01200265561685859 0.07829934358596802
0.022671682831844002 0.0783281922340393
0.022671682831844002 0.0783570408821106
0.022671682831844002 0.07838588953018188
0.029339824841209883 0.07841473817825317
0.032007081644956234 0.07844358682632446
0.022671682831844002 0.07847243547439575
0.03067345324308306 0.07850128412246704
0.028013431313126252 0.07853013277053833
0.036007966850575765 0.07855897396802902
0.040008852056195296 0.07858782261610031
0.029339824841209883 0.0786166712641716
0.032007081644956234 0.07864551991224289
0.02667256803746353 0.07867436856031418
0.036007966850575765 0.07870321720838547
0.02667256803746353 0.07873206585645676
0.03467433844870259 0.07876091450452805
0.03334071004682941 0.07878976315259933
0.04267610885994165 0.07881861180067062
0.05334513607492706 0.07884746044874191
0.04400973726181482 0.0788763090968132
0.03734159525244894 0.07890515774488449
0.040008852056195296 0.07893400639295578
0.04400973726181482 0.07896285504102707
0.032007081644956234 0.07899170368909836
0.04001918759018036 0.07902055233716965
0.046676994065561174 0.07904939353466034
0.06001327808429294 0.07907824218273163
0.04400973726181482 0.07910709083080292
0.050677879271180705 0.0791359394788742
0.05601239287867341 0.0791647881269455
0.054678764476800236 0.07919363677501678
0.04400973726181482 0.07922248542308807
0.03734159525244894 0.07925133407115936
0.05734602128054658 0.07928018271923065
0.04934425086930753 0.07930903136730194
0.050677879271180705 0.07933788001537323
0.06268053488803929 0.07936672866344452
0.07068230529927835 0.07939557731151581
0.05334513607492706 0.0794244259595871
0.06534779169178564 0.07945327460765839
0.04668905218854376 0.07948212325572968
0.06268053488803929 0.07951096445322037
0.08801947452362964 0.07953981310129166
0.0733495621030247 0.07956866174936295
0.06268053488803929 0.07959751039743423
0.09335398813112235 0.07962635904550552
0.07201593370115153 0.07965520769357681
0.07601681890677106 0.0796840563416481
0.07068230529927835 0.07971290498971939
0.06401416328991247 0.07974175363779068
0.08668584612175646 0.07977060228586197
0.0733495621030247 0.07979945093393326
0.07868407571051741 0.07982829958200455
0.06934867689740518 0.07985714823007584
0.08001770411239059 0.07988599687814713
0.10135575854236141 0.07991484552621841
0.08804221269839681 0.0799436941742897
0.10135575854236141 0.0799725353717804
0.09602124493486872 0.08000138401985168
0.09602124493486872 0.08003023266792297
0.09468761653299554 0.08005908131599426
0.1080239005517273 0.08008792996406555
0.09202035972924917 0.08011677861213684
0.10002213014048825 0.08014562726020813
0.08801947452362964 0.08017447590827942
0.12802832657982494 0.08020332455635071
0.11869292776671271 0.080232173204422
0.11202478575734683 0.08026102185249329
0.10535664374798095 0.08028987050056458
0.11202478575734683 0.08031871914863586
0.11735929936483953 0.08034756779670715
0.10935752895360047 0.08037641644477844
0.13606523780661323 0.08040526509284973
0.15470089461728848 0.08043410629034042
0.1466991242060494 0.08046295493841171
0.13336284018731764 0.080491803586483
0.16136903662665436 0.08052065223455429
0.13336284018731764 0.08054950088262558
0.15203363781354212 0.08057834953069687
0.136030096991064 0.08060719817876816
0.16803717863602025 0.08063604682683945
0.17337169224351293 0.08066489547491074
0.15203363781354212 0.08069374412298203
0.20137788868284967 0.08072259277105331
0.1640362934304007 0.0807514414191246
0.18804160466411787 0.08078029006719589
0.18003983425287884 0.08080913871526718
0.18003983425287884 0.08083798736333847
0.17208250663777555 0.08086683601140976
0.1827070910566252 0.08089567720890045
0.21204691589783506 0.08092452585697174
0.19337611827161058 0.08095337450504303
0.2093796590940887 0.08098222315311432
0.21738142950532777 0.08101107180118561
0.20137788868284967 0.0810399204492569
0.22938408512218633 0.08106876909732819
0.20271151708472282 0.08109761774539948
0.2147141727015814 0.08112646639347076
0.24005311233717175 0.08115531504154205
0.23738585553342542 0.08118416368961334
0.2587239099633962 0.08121301233768463
0.25205576795403034 0.08124186098575592
0.24138674073904492 0.08127070963382721
0.26405842357088893 0.0812995582818985
0.22538319991656683 0.08132840692996979
0.26012471933617237 0.08135725557804108
0.2960655052158452 0.08138609677553177
0.2613911667671426 0.08141494542360306
0.2547230247577767 0.08144379407167435
0.32007081644956237 0.08147264271974564
0.272060193982128 0.08150149136781693
0.272060193982128 0.08153034001588821
0.31073541763645013 0.0815591886639595
0.3120690460383233 0.08158803731203079
0.33073984366454773 0.08161688596010208
0.33207347206642096 0.08164573460817337
0.36674781051512356 0.08167458325624466
0.3680814389169967 0.08170343190431595
0.3574124117020113 0.08173228055238724
0.3534115264963918 0.08176112920045853
0.3414088708795332 0.08178997784852982
0.3641746070706413 0.0818188264966011
0.3960876353563334 0.0818476676940918
0.40275577736569934 0.08187651634216309
0.3894194933469675 0.08190536499023438
0.38408497973947486 0.08193421363830566
0.385418608141348 0.08196306228637695
0.4254274601975433 0.08199191093444824
0.4134248045806847 0.08202075958251953
0.47477171106685084 0.08204960823059082
0.4320956022069092 0.08207845687866211
0.4147584329825579 0.0821073055267334
0.461435427048119 0.08213615417480469
0.4961097654968217 0.08216500282287598
0.47477171106685084 0.08219385147094727
0.4841071098799631 0.08222270011901855
0.48277348147808985 0.08225154876708984
0.5469288970657983 0.08228039741516113
0.5347849891511437 0.08230923861265182
0.5081124211136803 0.08233808726072311
0.53745224595489 0.0823669359087944
0.5387858743567633 0.08239578455686569
0.5494549015717487 0.08242463320493698
0.5507885299736219 0.08245348185300827
0.5881301252260709 0.08248233050107956
0.6254717204785198 0.08251117914915085
0.6601460589272223 0.08254002779722214
0.5947982672354367 0.08256887644529343
0.6321398624878857 0.08259772509336472
0.5721265844035927 0.082626573741436
0.6961540257777982 0.0826554223895073
0.6161363216654075 0.08268427103757858
0.6761495997497005 0.08271311968564987
0.7403549704183368 0.08274196833372116
0.6708150861422078 0.08277080953121185
0.7014885393852909 0.08279965817928314
0.7601681890677106 0.08282850682735443
0.6988212825815444 0.08285735547542572
0.7535000470583447 0.08288620412349701
0.8215150955538767 0.0829150527715683
0.79350889911454 0.08294390141963959
0.7868407571051742 0.08297275006771088
0.7561673038620911 0.08300159871578217
0.8241823523576232 0.08303044736385345
0.7895080139089204 0.08305929601192474
0.9495434221337017 0.08308814465999603
0.8961982860587746 0.08311699330806732
0.9082009416756331 0.08314584195613861
0.9615460777505603 0.0831746906042099
0.8764202082249499 0.08320353925228119
0.9322062529093503 0.08323238044977188
1.026893869442346 0.08326122909784317
0.9415416517224625 0.08329007774591446
0.9868850173861506 0.08331892639398575
1.0002213014048824 0.08334777504205704
1.0468982954704436 0.08337662369012833
1.034895639853585 0.08340547233819962
1.044231038666697 0.0834343209862709
1.1189142291715952 0.0834631696343422
1.16292396643341 0.08349201828241348
1.1335841415922001 0.08352086693048477
1.202932818489605 0.08354971557855606
1.1909301628727467 0.08357856422662735
1.1962646764802394 0.08360741287469864
1.2002655616858589 0.08363626152276993
1.2802832657982495 0.08366511017084122
1.3273030550743152 0.0836939588189125
1.3843062811443572 0.0837228000164032
1.3509655710975277 0.08375164866447449
1.3096230906394593 0.08378049731254578
1.4029770787705818 0.08380934596061707
1.4323169036117915 0.08383819460868835
1.4549885864436354 0.08386704325675964
1.4909965532942113 0.08389589190483093
1.4976646953035773 0.08392474055290222
1.5923523118365728 0.08395358920097351
1.593685940238446 0.0839824378490448
1.5976868254440653 0.08401128649711609
1.5550107165841238 0.08404013514518738
1.6043549674534312 0.08406898379325867
1.6763709011545829 0.08409783244132996
1.6750372727527096 0.08412668108940125
1.7288289038957916 0.08415552973747253
1.7910629437156762 0.08418437093496323
1.7737257744913248 0.08421321958303452
1.881749675043052 0.0842420682311058
1.8417408229868568 0.0842709168791771
1.8670797626224471 0.08429976552724838
1.8537434786037152 0.08432861417531967
1.949764723538584 0.08435746282339096
1.9937744608003989 0.08438631147146225
2.045785968473453 0.08441516011953354
2.1338054429970823 0.08444400876760483
2.079126678520282 0.08447285741567612
2.2191576607169656 0.0845017060637474
2.2484974855581754 0.0845305547118187
2.2418293435488095 0.08455940335988998
2.176481551857024 0.08458825200796127
2.2077251820582835 0.08461710065603256
2.2618337695769073 0.08464594185352325
2.3458523588949176 0.08467479050159454
2.417868292596069 0.08470363914966583
2.4565435162503912 0.08473248779773712
2.575236444017104 0.08476133644580841
2.6699240605500996 0.0847901850938797
2.6952630001856894 0.08481903374195099
2.6565877765313677 0.08484788239002228
2.699263885391309 0.08487673103809357
2.8126222995505294 0.08490557968616486
2.849963894802978 0.08493442833423615
2.824624955167388 0.08496327698230743
2.939316997728481 0.08499212563037872
3.020668330242745 0.08502097427845001
3.0993524059532622 0.0850498229265213
3.089481281961924 0.08507867157459259
3.140694886411331 0.08510751277208328
3.143362143215077 0.08513636142015457
3.2967294094304926 0.08516521006822586
3.172701968056287 0.08519405871629715
3.423424107608444 0.08522290736436844
3.45943207445902 0.08525175601243973
3.559454204599508 0.08528060466051102
3.580792259029479 0.0853094533085823
3.644806422319391 0.0853383019566536
3.5634550898051276 0.08536715060472488
3.8755241358434507 0.08539599925279617
3.8261798849741435 0.08542484790086746
3.8635214802265923 0.08545369654893875
3.935537413927744 0.08548254519701004
4.05156308489071 0.08551139384508133
4.052609729965598 0.08554024249315262
4.24493920316232 0.08556908369064331
4.2182666351248574 0.0855979323387146
4.258275487181053 0.08562678098678589
4.459653375863902 0.08565562963485718
4.435648064630185 0.08568447828292847
4.5970171012568395 0.08571332693099976
4.679702062172976 0.08574217557907104
4.61835515568681 0.08577102422714233
4.759719766285367 0.08579987287521362
4.866410038435221 0.08582872152328491
4.909086147295163 0.0858575701713562
5.079790582734929 0.08588641881942749
5.1224666915948704 0.08591526746749878
5.2398259909597105 0.08594411611557007
5.334513607492705 0.08597296476364136
5.471877332885643 0.08600181341171265
5.554663237517034 0.08603066205978394
5.435869366035067 0.08605950325727463
5.761274696092123 0.08608835190534592
5.817287088970796 0.0861172005534172
5.899972049886932 0.0861460492014885
6.056006572906094 0.08617489784955978
6.023999491261137 0.08620374649763107
6.237380035560847 0.08623259514570236
6.28539065802828 0.08626144379377365
6.464096863879286 0.08629029244184494
6.560118108814155 0.08631914108991623
6.720153517038936 0.08634798973798752
6.926865919329279 0.08637683838605881
7.045558847095991 0.0864056870341301
6.8908579524787035 0.08643453568220139
7.265607533405065 0.08646338433027267
7.334183112360388 0.08649223297834396
7.317619041078119 0.08652107417583466
7.70837216282696 0.08654992282390594
7.927087220734161 0.08657877147197723
7.9911013840240726 0.08660762012004852
7.867073942649868 0.08663646876811981
7.967096072790356 0.0866653174161911
8.440534155455333 0.08669416606426239
8.30450405846427 0.08672301471233368
8.727264261858068 0.08675186336040497
8.641912044138184 0.08678071200847626
8.937977549354029 0.08680956065654755
8.981987286615844 0.08683840930461884
9.294056332654167 0.08686725795269012
9.127352782420019 0.08689610660076141
9.619461662711222 0.0869249552488327
9.664633803028558 0.08695380389690399
9.692811224814246 0.08698264509439468
9.742155475683553 0.08701149374246597
10.278274093236572 0.08704034239053726
10.384964365386425 0.08706919103860855
10.751712175901549 0.08709803968667984
11.002434315453707 0.08712688833475113
10.833063508415812 0.08715573698282242
11.251822826603991 0.08718458563089371
11.371849382772576 0.087213434278965
11.17580600769722 0.08724228292703629
11.693253827624012 0.08727113157510757
12.038663583709164 0.08729998022317886
12.045331725718532 0.08732882887125015
12.278716696046336 0.08735767751932144
12.489429983542298 0.08738652616739273
12.744777274552773 0.08741537481546402
13.085561879179608 0.08744421601295471
12.998876033057853 0.087473064661026
13.256266314619374 0.08750191330909729
13.871069007882909 0.08753076195716858
14.009766361677718 0.08755961060523987
14.197807966341836 0.08758845925331116
14.188472567528725 0.08761730790138245
14.435193821875263 0.08764615654945374
14.793939861979146 0.08767500519752502
14.940638986185196 0.08770385384559631
15.206031038157958 0.0877327024936676
15.378069101999598 0.08776155114173889
16.12223375024483 0.08779039978981018
16.094227553805492 0.08781924843788147
16.37962403180635 0.08784809708595276
16.72802041269539 0.08787694573402405
17.07444442918228 0.08790578693151474
16.951750616209946 0.08793463557958603
17.341170109556913 0.08796348422765732
17.787935624184428 0.08799233287572861
17.770598454960076 0.0880211815237999
18.15868431990517 0.08805003017187119
18.442747169504155 0.08807887881994247
18.541435671242773 0.08810772746801376
19.30827200231985 0.08813657611608505
19.5443242294514 0.08816542476415634
19.75370388854549 0.08819427341222763
19.956415405630214 0.08822312206029892
20.284487992491016 0.08825197070837021
20.82994200885714 0.0882808193564415
21.14334468329734 0.08830966800451279
21.44494865665798 0.08833851665258408
21.70880312569157 0.08836735785007477
22.035542084150496 0.08839620649814606
22.508980166815473 0.08842505514621735
22.65968017622714 0.08845390379428864
22.974416479069212 0.08848275244235992
23.398510310864882 0.08851160109043121
23.506534211416607 0.0885404497385025
24.041319200567752 0.08856929838657379
24.512090026428986 0.08859814703464508
24.86283429612163 0.08862699568271637
25.205576795403037 0.08865584433078766
25.44696353614208 0.08868469297885895
26.204464468406044 0.08871354162693024
26.423179526313245 0.08874239027500153
26.737915829155313 0.08877123892307281
27.199351256203435 0.0888000875711441
27.535869007883434 0.0888289362192154
28.055540690206012 0.08885777741670609
28.32626725578627 0.08888662606477737
29.40117174769605 0.08891547471284866
29.127777925312046 0.08894432336091995
29.69056911090253 0.08897317200899124
30.054649664613905 0.08900202065706253
30.39605853549344 0.08903086930513382
30.930843524644583 0.08905971795320511
31.428286918543275 0.0890885666012764
32.22179581765782 0.08911741524934769
31.9444011100682 0.08914626389741898
32.97929674992178 0.08917511254549026
33.332708276418174 0.08920396119356155
33.631441038437764 0.08923280984163284
34.09287646548589 0.08926165848970413
34.581913969594524 0.08929050713777542
34.73435172678688 0.08931934833526611
35.77058099504234 0.0893481969833374
35.49718717265834 0.08937704563140869
36.374714661090884 0.08940589427947998
37.12154656613987 0.08943474292755127
37.460288180215656 0.08946359157562256
38.15644220599346 0.08949244022369385
38.371156378695034 0.08952128887176514
39.50207326348349 0.08955013751983643
39.26602103635194 0.08957898616790771
39.63010159006331 0.089607834815979
40.659662716309406 0.08963668346405029
41.31714151843288 0.08966553211212158
41.69989286977048 0.08969438076019287
41.92794332649079 0.08972322940826416
42.84987812572578 0.08975207805633545
42.973507993559366 0.08978091925382614
43.72567441221584 0.08980976790189743
44.56986119060156 0.08983861654996872
45.16599308623887 0.08986746519804001
45.826139145166096 0.0898963138461113
46.2088904965037 0.08992516249418259
46.75701176967357 0.08995401114225388
47.38381711855396 0.08998285979032516
47.58119412203119 0.09001170843839645
48.078637515929884 0.09004055708646774
48.99217297121301 0.09006940573453903
49.48294822310233 0.09009825438261032
50.45116244286226 0.09012710303068161
51.05662973731269 0.0901559516787529
51.30335099165923 0.09018480032682419
51.831517793881936 0.09021364897489548
52.187546622101145 0.09024249017238617
53.06774136733744 0.09027133882045746
53.54251307840429 0.09030018746852875
53.87191929366697 0.09032903611660004
54.82279634420254 0.09035788476467133
55.46827249070916 0.09038673341274261
55.9283742893554 0.0904155820608139
56.73121858728305 0.09044443070888519
56.73388584408681 0.09047327935695648
58.13152840924989 0.09050212800502777
58.06884787436185 0.09053097665309906
59.26911343604771 0.09055982530117035
59.654532044189054 0.09058867394924164
60.87613566030489 0.09061752259731293
61.06551089337088 0.09064637124538422
61.40677541129242 0.0906752198934555
62.25110654263614 0.0907040610909462
62.88991454713339 0.09073290973901749
63.435368563499516 0.09076175838708878
64.44492526371751 0.09079060703516006
64.97971025286864 0.09081945568323135
65.74121207033824 0.09084830433130264
67.11484932426761 0.09087715297937393
67.15619180472567 0.09090600162744522
67.60162369095131 0.09093485027551651
68.03638654996197 0.0909636989235878
68.7765503130016 0.09099254757165909
69.84078577769638 0.09102139621973038
70.4915964378105 0.09105024486780167
70.62229202119406 0.09107909351587296
71.76654519000125 0.09110794216394424
72.01993458635715 0.09113679081201553
73.02034364996275 0.09116563946008682
73.89901700459646 0.09119448065757751
73.78032407682974 0.0912233293056488
75.60206047378851 0.09125217795372009
76.09150209727596 0.09128102660179138
76.4329109681555 0.09130987524986267
77.49314554764467 0.09133872389793396
78.05460310483328 0.09136757254600525
78.52670755909638 0.09139642119407654
78.898789883219 0.09142526984214783
80.23375191349405 0.09145411849021912
80.51248024948553 0.0914829671382904
80.97524930493553 0.0915118157863617
81.9314608690786 0.09154066443443298
82.61027772563205 0.09156951308250427
82.86366712198794 0.09159836173057556
83.81218457011474 0.09162721037864685
84.24530614632856 0.09165605157613754
85.10149558033115 0.09168490022420883
85.7096301315853 0.09171374887228012
86.8685532128131 0.09174259752035141
87.16061783282332 0.0917714461684227
87.89811433905919 0.09180029481649399
88.21818515550875 0.09182914346456528
89.26641707938106 0.09185799211263657
90.49068795230065 0.09188684076070786
90.73340832144156 0.09191568940877914
90.70806938180598 0.09194453805685043
92.61382436808273 0.09197338670492172
93.00991200343907 0.09200223535299301
92.6058225976715 0.0920310840010643
93.80075364574988 0.09205993264913559
94.87215404712092 0.09208878129720688
95.28241480023097 0.09211762249469757
95.60648650188615 0.09214647114276886
96.35998654894449 0.09217531979084015
96.93478039015183 0.09220416843891144
97.57892290825657 0.09223301708698273
98.6764990829982 0.09226186573505402
98.62982208893264 0.0922907143831253
99.2926354046636 0.0923195630311966
100.87298506088332 0.09234841167926788
100.57158504206 0.09237726032733917
100.94100010937885 0.09240610897541046
101.41177093524009 0.09243495762348175
102.61070286852407 0.09246380627155304
102.97078253702983 0.09249265491962433
104.12437110465012 0.09252150356769562
104.21930229526738 0.0925503522157669
105.2099446237749 0.0925791934132576
105.84475174306652 0.09260804206132889
106.00345352288944 0.09263689070940018
106.7609544551534 0.09266573935747147
106.9049863225557 0.09269458800554276
107.2877376738933 0.09272343665361404
109.00011654189846 0.09275228530168533
109.5055617062084 0.09278113394975662
109.30551744592742 0.09280998259782791
109.33485727076862 0.0928388312458992
110.00833961371458 0.09286767989397049
110.4791104395758 0.09289652854204178
111.69671317048602 0.09292537719011307
112.47688578558183 0.09295422583818436
113.0650159108079 0.09298307448625565
113.23562525933501 0.09301192313432693
113.37708495684623 0.09304076433181763
114.19593279559636 0.09306961297988892
114.13858677431581 0.0930984616279602
115.04945497279519 0.0931273102760315
114.9747717822903 0.09315615892410278
116.32840461019155 0.09318500757217407
115.81762493227413 0.09321385622024536
115.96965857008769 0.09324270486831665
117.58201530795235 0.09327155351638794
116.86585685614645 0.09330040216445923
117.71271089133592 0.09332925081253052
118.14747375034659 0.0933580994606018
119.26772160792004 0.0933869481086731
118.6342481170303 0.09341579675674438
119.00099592754542 0.09344464540481567
119.73849243378127 0.09347349405288696
120.51511548198881 0.09350234270095825
119.9572074916885 0.09353118389844894
121.15080491136497 0.09356003254652023
121.40419430772087 0.09358888119459152
121.37352085447779 0.09361772984266281
121.43486776096395 0.0936465784907341
122.73782270959406 0.09367542713880539
122.93653334147317 0.09370427578687668
122.17769878080732 0.09373312443494797
123.09656874969794 0.09376197308301926
123.17125194020282 0.09379082173109055
123.31795106440889 0.09381967037916183
123.53666612231609 0.09384851902723312
123.98743252214922 0.09387736767530441
124.30616971019691 0.0939062163233757
124.23415377649576 0.09393506497144699
124.35695749064612 0.09396391361951828
124.504880342076 0.09399275481700897
124.65691397988955 0.09402160346508026
125.60779103042513 0.09405045211315155
125.21703790867629 0.09407930076122284
125.28371932876995 0.09410814940929413
125.4650927914247 0.09413699805736542
124.7742732792544 0.0941658467054367
124.88229717980612 0.094194695353508
124.91430426145108 0.09422354400157928
125.0223281620028 0.09425239264965057
126.13190699236128 0.09428124129772186
125.24904499032124 0.09431008994579315
126.19192027044559 0.09433893859386444
126.44397603839961 0.09436778724193573
125.13835383296576 0.09439663589000702
126.25119903658133 0.09442548453807831
125.51843792749963 0.094454325735569
126.07456097108074 0.09448317438364029
125.39174322932168 0.09451202303171158
125.23437507790065 0.09454087167978287
126.3052786846048 0.09456972032785416
127.18280617303735 0.09459856897592545
126.06255831546387 0.09462741762399673
125.96520344212715 0.09465626627206802
125.57445032037829 0.09468511492013931
126.01588132139833 0.0947139635682106
126.05188928824889 0.09474281221628189
124.78760956327314 0.09477166086435318
125.29172109918119 0.09480050951242447
125.74382112741618 0.09482935816049576
125.85851316997729 0.09485820680856705
125.06396313807265 0.09488705545663834
125.19970073945194 0.09491589665412903
125.69981139015438 0.09494474530220032
125.53710872512585 0.0949735939502716
124.21681660727141 0.0950024425983429
123.51266081108237 0.09503129124641418
123.57400771756853 0.09506013989448547
123.21526167746465 0.09508898854255676
123.51399443948425 0.09511783719062805
123.36862894368006 0.09514668583869934
122.86851829297763 0.09517553448677063
123.35795991646508 0.09520438313484192
123.08189883727732 0.09523323178291321
122.42575366355574 0.0952620804309845
122.49910322565874 0.09529092907905579
122.40174835232202 0.09531977772712708
120.96866627467752 0.09534862637519836
121.31084031958974 0.09537746757268906
121.27083146753355 0.09540631622076035
120.54000310330706 0.09543516486883163
120.42664468914784 0.09546401351690292
120.66803142988687 0.09549286216497421
119.5184437474722 0.0955217108130455
118.9769906163117 0.09555055946111679
119.037003894396 0.09557940810918808
117.93676046285061 0.09560825675725937
117.70470912092469 0.09563710540533066
117.16859050337168 0.09566595405340195
117.84607373152323 0.09569480270147324
116.89919756619328 0.09572365134954453
116.09101875465815 0.09575249999761581
115.94698688725585 0.0957813486456871
115.41220189810468 0.09581019729375839
114.70166149805529 0.09583904594182968
114.17726199797013 0.09586788713932037
113.68515311767892 0.09589673578739166
114.10524606426898 0.09592558443546295
112.86230439372318 0.09595443308353424
112.47155127197435 0.09598328173160553
111.30329279193343 0.09601213037967682
111.5486804178781 0.09604097902774811
111.16192818133487 0.0960698276758194
110.83385559447409 0.09609867632389069
109.1321457536839 0.09612752497196198
108.61469793375711 0.09615637362003326
108.8934262697486 0.09618522226810455
108.42532270069111 0.09621407091617584
107.86253151510064 0.09624291956424713
107.58780406431477 0.09627176821231842
106.96061664519472 0.09630061686038971
105.80874377621595 0.0963294580578804
105.84608537146839 0.09635830670595169
105.0005649646808 0.09638715535402298
104.54179679443642 0.09641600400209427
103.68027284682636 0.09644485265016556
103.71628081367695 0.09647370129823685
101.86920547708259 0.09650254994630814
102.14126567106472 0.09653139859437943
101.61981696593229 0.09656024724245071
100.6702735437986 0.096589095890522
99.91543986833838 0.09661794453859329
99.56736285544947 0.09664679318666458
98.06836453174404 0.09667564183473587
97.3895476751906 0.09670449048280716
97.3041954574707 0.09673333913087845
97.29598284216617 0.09676218777894974
95.92655731833572 0.09679102897644043
95.2810811718291 0.09681987762451172
94.16750145626499 0.09684872627258301
94.09548552256385 0.0968775749206543
93.20462175011255 0.09690642356872559
92.24174204396013 0.09693527221679688
92.10037743336157 0.09696412086486816
91.76830396129515 0.09699296951293945
90.30131271923466 0.09702181816101074
89.91989499629892 0.09705066680908203
89.54247815856881 0.09707951545715332
89.10371441435254 0.09710836410522461
87.87544265622735 0.0971372127532959
87.08593464231843 0.09716606140136719
86.50713991590547 0.09719491004943848
85.56235704072529 0.09722375869750977
84.14128313098244 0.09725259989500046
84.09994065052437 0.09728144854307175
83.21174413487685 0.09731029719114304
83.36911228629788 0.09733914583921432
82.63561666526763 0.09736799448728561
81.25397764092702 0.0973968431353569
81.1406192267678 0.09742569178342819
80.03637491001682 0.09745454043149948
79.33888725583715 0.09748338907957077
78.65740314247995 0.09751223772764206
77.6358437866451 0.09754108637571335
77.1384003927464 0.09756993502378464
76.17285342979022 0.09759878367185593
75.30599496857266 0.09762763231992722
74.42580022333637 0.0976564809679985
74.27161024861573 0.0976853296160698
73.08950456465944 0.09771417081356049
72.33733814600296 0.09774301946163177
71.77988147401997 0.09777186810970306
71.10906638787777 0.09780071675777435
69.93947427943499 0.09782956540584564
69.92480436701439 0.09785841405391693
68.86857067273084 0.09788726270198822
68.26843789188791 0.09791611135005951
67.64830068501688 0.0979449599981308
67.12018383787509 0.09797380864620209
66.4787085765741 0.09800265729427338
65.71587313070265 0.09803150594234467
63.97948895146377 0.09806035459041595
63.81278540122962 0.09808920323848724
63.632745566976745 0.09811805188655853
62.42192880316333 0.09814690053462982
61.692316242251266 0.09817574173212051
61.68698172864377 0.0982045903801918
60.22532500019078 0.09823343902826309
59.15308776508474 0.09826228767633438
59.0063886408787 0.09829113632440567
58.13152840924989 0.09831998497247696
57.087297370583194 0.09834883362054825
56.78589735175985 0.09837768226861954
56.03639818990713 0.09840653091669083
55.65364683856953 0.09843537956476212
54.93615475836176 0.0984642282128334
54.51072729816422 0.0984930768609047
53.539845821600544 0.09852192550897598
52.74767055088788 0.09855077415704727
52.80234931536468 0.09857962280511856
51.45671825787465 0.09860847145318985
50.94842772105862 0.09863732010126114
50.553851829806504 0.09866616129875183
49.45894291186862 0.09869500994682312
48.41337824480005 0.09872385859489441
48.213333984519075 0.0987527072429657
47.895930424873264 0.09878155589103699
47.19177462868422 0.09881040453910828
46.38359581714908 0.09883925318717957
45.80213383393238 0.09886810183525085
45.09130989573397 0.09889695048332214
44.1150939055628 0.09892579913139343
43.72967529742146 0.09895464777946472
43.78568769030013 0.09898349642753601
42.68544425875476 0.0990123450756073
42.61342832505361 0.09904119372367859
41.28113355158231 0.09907004237174988
40.91961931095942 0.09909889101982117
40.382268008719784 0.09912773221731186
39.62876796166144 0.09915658086538315
39.42072193096922 0.09918542951345444
38.44984045440555 0.09921427816152573
38.345817439059445 0.09924312680959702
37.61765633163669 0.0992719754576683
36.958843901111344 0.0993008241057396
36.641440341465525 0.09932967275381088
35.617213728826925 0.09935852140188217
35.25446680351742 0.09938737004995346
34.65700127947824 0.09941621869802475
34.29158709736499 0.09944506734609604
33.848822467943094 0.09947391599416733
33.085987022071635 0.09950276464223862
32.92461798544498 0.0995316132903099
32.02602185550167 0.0995604619383812
31.901725001208252 0.09958930313587189
31.076209020448758 0.09961815178394318
30.725464750756114 0.09964700043201447
30.142669139137535 0.09967584908008575
30.090657631464477 0.09970469772815704
29.294481475546196 0.09973354637622833
28.596993821366524 0.09976239502429962
28.592992936160904 0.09979124367237091
28.1408929079259 0.0998200923204422
27.35671940762447 0.09984894096851349
26.70724237591223 0.09987778961658478
26.491194574808777 0.09990663826465607
26.244473320462237 0.09993548691272736
25.37094671723531 0.09996433556079865
25.282927242711683 0.09999318420886993
24.802558495474116 0.10002203285694122
24.2080227508019 0.10005087405443192
24.05332185618461 0.1000797227025032
23.331828890771224 0.1001085713505745
23.022427101536646 0.10013741999864578
22.62367220937657 0.10016626864671707
22.14223235630035 0.10019511729478836
21.70880312569157 0.10022396594285965
21.18868804896103 0.10025281459093094
21.102002202839273 0.10028166323900223
20.432520745098937 0.10031051188707352
20.40184729185585 0.1003393605351448
19.389623334834113 0.1003682091832161
19.4896454649746 0.10039705783128738
19.240256953824318 0.10042590647935867
18.63212240257015 0.10045475512742996
18.507540287538745 0.10048360377550125
18.003983425287885 0.10051244497299194
17.726588717698263 0.10054129362106323
17.245148864622045 0.10057014226913452
17.159796646902162 0.10059899091720581
16.450306337105634 0.1006278395652771
16.475645276741222 0.10065668821334839
15.943527544393826 0.10068553686141968
15.720811601281005 0.10071438550949097
15.647462039177979 0.10074323415756226
15.083337225185627 0.10077208280563354
14.889961106914015 0.10080093145370483
14.573891175670074 0.10082978010177612
14.157799114285641 0.10085862874984741
13.857732723864178 0.1008874773979187
13.905743346331612 0.10091632604598999
13.194919408133208 0.10094517469406128
13.143635177534902 0.10097402334213257
12.957533552599783 0.10100286453962326
12.509434409570394 0.10103171318769455
12.214702532756423 0.10106056183576584
11.747932592100813 0.10108941048383713
11.686585685614647 0.10111825913190842
11.439864431268107 0.1011471077799797
11.514547621773005 0.101175956428051
11.253156455005863 0.10120480507612228
10.850400677640165 0.10123365372419357
10.398300649405156 0.10126250237226486
10.254268782002855 0.10129135102033615
10.20625815953542 0.10132019966840744
9.839510349020296 0.10134904831647873
9.58478732426252 0.10137789696455002
9.711482022440471 0.10140674561262131
9.271111791725117 0.1014355942606926
9.046001449905756 0.10146443545818329
8.81661736478357 0.10149328410625458
8.64457930094193 0.10152213275432587
8.508549203950865 0.10155098140239716
8.237822638370611 0.10157983005046844
8.167140333071332 0.10160867869853973
7.85107040182739 0.10163752734661102
7.788389866939351 0.10166637599468231
7.368296920349301 0.1016952246427536
7.37629869076054 0.10172407329082489
7.350959751124949 0.10175292193889618
6.989546454217318 0.10178177058696747
6.742825199870781 0.10181061923503876
6.6401358129265455 0.10183946788311005
6.4987712023279895 0.10186831653118134
6.236323399469773 0.10189716517925262
6.23871366396272 0.10192600637674332
6.048004802494856 0.1019548550248146
6.019998606055519 0.1019837036728859
5.801283548148318 0.10201255232095718
5.627911855904805 0.10204140096902847
5.50788529973622 0.10207024961709976
5.437202994436941 0.10209909826517105
5.347849891511437 0.10212794691324234
5.055785271501212 0.10215679556131363
5.009108277435651 0.10218564420938492
4.955763141360724 0.10221449285745621
4.834402956790265 0.1022433415055275
4.459653375863902 0.10227219015359879
4.503663113125717 0.10230103880167007
4.215599378321111 0.10232988744974136
4.354087609811623 0.10235873609781265
4.180925039872409 0.10238757729530334
4.067566625713188 0.10241642594337463
3.9435391843389827 0.10244527459144592
3.7501630660673726 0.10247412323951721
3.867522365432212 0.1025029718875885
3.619467482683801 0.10253182053565979
3.567455975010747 0.10256066918373108
3.5274471229545514 0.10258951783180237
3.3954179111691074 0.10261836647987366
3.20337542129937 0.10264721512794495
3.2127108201124823 0.10267606377601624
3.1486966568225694 0.10270491242408752
2.9046426592797783 0.10273376107215881
2.9446515113359735 0.1027626097202301
2.8606329220179636 0.10279145836830139
2.777331618758517 0.10282030701637268
2.617912552877045 0.10284914821386337
2.645918749316382 0.10287799686193466
2.512555909129065 0.10290684551000595
2.404532008577337 0.10293569415807724
2.4085328937829567 0.10296454280614853
2.385861210951113 0.10299339145421982
2.191151464277629 0.10302224010229111
2.109800131763365 0.1030510887503624
2.1111337601652385 0.10307993739843369
2.0804603069221552 0.10310878604650497
1.9964417176041451 0.10313763469457626
2.045785968473453 0.10316648334264755
1.857744363809335 0.10319533199071884
1.8790824182393058 0.10322418063879013
1.8217363969587592 0.10325302928686142
1.7483868348557343 0.10328187793493271
1.6367847724383766 0.103310726583004
1.5923523118365728 0.10333956778049469
1.5070000941166894 0.10336841642856598
1.5963531970421923 0.10339726507663727
1.5550107165841238 0.10342611372470856
1.5029992089110698 0.10345496237277985
1.4336505320136648 0.10348381102085114
1.3669691119200058 0.10351265966892242
1.3789717675368645 0.10354150831699371
1.3549664563031474 0.103570356965065
1.222937244517703 0.10359920561313629
1.2069337036952248 0.10362805426120758
1.1455867972090585 0.10365690290927887
1.073570863507907 0.10368575155735016
1.042897410264824 0.10371460020542145
1.1375850267978196 0.10374344885349274
1.0191553106299265 0.10377229750156403
1.0255602410404727 0.10380113869905472
0.9268717393018576 0.10382998734712601
0.9762159901711652 0.1038588359951973
0.9415416517224625 0.10388768464326859
0.884195630441916 0.10391653329133987
0.8228487239557498 0.10394538193941116
0.8321841227688621 0.10397423058748245
0.8068451831332718 0.10400307923555374
0.7961761559182864 0.10403192788362503
0.7735044730864423 0.10406077653169632
0.740163763039613 0.10408962517976761
0.6774832281515737 0.1041184738278389
0.6508106601141102 0.10414732247591019
0.6441425181047442 0.10417617112398148
0.6748159713478272 0.10420501977205276
0.664318513996994 0.10423386842012405
0.620137206871027 0.10426270961761475
0.5827956116185782 0.10429155826568604
0.5734602128054659 0.10432040691375732
0.5534557867773682 0.10434925556182861
0.5401195027586365 0.1043781042098999
0.5147805631230461 0.10440695285797119
0.48544073828183626 0.10443580150604248
0.4521000282350069 0.10446465015411377
0.4360964874125287 0.10449349880218506
0.42676108859941647 0.10452234745025635
0.4641026838518654 0.10455119609832764
0.4067566625713188 0.10458004474639893
0.4240938317956701 0.10460889339447021
0.35074426969264544 0.1046377420425415
0.36274692530950403 0.10466659069061279
0.3268233653198063 0.10469543933868408
0.32007081644956237 0.10472428053617477
0.3374079856739136 0.10475312918424606
0.3240717016551819 0.10478197783231735
0.2773947075896207 0.10481082648038864
0.25605665315964987 0.10483967512845993
0.2787283359914939 0.10486852377653122
0.27472745078587435 0.10489737242460251
0.2760610791877475 0.1049262210726738
0.2320513419259327 0.10495506972074509
0.2600575383652694 0.10498391836881638
0.2533893963559036 0.10501276701688766
0.24672125434653766 0.10504161566495895
0.20804603069221553 0.10507046431303024
0.18137346265475202 0.10509931296110153
0.22538319991656683 0.10512816160917282
0.20809977546893788 0.10515701025724411
0.1867079762622447 0.1051858514547348
0.1480327526079226 0.10521470010280609
0.16003540822478118 0.10524354875087738
0.18537434786037152 0.10527239739894867
0.158701779822908 0.10530124604701996
0.14403186740230306 0.10533009469509125
0.1413646105985567 0.10535894334316254
0.136030096991064 0.10538779199123383
0.1480327526079226 0.10541664063930511
0.11735929936483953 0.1054454892873764
0.1293619549816981 0.10547433793544769
0.11602567096296636 0.10550318658351898
0.11469204256109317 0.10553203523159027
0.10935752895360047 0.10556088387966156
0.12402744137420542 0.10558973252773285
0.10135575854236141 0.10561858117580414
0.08270632101970607 0.10564742982387543
0.07201593370115153 0.10567627102136612
0.09868850173861506 0.10570511966943741
0.07468319050489788 0.1057339683175087
0.08801947452362964 0.10576281696557999
0.08668584612175646 0.10579166561365128
0.08668584612175646 0.10582051426172256
0.068015048495532 0.10584936290979385
0.10002213014048825 0.10587821155786514
0.07068230529927835 0.10590706020593643
0.06934867689740518 0.10593590885400772
0.045343365663688004 0.10596475750207901
0.05734602128054658 0.1059936061501503
0.054678764476800236 0.10602245479822159
0.04934425086930753 0.10605130344629288
0.05867964968241977 0.10608015209436417
0.036017268831162325 0.10610900074243546
0.050677879271180705 0.10613784193992615
0.045343365663688004 0.10616669058799744
0.05334513607492706 0.10619553923606873
0.05201150767305388 0.10622438788414001
0.05334513607492706 0.1062532365322113
0.046676994065561174 0.10628208518028259
0.040008852056195296 0.10631093382835388
0.03067345324308306 0.10633978247642517
0.03734159525244894 0.10636863112449646
0.03067345324308306 0.10639747977256775
0.036007966850575765 0.10642632842063904
0.028006196439336706 0.10645517706871033
0.032007081644956234 0.10648402571678162
0.028006196439336706 0.1065128743648529
0.029339824841209883 0.1065417230129242
0.025345485473780897 0.10657057166099548
0.022671682831844002 0.10659941285848618
0.02400531123371718 0.10662826150655746
0.02400531123371718 0.10665711015462875
0.022671682831844002 0.10668595880270004
0.032007081644956234 0.10671480745077133
0.022671682831844002 0.10674365609884262
0.02400531123371718 0.10677250474691391
0.020004426028097648 0.1068013533949852
0.01867079762622447 0.10683020204305649
0.020004426028097648 0.10685905069112778
0.01200265561685859 0.10688789933919907
0.021338054429970825 0.10691674798727036
0.022671682831844002 0.10694559663534164
0.014669912420604942 0.10697444528341293
0.013336284018731765 0.10700329393148422
0.013339729196726787 0.10703214257955551
0.005334513607492706 0.1070609837770462
0.017337169224351294 0.10708983242511749
0.022671682831844002 0.10711868107318878
0.010669027214985412 0.10714752972126007
0.013336284018731765 0.10717637836933136
0.006668142009365882 0.10720522701740265
0.014669912420604942 0.10723407566547394
0.009335398813112235 0.10726292431354523
0.010669027214985412 0.10729177296161652
0.008001770411239058 0.1073206216096878
0.0013336284018731766 0.1073494702577591
0.006668142009365882 0.10737831890583038
0.004000885205619529 0.10740716755390167
0.002667256803746353 0.10743601620197296
0.004000885205619529 0.10746486485004425
0.0026679458393453577 0.10749371349811554
0.002667256803746353 0.10752255469560623
0.0013336284018731766 0.10755140334367752
0.0 0.10758025199174881
0.005334513607492706 0.1076091006398201
0.002667256803746353 0.10763794928789139
0.006668142009365882 0.10766679793596268
0.005334513607492706 0.10769564658403397
0.005334513607492706 0.10772449523210526
0.005334513607492706 0.10775334388017654
0.004000885205619529 0.10778219252824783
0.004000885205619529 0.10781104117631912
0.005334513607492706 0.10783988982439041
0.0013336284018731766 0.1078687384724617
0.0013336284018731766 0.10789758712053299
0.004000885205619529 0.10792643576860428
0.0 0.10795528441667557
0.004000885205619529 0.10798412561416626
0.004000885205619529 0.10801297426223755
0.005334513607492706 0.10804182291030884
0.0 0.10807067155838013
0.002667256803746353 0.10809952020645142
0.0 0.1081283688545227
0.0013336284018731766 0.108157217502594
0.002667256803746353 0.10818606615066528
0.0 0.10821491479873657
0.0 0.10824376344680786
0.002667256803746353 0.10827261209487915
0.0013336284018731766 0.10830146074295044
0.0 0.10833030939102173
0.0 0.10835915803909302
0.0013336284018731766 0.1083880066871643
0.0 0.1084168553352356
0.0 0.10844570398330688
0.0013336284018731766 0.10847454518079758
0.0 0.10850339382886887
0.0013336284018731766 0.10853224247694016
0.002667256803746353 0.10856109112501144
0.0 0.10858993977308273
0.002667256803746353 0.10861878842115402
0.002667256803746353 0.10864763706922531
0.002667256803746353 0.1086764857172966
0.0013336284018731766 0.10870533436536789
0.0013336284018731766 0.10873418301343918
0.0 0.10876303166151047
0.0 0.10879188030958176
0.0 0.10882072895765305
0.0 0.10884957760572433
0.0 0.10887842625379562
0.0026679458393453577 0.10890727490186691
0.0 0.1089361160993576
0.0013336284018731766 0.1089649647474289
0.0 0.10899381339550018
0.0 0.10902266204357147
0.0 0.10905151069164276
0.0013336284018731766 0.10908035933971405
0.0 0.10910920798778534
0.0 0.10913805663585663
0.0 0.10916690528392792
0.0 0.1091957539319992
0.0013336284018731766 0.1092246025800705
0.0 0.10925345122814178
0.0 0.10928229987621307
0.0 0.10931114852428436
0.0 0.10933999717235565
0.0 0.10936884582042694
0.0 0.10939768701791763
0.0013336284018731766 0.10942653566598892
0.0013336284018731766 0.10945538431406021
0.0 0.1094842329621315
0.0 0.10951308161020279
0.0 0.10954193025827408
0.0 0.10957077890634537
0.002667256803746353 0.10959962755441666
0.0013336284018731766 0.10962847620248795
0.0 0.10965732485055923
0.0 0.10968617349863052
0.0013336284018731766 0.10971502214670181
0.0 0.1097438707947731
0.0 0.10977271944284439
0.0 0.10980156809091568
0.0 0.10983041673898697
0.0 0.10985925793647766
0.0013336284018731766 0.10988810658454895
0.0 0.10991695523262024
0.0 0.10994580388069153
0.0 0.10997465252876282
0.002667256803746353 0.1100035011768341
0.0 0.1100323498249054
0.0 0.11006119847297668
0.0 0.11009004712104797
0.0 0.11011889576911926
0.0 0.11014774441719055
0.0 0.11017659306526184
0.0 0.11020544171333313
0.0 0.11023429036140442
0.0 0.11026313900947571
0.0 0.110291987657547
0.0 0.11032082885503769
0.0 0.11034967750310898
0.0 0.11037852615118027
0.0 0.11040737479925156
0.0013336284018731766 0.11043622344732285
0.0 0.11046507209539413
0.0 0.11049392074346542
0.0013336284018731766 0.11052276939153671


==> figures/data/hist25_noise.dat <==
bin edge
0.006337906317340214 0.08475209772586823
0.0 0.0847763791680336
0.0 0.08480065315961838
0.0 0.08482493460178375
0.0 0.08484921604394913
0.0 0.0848734900355339
0.0 0.08489777147769928
0.0 0.08492205291986465
0.0 0.08494632691144943
0.0 0.08497060835361481
0.0 0.08499488979578018
0.0 0.08501916378736496
0.0 0.08504344522953033
0.0 0.08506772667169571
0.0 0.08509200066328049
0.0 0.08511628210544586
0.0 0.08514056354761124
0.0 0.08516483753919601
0.0 0.08518911898136139
0.0 0.08521340042352676
0.0 0.08523767441511154
0.0 0.08526195585727692
0.006337906317340214 0.0852862298488617
0.0 0.08531051129102707
0.006339851653840318 0.08533479273319244
0.0 0.08535906672477722
0.0 0.0853833481669426
0.0 0.08540762960910797
0.0 0.08543190360069275
0.0 0.08545618504285812
0.0 0.0854804664850235
0.006337906317340214 0.08550474047660828
0.006337906317340214 0.08552902191877365
0.0 0.08555330336093903
0.0 0.0855775773525238
0.0 0.08560185879468918
0.0 0.08562614023685455
0.0 0.08565041422843933
0.006337906317340214 0.0856746956706047
0.0 0.08569897711277008
0.0 0.08572325110435486
0.0 0.08574753254652023
0.0 0.08577181398868561
0.0 0.08579608798027039
0.006337906317340214 0.08582036942243576
0.0 0.08584465086460114
0.0 0.08586892485618591
0.006337906317340214 0.08589320629835129
0.0 0.08591748774051666
0.0 0.08594176173210144
0.006337906317340214 0.08596604317426682
0.0 0.08599032461643219
0.006337906317340214 0.08601459860801697
0.0 0.08603888005018234
0.0 0.08606316149234772
0.019013718952020642 0.0860874354839325
0.0 0.08611171692609787
0.0 0.08613599836826324
0.0 0.08616027235984802
0.0 0.0861845538020134
0.006339851653840318 0.08620883524417877
0.006337906317340214 0.08623310923576355
0.006339851653840318 0.08625739067792892
0.006337906317340214 0.0862816646695137
0.019013718952020642 0.08630594611167908
0.0 0.08633022755384445
0.006337906317340214 0.08635450154542923
0.006337906317340214 0.0863787829875946
0.012679703307680637 0.08640306442975998
0.006337906317340214 0.08642733842134476
0.006337906317340214 0.08645161986351013
0.019019554961520958 0.0864759013056755
0.006337906317340214 0.08650017529726028
0.0 0.08652445673942566
0.03169925826920159 0.08654873818159103
0.012675812634680428 0.08657301217317581
0.006337906317340214 0.08659729361534119
0.019019554961520958 0.08662157505750656
0.019013718952020642 0.08664584904909134
0.012675812634680428 0.08667013049125671
0.019019554961520958 0.08669441193342209
0.012675812634680428 0.08671868592500687
0.006337906317340214 0.08674296736717224
0.012679703307680637 0.08676724880933762
0.019013718952020642 0.0867915228009224
0.012675812634680428 0.08681580424308777
0.025359406615361273 0.08684008568525314
0.025351625269360856 0.08686435967683792
0.019013718952020642 0.0868886411190033
0.03169925826920159 0.08691292256116867
0.03168953158670107 0.08693719655275345
0.0 0.08696147799491882
0.0 0.0869857594370842
0.025351625269360856 0.08701003342866898
0.006337906317340214 0.08703431487083435
0.019019554961520958 0.08705859631299973
0.019013718952020642 0.0870828703045845
0.03168953158670107 0.08710715174674988
0.025359406615361273 0.08713143318891525
0.025351625269360856 0.08715570718050003
0.0443653442213815 0.0871799886226654
0.03169925826920159 0.08720427006483078
0.006337906317340214 0.08722854405641556
0.05071881323072255 0.08725282549858093
0.012675812634680428 0.08727709949016571
0.025351625269360856 0.08730138093233109
0.03169925826920159 0.08732566237449646
0.03168953158670107 0.08734993636608124
0.0443653442213815 0.08737421780824661
0.04437896157688223 0.08739849925041199
0.03168953158670107 0.08742277324199677
0.025351625269360856 0.08744705468416214
0.04437896157688223 0.08747133612632751
0.0443653442213815 0.08749561011791229
0.038027437904041284 0.08751989156007767
0.06339851653840319 0.08754417300224304
0.05704115685606193 0.08756844699382782
0.038027437904041284 0.0875927284359932
0.04437896157688223 0.08761700987815857
0.038027437904041284 0.08764128386974335
0.0443653442213815 0.08766556531190872
0.05705866488456286 0.0876898467540741
0.06337906317340214 0.08771412074565887
0.06337906317340214 0.08773840218782425
0.06339851653840319 0.08776268362998962
0.05070325053872171 0.0877869576215744
0.088730688442763 0.08781123906373978
0.08241807149992414 0.08783552050590515
0.05704115685606193 0.08785979449748993
0.08239278212542278 0.0878840759396553
0.09509777480760478 0.08790835738182068
0.08239278212542278 0.08793263137340546
0.10774440739478364 0.08795691281557083
0.12679703307680637 0.0879811942577362
0.12042022002946405 0.08800546824932098
0.12042022002946405 0.08802974969148636
0.1077774781152854 0.08805403113365173
0.11408231371212386 0.08807830512523651
0.1330960326641445 0.08810258656740189
0.11411732976912572 0.08812686800956726
0.11408231371212386 0.08815114200115204
0.12679703307680637 0.08817542344331741
0.177461376885526 0.08819969743490219
0.12675812634680428 0.08822397887706757
0.12679703307680637 0.08824826031923294
0.177461376885526 0.08827253431081772
0.16478556425084556 0.0882968157529831
0.12679703307680637 0.08832109719514847
0.1837992832028662 0.08834537118673325
0.177461376885526 0.08836965262889862
0.2155549562305708 0.088393934071064
0.1837992832028662 0.08841820806264877
0.12042022002946405 0.08844248950481415
0.22823465953825145 0.08846677094697952
0.20281300215488685 0.0884910449385643
0.19013718952020642 0.08851532638072968
0.22189480788441115 0.08853960782289505
0.22816462742424773 0.08856388181447983
0.3137263627083406 0.0885881632566452
0.31382265686509575 0.08861244469881058
0.29788159691499005 0.08863671869039536
0.25351625269360856 0.08866100013256073
0.2409143628459321 0.0886852815747261
0.24717834637626834 0.08870955556631088
0.29154369059764984 0.08873383700847626
0.3233324343458563 0.08875811845064163
0.3232332221843509 0.08878239244222641
0.22816462742424773 0.08880667388439178
0.32967228599969656 0.08883095532655716
0.4183018169444541 0.08885522931814194
0.3691830429850675 0.08887951076030731
0.3661264330092784 0.08890379220247269
0.3295711285016911 0.08892806619405746
0.46266716116583567 0.08895234763622284
0.3169925826920159 0.08897662907838821
0.5133704117045573 0.08900090306997299
0.46266716116583567 0.08902518451213837
0.4818287256918642 0.08904946595430374
0.4690050674831759 0.08907373994588852
0.4943566927525367 0.0890980213880539
0.4628091707303432 0.08912230283021927
0.5450599432912584 0.08914657682180405
0.5579069455379481 0.08917085826396942
0.6591422570033822 0.0891951322555542
0.5070325053872171 0.08921941369771957
0.6022859071148302 0.08924369513988495
0.7035076012247637 0.08926796913146973
0.652804350686042 0.0892922505736351
0.6466648686917126 0.08931653201580048
0.6908317885900833 0.08934080600738525
0.8049141023022072 0.08936508744955063
0.6656844236532334 0.089389368891716
0.7351971328114648 0.08941364288330078
0.8366036338889082 0.08943792432546616
0.8115010116915607 0.08946220576763153
0.9570238539183722 0.08948647975921631
0.798576195984867 0.08951076120138168
0.9382980447683672 0.08953504264354706
0.8809689781102898 0.08955931663513184
1.0013891981397538 0.08958359807729721
0.954147673902968 0.08960787951946259
1.0457545423611352 0.08963215351104736
1.0108960576157642 0.08965643495321274
1.0016965613067703 0.08968071639537811
1.121809418169218 0.08970499038696289
1.0837819802651765 0.08972927182912827
1.172872555960459 0.08975355327129364
1.2675812634680428 0.08977782726287842
1.0330787297264548 0.08980210870504379
1.3820876605371892 0.08982639014720917
1.3436361392761254 0.08985066413879395
1.1788505750252798 0.08987494558095932
1.312349292344946 0.0898992270231247
1.5210975161616513 0.08992350101470947
1.47673217194027 0.08994778245687485
1.4645057320371135 0.08997206389904022
1.628841923556435 0.089996337890625
1.6161661109217547 0.09002061933279037
1.7054200948830456 0.09004490077495575
1.685883080412497 0.09006917476654053
1.7809516751726002 0.0900934562087059
1.7688186114214488 0.09011773765087128
1.895033988884724 0.09014201164245605
1.8639163862290538 0.09016629308462143
2.0534816468182293 0.09019056707620621
2.110522803674291 0.09021484851837158
1.9019554961520955 0.09023912996053696
2.243618836338436 0.09026340395212173
2.1231986163089718 0.09028768539428711
2.526430884055367 0.09031196683645248
2.2277740705450855 0.09033624082803726
2.487628229556034 0.09036052227020264
2.4630323675169636 0.09038480371236801
2.541500433253426 0.09040907770395279
2.592203683792148 0.09043335914611816
2.4725421449977243 0.09045764058828354
2.8013545922643743 0.09048191457986832
2.839382030168416 0.09050619602203369
2.8339136892666223 0.09053047746419907
3.0295192196886225 0.09055475145578384
3.175291064987447 0.09057903289794922
3.0684882004587144 0.0906033143401146
3.086560376544684 0.09062758833169937
3.347999012134968 0.09065186977386475
3.2317393805451022 0.09067615121603012
3.6569719451053033 0.0907004252076149
3.5238759124411594 0.09072470664978027
3.664434255919704 0.09074898809194565
3.3020491913342513 0.09077326208353043
3.5619033503452004 0.0907975435256958
3.607375591035141 0.09082182496786118
3.942177729385613 0.09084609895944595
4.005556792559015 0.09087038040161133
4.368157789495979 0.0908946618437767
4.15766654417518 0.09091893583536148
4.259073045252624 0.09094321727752686
4.368157789495979 0.09096749871969223
4.690050674831759 0.09099177271127701
4.613995799023676 0.09101605415344238
4.811947405264801 0.09104033559560776
5.197083180218975 0.09106460958719254
5.3111654939310995 0.09108889102935791
5.000557991966551 0.09111317247152328
5.376129033683836 0.09113744646310806
5.1812437641010005 0.09116172790527344
5.220850328909001 0.09118600189685822
6.109741689915967 0.09121028333902359
5.756585301687009 0.09123456478118896
6.21114819099341 0.09125883877277374
6.059038439377245 0.09128312021493912
6.035538774455983 0.09130740165710449
6.116079596233306 0.09133167564868927
6.6753998287385805 0.09135595709085464
6.965912004657049 0.09138023853302002
6.82592510377541 0.0914045125246048
6.6991669774286065 0.09142879396677017
7.271809846954845 0.09145307540893555
7.1174687943730595 0.09147734940052032
7.681542456616339 0.0915016308426857
7.77265812760823 0.09152591228485107
7.497743173413473 0.09155018627643585
8.055478929339412 0.09157446771860123
8.425662847953783 0.0915987491607666
8.061816835656751 0.09162302315235138
8.739972811612155 0.09164730459451675
8.457362106222986 0.09167158603668213
8.93011000113236 0.0916958600282669
9.76671363502127 0.09172014147043228
9.592195552260401 0.09174442291259766
9.806325549504647 0.09176869690418243
9.708088001585873 0.09179297834634781
9.839449766760174 0.09181725978851318
9.823754791877331 0.09184153378009796
10.172339639331044 0.09186581522226334
10.834806476413105 0.09189009666442871
10.92021258477719 0.09191437065601349
11.23076999432686 0.09193865209817886
11.527435269595157 0.09196293354034424
11.517560255186503 0.09198720753192902
10.879016193714477 0.09201148897409439
12.441958870661624 0.09203577041625977
12.1909628014039 0.09206004440784454
12.376346561186102 0.09208432585000992
12.649589012324896 0.09210860729217529
12.942004700008717 0.09213288128376007
13.54192313260292 0.09215716272592545
13.588471144377419 0.09218143671751022
14.488453841439728 0.0922057181596756
14.710040799822998 0.09222999960184097
14.38546286378295 0.09225427359342575
14.437750590901006 0.09227855503559113
14.575318952178893 0.0923028364777565
15.53896181353887 0.09232711046934128
16.030149553132738 0.09235139191150665
15.621394475062544 0.09237567335367203
16.321693243730387 0.0923999473452568
16.472218518767217 0.09242422878742218
17.001897172686274 0.09244851022958755
17.53064887376303 0.09247278422117233
17.7778272201393 0.09249706566333771
18.11929602667563 0.09252134710550308
18.38626622660396 0.09254562109708786
18.500348540316086 0.09256990253925323
19.539422797135863 0.09259418398141861
19.306847119197627 0.09261845797300339
19.569870231367247 0.09264273941516876
20.251071145279436 0.09266702085733414
21.002237059086134 0.09269129484891891
20.737629470337183 0.09271557629108429
20.943699938461492 0.09273985773324966
22.220699548594787 0.09276413172483444
21.981443585115194 0.09278841316699982
22.641195218777238 0.09281269460916519
22.203270306222105 0.09283696860074997
23.26486961437659 0.09286125004291534
23.622287262209028 0.09288553148508072
23.987390934553375 0.0929098054766655
24.37875664964913 0.09293408691883087
24.952071146602034 0.09295836836099625
25.324689167512158 0.09298264235258102
25.809539000788686 0.0930069237947464
26.544958874629415 0.09303120523691177
26.717444080747672 0.09305547922849655
27.25933507088026 0.09307976067066193
28.11724208478181 0.0931040421128273
28.10386108766584 0.09312831610441208
27.90485705437816 0.09315259754657745
28.965816346824113 0.09317687153816223
29.647141275938186 0.0932011529803276
30.52163082450075 0.09322543442249298
30.488498339565098 0.09324970841407776
31.57386479640961 0.09327398985624313
31.650124418884328 0.09329827129840851
32.40254604740184 0.09332254528999329
32.79074280933893 0.09334682673215866
32.90383008343125 0.09337110817432404
33.796885437216694 0.09339538216590881
34.98999630145599 0.09341966360807419
35.20836615960221 0.09344394505023956
35.335412195751026 0.09346821904182434
36.26866890097938 0.09349250048398972
37.21492920804267 0.09351678192615509
36.96742307246613 0.09354105591773987
38.52496354995249 0.09356533735990524
38.191266362734076 0.09358961880207062
38.1637028898641 0.0936138927936554
39.41385491095946 0.09363817423582077
40.14869556085728 0.09366245567798615
41.205897922187404 0.09368672966957092
40.49446793806597 0.0937110111117363
41.46262981611568 0.09373529255390167
42.49249290460746 0.09375956654548645
43.25621061584697 0.09378384798765182
43.96845618229607 0.0938081294298172
44.33682364295346 0.09383240342140198
45.84999877621844 0.09385668486356735
44.93528355950672 0.09388096630573273
46.775333098550114 0.0939052402973175
47.41704611318081 0.09392952173948288
47.54254755214855 0.09395380318164825
49.51330862764108 0.09397807717323303
49.28197504705817 0.09400235861539841
49.60141437673319 0.09402664005756378
50.96785812747066 0.09405091404914856
50.62878013949297 0.09407519549131393
50.74100271151099 0.09409947693347931
53.171865049325724 0.09412375092506409
52.88862745924939 0.09414803236722946
53.74544557104502 0.09417230635881424
54.819720691834185 0.09419658780097961
56.20278491129442 0.09422086924314499
55.88448895314734 0.09424514323472977
57.22495613926479 0.09426942467689514
56.94454755479374 0.09429370611906052
58.483030543256824 0.0943179801106453
59.36083056820844 0.09434226155281067
59.61521006397397 0.09436654299497604
60.14356199839997 0.09439081698656082
61.55533063058749 0.0944150984287262
62.93570736767284 0.09443937987089157
62.577318024258595 0.09446365386247635
63.2824101020627 0.09448793530464172
64.39070332222919 0.0945122167468071
65.18219752068543 0.09453649073839188
65.94591523192493 0.09456077218055725
66.64293562225598 0.09458505362272263
66.94096652374733 0.0946093276143074
68.05960698875789 0.09463360905647278
67.5114952988321 0.09465789049863815
69.6013027004509 0.09468216449022293
70.98296627763106 0.0947064459323883
70.90014600780974 0.09473072737455368
72.11586703185563 0.09475500136613846
72.57378076328347 0.09477928280830383
73.30928963626906 0.09480356425046921
75.86156966540369 0.09482783824205399
74.8902855222713 0.09485211968421936
77.35094506559226 0.09487640112638474
78.07191449357609 0.09490067511796951
77.28759858680523 0.09492495656013489
77.92311667735136 0.09494923800230026
80.1063824214423 0.09497351199388504
80.9239723363792 0.09499779343605042
79.69510521459972 0.09502207487821579
82.27869981171065 0.09504634886980057
81.44807419688657 0.09507063031196594
83.62392042756612 0.09509490430355072
84.63006305544387 0.0951191857457161
85.26307992958498 0.09514346718788147
86.45379559825852 0.09516774117946625
88.22207146079646 0.09519202262163162
87.5216520812656 0.095216304063797
89.04599928205067 0.09524057805538177
89.48648377110581 0.09526485949754715
90.01638370705176 0.09528914093971252
91.28169573549242 0.0953134149312973
92.89786184641419 0.09533769637346268
92.68070636457816 0.09536197781562805
94.68198247474545 0.09538625180721283
93.59820049448028 0.0954105332493782
95.0930199188644 0.09543481469154358
96.88440492002118 0.09545908868312836
97.74477570260011 0.09548337012529373
96.57496024294957 0.0955076515674591
98.88876779288002 0.09553192555904388
100.87411694678686 0.09555620700120926
99.42630852426424 0.09558048844337463
101.35104439716669 0.09560476243495941
102.77390436540958 0.09562904387712479
103.72948283430837 0.09565332531929016
105.09833150729409 0.09567759931087494
104.8448152546005 0.09570188075304031
106.02133920717164 0.09572616219520569
106.9965344493375 0.09575043618679047
107.74916082452165 0.09577471762895584
108.10715040128511 0.09579899907112122
108.09774567197535 0.095823273062706
109.50951430416289 0.09584755450487137
110.42436618076376 0.09587183594703674
110.52041036177864 0.09589610993862152
112.06685950320967 0.0959203913807869
112.36594574975234 0.09594467282295227
112.64202450150829 0.09596894681453705
114.70025957806452 0.09599322825670242
115.87822356597988 0.0960175096988678
113.77809420889152 0.09604178369045258
115.93528223086443 0.09606606513261795
116.2276950005435 0.09609033912420273
118.59490301007008 0.0961146205663681
117.82138809788194 0.09613890200853348
118.64243730745014 0.09616317600011826
121.15858611543419 0.09618745744228363
120.98814399897519 0.096211738884449
122.57352370078041 0.09623601287603378
121.7099839650428 0.09626029431819916
122.12931729666643 0.09628457576036453
124.51926094020385 0.09630884975194931
122.5830305602564 0.09633313119411469
126.09806443197047 0.09635741263628006
125.40815230121082 0.09638168662786484
125.11027070429583 0.09640596807003021
128.06341844466095 0.09643024951219559
126.57908049333942 0.09645452350378036
129.1538549347589 0.09647880494594574
128.69898857295848 0.09650308638811111
129.5198690245853 0.09652736037969589
129.0461105273641 0.09655164182186127
131.44255937615787 0.09657592326402664
130.85558278096474 0.09660019725561142
132.50343842347317 0.0966244786977768
132.28100475737824 0.09664876013994217
133.60464964611106 0.09667303413152695
134.08474604964957 0.09669731557369232
133.2795313928581 0.0967215970158577
135.52028183052713 0.09674587100744247
136.25864791649727 0.09677015244960785
135.27341473799086 0.09679443389177322
137.34401437334176 0.096818707883358
138.0506909277252 0.09684298932552338
139.16132876470846 0.09686727076768875
137.81301944082495 0.09689154475927353
137.90650355900573 0.0969158262014389
138.53368345097826 0.09694010764360428
139.1946830180051 0.09696438163518906
141.6664664817678 0.09698866307735443
140.40710961468807 0.0970129445195198
141.61100980149106 0.09703721851110458
141.5768122448216 0.09706149995326996
140.51613648517056 0.09708577394485474
141.22598199271266 0.09711005538702011
142.74968480078206 0.09713433682918549
143.73103946464136 0.09715861082077026
145.1523149563049 0.09718289226293564
143.79734528657917 0.09720717370510101
143.70093440963402 0.09723144769668579
144.64845140407638 0.09725572913885117
145.77696396549084 0.09728001058101654
145.2410456447477 0.09730428457260132
144.64686692749703 0.0973285660147667
146.84522896916292 0.09735284745693207
147.40068722238135 0.09737712144851685
145.03189473627546 0.09740140289068222
145.56933382382755 0.0974256843328476
148.58904465688266 0.09744995832443237
147.90613525118923 0.09747423976659775
145.60261804501022 0.09749852120876312
147.60350022453625 0.0975227952003479
147.45772837923744 0.09754707664251328
147.23671480878755 0.09757135808467865
149.16896308491928 0.09759563207626343
149.32741074285278 0.0976199135184288
145.50118041854876 0.09764419496059418
148.75541469771284 0.09766846895217896
147.86176990696785 0.09769275039434433
149.02296801225705 0.0977170318365097
149.7536349426939 0.09774130582809448
149.1341046001739 0.09776558727025986
150.46845418933265 0.09778986871242523
150.37316528521393 0.09781414270401001
150.0689457819816 0.09783842414617538
150.66023470186133 0.09786270558834076
149.53497717474568 0.09788697957992554
151.08459526933535 0.09791126102209091
150.2956932317655 0.09793554246425629
149.55715984685636 0.09795981645584106
150.19887286148705 0.09798409789800644
150.0262495364773 0.09800837934017181
150.49992341156073 0.09803265333175659
149.4509079988913 0.09805693477392197
148.03447785411538 0.09808120876550674
148.51298978107457 0.09810549020767212
150.7046136634382 0.0981297716498375
150.7882981489997 0.09815404564142227
148.01387965858402 0.09817832708358765
149.1893891181704 0.09820260852575302
149.02636019277912 0.0982268825173378
148.93762950433637 0.09825116395950317
148.35569862569037 0.09827544540166855
149.32265731311477 0.09829971939325333
147.0853763830937 0.0983240008354187
148.67427617129584 0.09834828227758408
149.3194883599561 0.09837255626916885
147.59557784163957 0.09839683771133423
146.10505128857704 0.0984211191534996
148.58904465688266 0.09844539314508438
147.5480435442595 0.09846967458724976
147.8469255304697 0.09849395602941513
146.8651341385661 0.09851823002099991
145.35354348188045 0.09854251146316528
144.85768547568398 0.09856679290533066
145.02397235337878 0.09859106689691544
143.4648473993131 0.09861534833908081
143.5897151449159 0.09863962978124619
145.6086442111534 0.09866390377283096
143.365025374815 0.09868818521499634
143.35355567081035 0.09871246665716171
143.6106192446119 0.09873674064874649
142.36838960641325 0.09876102209091187
142.11886956122495 0.09878530353307724
142.07050800949824 0.09880957752466202
140.5906068843993 0.09883385896682739
141.0220752251106 0.09885814040899277
140.71102710442875 0.09888241440057755
139.83956498579448 0.09890669584274292
141.17264670188928 0.0989309772849083
140.81877151182354 0.09895525127649307
138.63853173865851 0.09897953271865845
139.2057077262853 0.09900381416082382
137.51038441417194 0.0990280881524086
135.962873605346 0.09905236959457397
137.2584526380577 0.09907664358615875
135.36183417259363 0.09910092502832413
135.04042518971224 0.0991252064704895
135.6359486208186 0.09914948046207428
134.46818938184865 0.09917376190423965
135.23220570224092 0.09919804334640503
135.2477518588815 0.09922231733798981
132.5446348145359 0.09924659878015518
132.569468007628 0.09927088022232056
130.809632960164 0.09929515421390533
132.37509582054705 0.09931943565607071
131.02095924117748 0.09934371709823608
128.047890282383 0.09936799108982086
130.17267337527133 0.09939227253198624
128.60864568689124 0.09941655397415161
127.70088991150864 0.09944082796573639
126.32397976406648 0.09946510940790176
125.89994406778796 0.09948939085006714
124.74108766131076 0.09951366484165192
125.27822522170536 0.09953794628381729
122.94715816001184 0.09956222772598267
124.27049811724825 0.09958650171756744
123.99955262218197 0.09961078315973282
123.58272828830933 0.0996350646018982
122.04113957012382 0.09965933859348297
121.1633395451722 0.09968362003564835
120.62360252887935 0.09970790147781372
119.80227416352339 0.0997321754693985
119.6802694669146 0.09975645691156387
117.33163455762276 0.09978073835372925
118.21779758418833 0.09980501234531403
118.2431492094577 0.0998292937874794
116.02404015401821 0.09985357522964478
115.00131012813819 0.09987784922122955
114.42456065326023 0.09990213066339493
113.0031008409633 0.0999264121055603
113.46595232276252 0.09995068609714508
111.86721545421345 0.09997496753931046
110.91411972102291 0.09999924898147583
112.12706961322439 0.10002352297306061
111.28658600568603 0.10004780441522598
109.92147821479 0.10007207840681076
107.01554816828951 0.10009635984897614
110.46874514234062 0.10012064129114151
107.23262145965842 0.10014491528272629
105.70043260744141 0.10016919672489166
106.13545653694078 0.10019347816705704
104.59605243164488 0.10021775215864182
103.72775926616929 0.10024203360080719
103.42041506618366 0.10026631504297256
101.89927329361663 0.10029058903455734
101.9975108415354 0.10031487047672272
100.44385471470562 0.10033915191888809
99.98205663262121 0.10036342591047287
97.28844644775162 0.10038770735263824
98.27879537491916 0.10041198879480362
97.87787173526426 0.1004362627863884
96.0715684348223 0.10046054422855377
95.36563353997953 0.10048482567071915
95.51224820231704 0.10050909966230392
94.86419728136899 0.1005333811044693
92.59194844142438 0.10055766254663467
91.41479176815658 0.10058193653821945
90.43875419528618 0.10060621798038483
90.80728020086833 0.1006304994225502
91.15969103888364 0.10065477341413498
89.98084046385836 0.10067905485630035
88.25390494728416 0.10070333629846573
86.58689163092268 0.1007276102900505
86.43319740272717 0.10075189173221588
87.22684897936202 0.10077617317438126
84.48904463988306 0.10080044716596603
84.4098208109163 0.10082472860813141
83.05364162822163 0.10084901005029678
81.20125573776282 0.10087328404188156
81.82712398660017 0.10089756548404694
80.42894304353175 0.10092184692621231
80.16500805487769 0.10094612091779709
80.38525029940527 0.10097040235996246
77.97383549058208 0.10099468380212784
77.54745274581619 0.10101895779371262
76.6234470883141 0.10104323923587799
76.88672601223347 0.10106751322746277
75.46228156741125 0.10109179466962814
74.4552178227007 0.10111607611179352
73.61795082906525 0.1011403501033783
72.32818689348653 0.10116463154554367
72.6879841741927 0.10118891298770905
72.19033743108437 0.10121318697929382
70.25410705113694 0.1012374684214592
69.59889145585902 0.10126174986362457
69.08951676532567 0.10128602385520935
67.55732791310868 0.10131030529737473
67.68584121931269 0.1013345867395401
66.46562354994683 0.10135886073112488
66.63833149709434 0.10138314217329025
64.29560554742159 0.10140742361545563
64.75914227400297 0.1014316976070404
63.03047832594843 0.10145597904920578
62.972161514682426 0.10148026049137115
62.15426277757615 0.10150453448295593
61.6820887569343 0.10152881592512131
62.398404940009875 0.10155309736728668
60.50957608822636 0.10157737135887146
58.555916465906236 0.10160165280103683
58.857597791340055 0.10162593424320221
57.801705614142755 0.10165020823478699
57.6907922535893 0.10167448967695236
57.56268309104317 0.10169877111911774
55.84804599182263 0.10172304511070251
55.25069832141332 0.10174732655286789
54.907870210997544 0.10177160799503326
54.82922755131019 0.10179588198661804
52.70127550526321 0.10182016342878342
52.12467533496164 0.10184444487094879
52.558672613123065 0.10186871886253357
51.1548263638322 0.10189300030469894
51.08335470081837 0.10191728174686432
50.23107651807987 0.1019415557384491
48.47767567109 0.10196583718061447
48.388330256313196 0.10199011117219925
46.92427389700761 0.10201439261436462
46.206423816101704 0.10203867405653
46.225519725520854 0.10206294804811478
45.041915720757565 0.10208722949028015
45.60255294607341 0.10211151093244553
45.02765543154355 0.1021357849240303
44.11024349210855 0.10216006636619568
43.00004384217196 0.10218434780836105
42.50041528750415 0.10220862179994583
42.07736004082168 0.1022329032421112
40.633694212376064 0.10225718468427658
40.96664195870781 0.10228145867586136
39.90345817397399 0.10230574011802673
40.2073391886553 0.10233002156019211
39.29660364408866 0.10235429555177689
38.29362996936957 0.10237857699394226
37.368670610648294 0.10240285843610764
37.43325918679064 0.10242713242769241
36.44137684812689 0.10245141386985779
36.98827951141788 0.10247569531202316
35.44315660314581 0.10249996930360794
35.075558036740084 0.10252425074577332
34.71227276768921 0.10254853218793869
35.375024110234406 0.10257280617952347
34.058324072806975 0.10259708762168884
33.327015181325095 0.10262136906385422
32.781235949862925 0.102645643055439
32.37244099239448 0.10266992449760437
30.642088005923718 0.10269420593976974
31.74023483723979 0.10271847993135452
29.80875788703036 0.1027427613735199
30.355209718587446 0.10276704281568527
29.95928316206719 0.10279131680727005
29.580593259606115 0.10281559824943542
28.874854357415728 0.1028398796916008
28.24012607348866 0.10286415368318558
27.78062786548149 0.10288843512535095
27.51495617766698 0.10291271656751633
26.435407249626035 0.1029369905591011
27.029957526148195 0.10296127200126648
26.894905457633197 0.10298554599285126
25.998091713729558 0.10300982743501663
25.061433587630777 0.103034108877182
24.49759239309926 0.10305838286876678
23.84795699557189 0.10308266431093216
24.616059008948497 0.10310694575309753
23.171385496195825 0.10313121974468231
23.358353732557358 0.10315550118684769
22.389186115537086 0.10317978262901306
22.312599190196224 0.10320405662059784
22.05432950776461 0.10322833806276321
21.51745651313404 0.10325261950492859
20.374784333669453 0.10327689349651337
21.193958725185674 0.10330117493867874
21.176689486740127 0.10332545638084412
20.03570634569175 0.1033497303724289
19.582546044001926 0.10337401181459427
19.336547544212973 0.10339829325675964
19.034317147552 0.10342256724834442
18.65562724509092 0.1034468486905098
18.566255568271373 0.10347113013267517
18.246832287622475 0.10349540412425995
17.996484988087538 0.10351968556642532
18.019443363127646 0.1035439670085907
16.415177361911155 0.10356824100017548
16.784360404896223 0.10359252244234085
16.73562340322498 0.10361680388450623
16.28841923556435 0.103641077876091
15.458153507992781 0.10366535931825638
15.92570735444688 0.10368964076042175
15.844765793350534 0.10371391475200653
14.697604749911955 0.1037381961941719
14.416822660832883 0.10376247763633728
14.849714501528121 0.10378675162792206
13.810297865484326 0.10381103307008743
14.193342890035014 0.10383531451225281
13.475973307244631 0.10385958850383759
13.320694602469796 0.10388386994600296
12.814425155324743 0.10390815138816833
12.263848724053314 0.10393242537975311
13.061679369824516 0.10395670682191849
11.980227416352339 0.10398098081350327
11.893081204488912 0.10400526225566864
11.53853000998938 0.10402954369783401
11.937446548710293 0.10405381768941879
11.477948340703126 0.10407809913158417
11.300785572970367 0.10410238057374954
11.213340751954172 0.10412665456533432
10.991514030847267 0.1041509360074997
10.16119723819257 0.10417521744966507
11.027956992171973 0.10419949144124985
10.094700286943626 0.10422377288341522
10.387846934817363 0.1042480543255806
9.45932517863027 0.10427232831716537
9.696996665530527 0.10429660975933075
9.402000002645192 0.10432089120149612
9.435558029940243 0.1043451651930809
9.159859105135943 0.10436944663524628
8.988324682232111 0.10439372807741165
8.804936351364892 0.10441800206899643
8.188574962003557 0.1044422835111618
7.652200946185264 0.10446656495332718
7.801962676645803 0.10449083894491196
8.201250774638238 0.10451512038707733
7.696579907762146 0.1045394018292427
7.301268077575927 0.10456367582082748
6.997048574343596 0.10458795726299286
7.5317437647622985 0.10461223870515823
7.150742802539097 0.10463651269674301
7.055674207778993 0.10466079413890839
6.330341876359558 0.10468507558107376
6.558148561867787 0.10470934957265854
6.421883576044972 0.10473363101482391
6.4856682418786455 0.10475791245698929
5.629645286377444 0.10478218644857407
5.899006304864405 0.10480646789073944
6.022859071148302 0.10483074933290482
5.887914968809058 0.1048550233244896
5.539330121355348 0.10487930476665497
5.433252867341153 0.10490358620882034
5.513978496085986 0.10492786020040512
5.190753541581761 0.1049521416425705
4.913461872518001 0.10497641563415527
5.070325053872171 0.10500069707632065
4.742209037072558 0.10502497851848602
4.6646990495623974 0.1050492525100708
4.785119269591862 0.10507353395223618
4.678810520534155 0.10509781539440155
4.2780867642046445 0.10512208938598633
3.940593252806278 0.1051463708281517
4.128828389563507 0.10517065227031708
4.037246324145716 0.10519492626190186
4.068935855732417 0.10521920770406723
3.7484372903330883 0.1052434891462326
3.915241627536917 0.10526776313781738
3.815419603038809 0.10529204457998276
3.4171800414199316 0.10531632602214813
3.612606600883922 0.10534060001373291
3.7124286253820302 0.10536488145589828
3.5202026307948366 0.10538916289806366
3.164199728932102 0.10541343688964844
3.0976517126000296 0.10543771833181381
3.0875077554202353 0.10546199977397919
3.1372636270834056 0.10548627376556396
2.744313435408313 0.10551055520772934
2.840253540920463 0.10553483664989471
2.921774812293839 0.10555911064147949
2.685687801972916 0.10558339208364487
2.531185772795747 0.10560767352581024
2.5985415901094875 0.10563194751739502
2.421080213223962 0.1056562289595604
2.6627376946129337 0.10568051040172577
2.3703769626852402 0.10570478439331055
2.5288246206187455 0.10572906583547592
2.3013661503440357 0.1057533472776413
2.275308367925137 0.10577762126922607
2.1739018668476935 0.10580190271139145
2.1809089689210692 0.10582618415355682
2.104184897356951 0.1058504581451416
1.8696823636153632 0.10587473958730698
1.9590141610366583 0.10589902102947235
1.799965394124621 0.10592329502105713
1.7624787597676086 0.1059475764632225
1.654193548825796 0.10597185045480728
1.5908144856523938 0.10599613189697266
1.5596035068447183 0.10602041333913803
1.6034902982870742 0.10604468733072281
1.565462860383033 0.10606896877288818
1.3503884022679877 0.10609325021505356
1.3816635771801666 0.10611752420663834
1.3832480537595016 0.10614180564880371
1.39793728967179 0.10616608709096909
1.4402892106155636 0.10619036108255386
1.2596588805713675 0.10621464252471924
1.2949147002968853 0.10623892396688461
1.1915263876599602 0.10626319795846939
1.2042022002946406 0.10628747940063477
1.1918921109219798 0.10631176084280014
1.064768261313156 0.10633603483438492
1.0140650107744342 0.10636031627655029
1.2299312208450217 0.10638459771871567
1.0520924486784755 0.10640887171030045
1.0410011126231302 0.10643315315246582
1.0444905599701926 0.1064574345946312
0.9570238539183722 0.10648170858621597
0.9950512918224136 0.10650599002838135
0.7354227918454769 0.10653027147054672
0.798576195984867 0.1065545454621315
0.803329625722872 0.10657882690429688
0.8447852328742225 0.10660310834646225
0.8873068844276301 0.10662738233804703
0.8682931654756093 0.1066516637802124
0.6973836819224349 0.10667594522237778
0.7795624770328463 0.10670021921396255
0.9063206033796507 0.10672450065612793
0.6213054620763512 0.1067487820982933
0.7035076012247637 0.10677305608987808
0.798576195984867 0.10679733753204346
0.6593445719993931 0.10682161897420883
0.5957631938299801 0.10684589296579361
0.5704115685606193 0.10687017440795898
0.5198678356149061 0.10689445585012436
0.5513978496085986 0.10691872984170914
0.4881685773457045 0.10694301128387451
0.5450599432912584 0.10696728527545929
0.5387220369739182 0.10699156671762466
0.5071881323072255 0.10701584815979004
0.6591422570033822 0.10704012215137482
0.43731553589647476 0.10706440359354019
0.4628091707303432 0.10708868503570557
0.532384130656578 0.10711295902729034
0.4943566927525367 0.10713724046945572
0.27895347276897403 0.1071615219116211
0.354922753771052 0.10718579590320587
0.34224694113637155 0.10721007734537125
0.37405124757657876 0.10723435878753662
0.4690050674831759 0.1072586327791214
0.3612606600883922 0.10728291422128677
0.24725421449977245 0.10730719566345215
0.29788159691499005 0.10733146965503693
0.3612606600883922 0.1073557510972023
0.27895347276897403 0.10738003253936768
0.266192065328289 0.10740430653095245
0.3105574095496705 0.10742858797311783
0.2662737694612934 0.1074528694152832
0.2725299716456292 0.10747714340686798
0.25985415901094877 0.10750142484903336
0.2092151045767305 0.10752570629119873
0.20915090847222706 0.10754998028278351
0.22182672110690752 0.10757426172494888
0.18385569796136922 0.10759854316711426
0.25351625269360856 0.10762281715869904
0.17112347056818578 0.10764709860086441
0.19019554961520957 0.10767138004302979
0.22182672110690752 0.10769565403461456
0.19013718952020642 0.10771993547677994
0.2155549562305708 0.10774421691894531
0.20915090847222706 0.10776849091053009
0.16478556425084556 0.10779277235269547
0.1711759946536886 0.10781705379486084
0.1330960326641445 0.10784132778644562
0.11408231371212386 0.10786560922861099
0.1711759946536886 0.10788989067077637
0.1330960326641445 0.10791416466236115
0.17751584630752892 0.10793844610452652
0.10774440739478364 0.1079627200961113
0.17112347056818578 0.10798700153827667
0.12045718142296605 0.10801128298044205
0.09506859476010321 0.10803555697202682
0.16478556425084556 0.1080598384141922
0.08241807149992414 0.10808411985635757
0.06337906317340214 0.10810839384794235
0.06337906317340214 0.10813267529010773
0.09509777480760478 0.1081569567322731
0.025351625269360856 0.10818123072385788
0.088730688442763 0.10820551216602325
0.08875792315376446 0.10822979360818863
0.07605487580808257 0.10825406759977341
0.09506859476010321 0.10827834904193878
0.07607821984608383 0.10830263048410416
0.0443653442213815 0.10832690447568893
0.05704115685606193 0.10835118591785431
0.04437896157688223 0.10837546736001968
0.08239278212542278 0.10839974135160446
0.038027437904041284 0.10842402279376984
0.06973836819224351 0.10844830423593521
0.05070325053872171 0.10847257822751999
0.06971696949074235 0.10849685966968536
0.038039109923041915 0.10852114111185074
0.025351625269360856 0.10854541510343552
0.03168953158670107 0.10856969654560089
0.038039109923041915 0.10859397798776627
0.05704115685606193 0.10861825197935104
0.06971696949074235 0.10864253342151642
0.03169925826920159 0.1086668148636818
0.03168953158670107 0.10869108885526657
0.06337906317340214 0.10871537029743195
0.019019554961520958 0.10873965173959732
0.06337906317340214 0.1087639257311821
0.019013718952020642 0.10878820717334747
0.05071881323072255 0.10881248861551285
0.0443653442213815 0.10883676260709763
0.025359406615361273 0.108861044049263
0.025351625269360856 0.10888531804084778
0.03168953158670107 0.10890959948301315
0.038039109923041915 0.10893388092517853
0.019013718952020642 0.1089581549167633
0.05070325053872171 0.10898243635892868
0.025359406615361273 0.10900671780109406
0.03168953158670107 0.10903099179267883
0.025351625269360856 0.10905527323484421
0.019019554961520958 0.10907955467700958
0.038027437904041284 0.10910382866859436
0.006337906317340214 0.10912811011075974
0.006339851653840318 0.10915239155292511
0.006337906317340214 0.10917666554450989
0.0 0.10920094698667526
0.012679703307680637 0.10922522842884064
0.0443653442213815 0.10924950242042542
0.006337906317340214 0.10927378386259079
0.019019554961520958 0.10929806530475616
0.012675812634680428 0.10932233929634094
0.03168953158670107 0.10934662073850632
0.019019554961520958 0.10937090218067169
0.019013718952020642 0.10939517617225647
0.012675812634680428 0.10941945761442184
0.006339851653840318 0.10944373905658722
0.006337906317340214 0.109468013048172
0.025351625269360856 0.10949229449033737
0.006339851653840318 0.10951657593250275
0.019013718952020642 0.10954084992408752
0.0 0.1095651313662529
0.0 0.10958941280841827
0.03168953158670107 0.10961368680000305
0.006337906317340214 0.10963796824216843
0.012679703307680637 0.1096622496843338
0.012675812634680428 0.10968652367591858
0.019013718952020642 0.10971080511808395
0.006339851653840318 0.10973508656024933
0.006337906317340214 0.1097593605518341
0.006337906317340214 0.10978364199399948
0.025359406615361273 0.10980792343616486
0.006337906317340214 0.10983219742774963
0.0 0.10985647886991501
0.012675812634680428 0.10988075286149979
0.019013718952020642 0.10990503430366516
0.0 0.10992931574583054
0.006337906317340214 0.10995358973741531
0.006337906317340214 0.10997787117958069
0.012679703307680637 0.11000215262174606
0.019013718952020642 0.11002642661333084
0.0 0.11005070805549622
0.0 0.11007498949766159
0.0 0.11009926348924637
0.0 0.11012354493141174
0.019019554961520958 0.11014782637357712
0.0 0.1101721003651619
0.006337906317340214 0.11019638180732727
0.0 0.11022066324949265
0.006337906317340214 0.11024493724107742
0.006337906317340214 0.1102692186832428
0.0 0.11029350012540817
0.0 0.11031777411699295
0.006337906317340214 0.11034205555915833
0.006339851653840318 0.1103663370013237
0.006337906317340214 0.11039061099290848
0.0 0.11041489243507385
0.006339851653840318 0.11043917387723923
0.006337906317340214 0.110463447868824
0.0 0.11048772931098938
0.0 0.11051201075315475
0.0 0.11053628474473953
0.0 0.11056056618690491
0.0 0.11058484762907028
0.0 0.11060912162065506
0.0 0.11063340306282043
0.0 0.11065768450498581
0.0 0.11068195849657059
0.0 0.11070623993873596
0.0 0.11073052138090134
0.0 0.11075479537248611
0.0 0.11077907681465149
0.0 0.11080335825681686
0.0 0.11082763224840164
0.0 0.11085191369056702
0.0 0.1108761876821518
0.0 0.11090046912431717
0.0 0.11092475056648254
0.0 0.11094902455806732
0.0 0.1109733060002327
0.0 0.11099758744239807
0.0 0.11102186143398285
0.0 0.11104614287614822
0.006339851653840318 0.1110704243183136
0.0 0.11109469830989838
0.0 0.11111897975206375
0.0 0.11114326119422913
0.0 0.1111675351858139
0.0 0.11119181662797928
0.0 0.11121609807014465
0.006337906317340214 0.11124037206172943
0.006337906317340214 0.1112646535038948
0.0 0.11128893494606018
0.006337906317340214 0.11131320893764496


==> figures/data/hist25_ours-MSE.dat <==
bin edge
0.00628820189850328 0.0014584031887352467
0.011528370147256013 0.001531823305413127
0.0361571035855009 0.0016052434220910072
0.047685531063649866 0.0016786636551842093
0.09275097800292338 0.0017520837718620896
0.16925743443471328 0.00182550388853997
0.17502134199358407 0.0018989240052178502
0.20174647757698022 0.0019723442383110523
0.28768523685652503 0.0020457643549889326
0.3217463304734178 0.002119184471666813
0.3296065828465469 0.002192604588344693
0.3851523662833259 0.0022660247050225735
0.4234055944992208 0.0023394448217004538
0.4464623347937329 0.002412864938378334
0.4406981497201049 0.0024862850550562143
0.4993864504465889 0.0025597051717340946
0.5051522191797635 0.0026331255212426186
0.563842103565794 0.002706545637920499
0.6387765095229582 0.002779965754598379
0.6696935021905992 0.0028533858712762594
0.7619204633686474 0.0029268059879541397
0.7472479922721398 0.00300022610463202
0.7970295906352907 0.0030736462213099003
0.8787762153158333 0.0031470663379877806
0.9977280345625205 0.003220486454665661
1.0496057002251724 0.003293906571343541
1.0784232056863376 0.0033673266880214214
1.1758937550201134 0.0034407470375299454
1.2937975406170499 0.0035141671542078257
1.4431423357065027 0.003587587270885706
1.6307403590118505 0.0036610073875635862
1.7496921782585377 0.0037344275042414665
1.9446264371121391 0.003807847620919347
2.1353617896850468 0.003881267737597227
2.2286506237147576 0.003954688087105751
2.314050960306544 0.004028107970952988
2.3758998184628997 0.004101528320461512
2.5074125554952023 0.004174948204308748
2.6897868919651664 0.004248368553817272
2.802433092327762 0.004321788437664509
2.951796135289262 0.004395208787173033
3.1949204494993206 0.004468628671020269
3.2840030272285126 0.004542049020528793
3.331185519622552 0.004615469370037317
3.6157046254789753 0.004688889253884554
3.695378367843045 0.004762309603393078
3.8462712972486486 0.0048357294872403145
4.0150296446984415 0.004909149836748838
4.204697668817869 0.004982569720596075
4.232497316657441 0.005055990070104599
4.347753808347689 0.005129409953951836
4.624987163156937 0.00520283030346036
4.779018287589602 0.005276250187307596
4.951943291416857 0.00534967053681612
5.062018581021529 0.005423090886324644
5.310369662986077 0.005496510770171881
5.369617432684017 0.005569931119680405
5.391067998105464 0.005643351003527641
5.481233370340081 0.005716771353036165
5.679276337817556 0.005790191236883402
5.7165176708451195 0.005863611586391926
5.756830581958264 0.0059370314702391624
5.773599067177876 0.006010451819747686
5.836517904287555 0.00608387216925621
5.921895358338826 0.006157292053103447
6.102719295504836 0.006230712402611971
6.118401044506161 0.0063041322864592075
6.173985809688991 0.0063775526359677315
6.19071513701574 0.006450972519814968
6.334859485089985 0.006524392869323492
6.354731883070077 0.006597812753170729
6.500449326870814 0.006671233102679253
6.489927795153204 0.006744652986526489
6.4616309763451065 0.006818073336035013
6.389881426188045 0.006891493685543537
6.440670369820592 0.006964913569390774
6.348483965742838 0.007038333918899298
6.410801505523156 0.007111753802746534
6.35058003968943 0.007185174152255058
6.337963397850465 0.007258594036102295
6.445951404259401 0.007332014385610819
6.418661732969849 0.0074054342694580555
6.491541012597794 0.0074788546189665794
6.553857645052977 0.007552274502813816
6.670713026427152 0.00762569485232234
6.500449326870814 0.007699115201830864
6.682807760224383 0.007772535085678101
6.566392362275171 0.007845954969525337
6.619401523339953 0.007919375784695148
6.816432474319672 0.007992795668542385
6.881934785150697 0.008066215552389622
6.875559347650827 0.008139635436236858
6.817480511292969 0.00821305625140667
6.891367117910364 0.008286476135253906
7.038003017932952 0.008359896019101143
7.0417604235783955 0.008433316834270954
7.075297606723879 0.00850673671811819
7.331018628208197 0.008580156601965427
7.40743136486488 0.008653576485812664
7.413813549098611 0.008726997300982475
7.382896458386367 0.008800417184829712
7.4787918414429875 0.008873837068676949
7.4991334367983375 0.008947256952524185
7.65171794203689 0.009020677767693996
7.684207088209077 0.009094097651541233
7.691445781938788 0.00916751753538847
7.75023341752675 0.009240938350558281
7.901674760168077 0.009314358234405518
7.928399702987135 0.009387778118252754
8.215981633398165 0.00946119800209999
8.267439663848513 0.009534618817269802
8.48595537278081 0.009608038701117039
8.53835722144563 0.009681458584964275
8.727941200706667 0.009754878468811512
8.794602261416594 0.009828299283981323
8.918794642752216 0.00990171916782856
9.076933085893424 0.009975139051675797
9.221153309548223 0.010048559866845608
9.434428833614037 0.010121979750692844
9.614167174534366 0.010195399634540081
9.815789779757282 0.010268819518387318
9.97783600426821 0.010342240333557129
10.125609217503001 0.010415660217404366
10.180107140114414 0.010489080101251602
10.514821573810037 0.010562499985098839
10.681068813350086 0.01063592080026865
10.828318008098226 0.010709340684115887
10.985384205788579 0.010782760567963123
11.216615706704536 0.010856181383132935
11.356004624152954 0.010929601266980171
11.616441812017106 0.011003021150827408
11.792362438803003 0.011076441034674644
11.792512023530898 0.011149861849844456
12.102206949139978 0.011223281733691692
12.202294480089783 0.011296701617538929
12.335762716488691 0.011370121501386166
12.68701158023936 0.011443542316555977
12.79129125908235 0.011516962200403214
13.015406072475516 0.01159038208425045
13.15338803335625 0.011663802899420261
13.31897787513708 0.011737222783267498
13.680550630924332 0.011810642667114735
13.879501596008495 0.011884062550961971
13.905354561696404 0.011957483366131783
14.144831010094629 0.01203090324997902
14.526316468374512 0.012104323133826256
14.765081604965882 0.012177743017673492
14.963871904725751 0.012251163832843304
15.08020400876165 0.01232458371669054
15.31057793001005 0.012398003600537777
15.617322957576047 0.012471424415707588
15.814353908555765 0.012544844299554825
16.211035902948446 0.012618264183402061
16.25170319396713 0.012691684067249298
16.49400588573847 0.01276510488241911
16.553743993216365 0.012838524766266346
17.014664432453497 0.012911944650113583
17.197762713306993 0.012985365465283394
17.385361331527044 0.01305878534913063
17.71706503357535 0.013132205232977867
17.918060843957957 0.013205625116825104
18.29296135040171 0.013279045931994915
18.44440269304304 0.013352465815842152
18.824316095862976 0.013425885699689388
18.99385715069732 0.013499305583536625
19.331565990938426 0.013572726398706436
19.412788856368895 0.013646146282553673
19.714373430174486 0.01371956616640091
19.99340133957509 0.01379298698157072
20.249646379546057 0.013866406865417957
20.521611974116468 0.013939826749265194
20.870867560215288 0.01401324663311243
21.124757252248536 0.014086667448282242
21.351657256967204 0.014160087332129478
21.687553106908695 0.014233507215976715
21.662649449880742 0.014306927099823952
21.968427015752123 0.014380347914993763
22.538035110738708 0.014453767798841
22.53984526940421 0.014527187682688236
22.92580879085837 0.014600608497858047
22.970350362223467 0.014674028381705284
23.454019425399746 0.01474744826555252
23.653370428596194 0.014820868149399757
23.905723360890487 0.014894288964569569
24.13995962442223 0.014967708848416805
24.510964712969148 0.015041128732264042
24.84811742292924 0.015114548616111279
24.984153406412464 0.01518796943128109
25.430093138550077 0.015261389315128326
25.543481134104656 0.015334809198975563
25.939439107572117 0.015408230014145374
26.015945806622753 0.015481649897992611
26.383996124854747 0.015555069781839848
26.736471225764017 0.01562849059700966
27.116384628583955 0.015701910480856895
27.171406569682016 0.015775330364704132
27.543983713688878 0.01584875024855137
28.05909388606405 0.015922170132398605
28.243355884568608 0.015995590016245842
28.690012143988472 0.016069011762738228
28.522326228261054 0.016142431646585464
29.046344714909246 0.0162158515304327
29.667830640074 0.016289271414279938
29.65682625185439 0.016362691298127174
30.07132487479311 0.01643611118197441
30.29979693497172 0.016509531065821648
30.382869086607492 0.016582950949668884
30.874121196338137 0.01665637269616127
31.135606421175588 0.016729792580008507
31.472026289603722 0.016803212463855743
31.73089142200793 0.01687663234770298
31.66696116663685 0.016950052231550217
32.140673878566815 0.017023472115397453
32.42753734875682 0.01709689199924469
32.88373209263395 0.017170313745737076
33.21962794257544 0.017243733629584312
33.255261199667515 0.01731715351343155
33.513602313585075 0.017390573397278786
33.86102657023283 0.017463993281126022
34.310634431776975 0.01753741316497326
34.48897377707447 0.017610833048820496
34.92059195023547 0.01768425479531288
35.020679481185276 0.017757674679160118
35.41631343860466 0.017831094563007355
35.56723076275934 0.01790451444685459
35.69771136593474 0.017977934330701828
36.080244861187914 0.018051354214549065
36.15308343083202 0.0181247740983963
36.899921668963 0.018198193982243538
37.13457005632408 0.018271615728735924
37.209504699914774 0.01834503561258316
37.61299893463388 0.018418455496430397
37.71046637315044 0.018491875380277634
37.89020471407077 0.01856529526412487
38.46452897543718 0.018638715147972107
38.413772670846505 0.018712135031819344
38.7081975717286 0.01878555677831173
39.11221582493435 0.018858976662158966
38.984879332678844 0.018932396546006203
39.439203360602825 0.01900581642985344
39.528286503333014 0.019079236313700676
40.252480051880816 0.019152656197547913
40.34997185809453 0.01922607608139515
40.149248410011126 0.019299497827887535
40.725144726837485 0.01937291771173477
41.10925027755061 0.01944633759558201
40.964621175235706 0.019519757479429245
41.43361772078584 0.01959317736327648
41.607067839866396 0.019666597247123718
41.79466645808644 0.019740017130970955
41.942947644084775 0.01981343701481819
41.95134798559425 0.019886858761310577
42.52410019150073 0.019960278645157814
42.65405677618948 0.02003369852900505
42.74418795589297 0.020107118412852287
42.971611979098284 0.020180538296699524
43.418075729722545 0.02025395818054676
43.40492213188504 0.020327378064393997
43.327420531532404 0.020400799810886383
43.81004155773539 0.02047421969473362
43.951526549130406 0.020547639578580856
44.46873279545216 0.020621059462428093
44.53685519871643 0.02069447934627533
44.83606975459254 0.020767899230122566
44.942353367442735 0.020841319113969803
45.03834089043875 0.02091474086046219
45.5749358207665 0.020988160744309425
45.59956468963897 0.021061580628156662
45.69650810966887 0.0211350005120039
46.05126862512971 0.021208420395851135
45.986814351271974 0.021281840279698372
45.9804076543002 0.02135526016354561
46.53965385468582 0.021428681910037994
46.49878041272725 0.02150210179388523
46.48305985812781 0.021575521677732468
46.950484348218 0.021648941561579704
46.927427534805474 0.02172236144542694
47.436249485340866 0.021795781329274178
47.45197003994031 0.021869201213121414
47.57914749741081 0.02194262109696865
47.68830237741865 0.022016042843461037
47.512756184391506 0.022089462727308273
47.680442100118924 0.02216288261115551
47.82716727638042 0.022236302495002747
48.192408161574214 0.022309722378849983
48.04568298531272 0.02238314226269722
48.44899611739233 0.022456562146544456
48.42140424023947 0.022529983893036842
48.30087998831039 0.02260340377688408
48.505771216589835 0.022676823660731316
48.727955054928664 0.022750243544578552
48.90140517400921 0.02282366342842579
48.749439812881235 0.022897083312273026
48.68113041778499 0.022970503196120262
48.69703796421642 0.023043924942612648
48.915553673148715 0.023117344826459885
48.87782434211005 0.02319076471030712
49.01511718561187 0.023264184594154358
49.33005229608744 0.023337604478001595
49.10105621742218 0.02341102436184883
48.934418338668046 0.023484444245696068
49.40163755782992 0.023557864129543304
49.391362459025274 0.02363128587603569
48.92655806136833 0.023704705759882927
49.49197400846173 0.023778125643730164
49.532847450420284 0.0238515455275774
49.73616662323978 0.023924965411424637
49.46053289926283 0.023998385295271873
49.39639750590233 0.02407180517911911
49.38979040356533 0.024145226925611496
49.42385160519746 0.024218646809458733
49.751363159352586 0.02429206669330597
49.829965932349815 0.024365486577153206
49.546471931073135 0.024438906461000443
49.72987840140001 0.02451232634484768
49.524778778128514 0.024585746228694916
49.42018347579092 0.0246591679751873
49.62926685196355 0.02473258785903454
49.377737978372416 0.024806007742881775
49.68324075608832 0.02487942762672901
49.34367677674029 0.024952847510576248
49.65075160991613 0.025026267394423485
49.47834952780887 0.02509968727827072
49.44879802517832 0.025173107162117958
49.13721349300089 0.025246528908610344
49.19433150804556 0.02531994879245758
49.049178387244 0.025393368676304817
49.07223520065653 0.025466788560152054
48.96061926300046 0.02554020844399929
48.959047207540515 0.025613628327846527
49.007061647681674 0.025687048211693764
48.71485459276246 0.02576046995818615
48.833806789231595 0.025833889842033386
48.43660077635227 0.025907309725880623
48.45127329397842 0.02598072960972786
48.2673428051649 0.026054149493575096
48.33494118994251 0.026127569377422333
48.15869724060331 0.02620098926126957
48.28935158160412 0.026274411007761955
48.19607629098075 0.026347830891609192
47.814590832700866 0.02642125077545643
48.05616335504568 0.026494670659303665
47.44358574415394 0.026568090543150902
47.75642478068292 0.02664151042699814
47.342821155476074 0.026714930310845375
47.25022292258076 0.02678835205733776
47.22297396127506 0.026861771941184998
47.12707857821844 0.026935191825032234
47.27380375447993 0.02700861170887947
46.85406494667473 0.027082031592726707
46.54961020593213 0.027155451476573944
46.1393037308866 0.02722887136042118
46.136561201742666 0.027302291244268417
46.08428178978854 0.027375712990760803
45.96899772272594 0.02744913287460804
45.87939056150909 0.027522552758455276
45.3553720748609 0.027595972642302513
45.57755591319973 0.02766939252614975
45.19449839945991 0.027742812409996986
45.05291846311509 0.027816232293844223
44.90157206542357 0.02788965404033661
44.76532725889504 0.027963073924183846
44.624366285986675 0.028036493808031082
44.46820877696551 0.02810991369187832
44.055806227973385 0.028183333575725555
44.339300229250064 0.028256753459572792
44.04316045666666 0.02833017334342003
43.786984744322865 0.028403595089912415
43.51816326067234 0.02847701497375965
43.59519397820963 0.028550434857606888
43.14244200574559 0.028623854741454124
42.85580389354903 0.02869727462530136
42.71222282820743 0.028770694509148598
42.75204823319269 0.028844114392995834
42.152025715996 0.02891753427684307
41.82977569669187 0.028990956023335457
41.43152164683924 0.029064375907182693
41.36654335449487 0.02913779579102993
41.259119564731996 0.029211215674877167
40.92060362235726 0.029284635558724403
40.5469784413771 0.02935805544257164
40.165522030243025 0.029431475326418877
40.17649737131683 0.029504897072911263
39.761998748378105 0.0295783169567585
39.634662256122596 0.029651736840605736
39.46802437736847 0.029725156724452972
39.24479250205634 0.02979857660830021
39.06662621659596 0.029871996492147446
38.61970671160116 0.029945416375994682
38.54889595178755 0.030018838122487068
38.01544513237969 0.030092258006334305
38.101384164189994 0.03016567789018154
37.58941810273471 0.030239097774028778
37.21893703267444 0.030312517657876015
36.97788852881627 0.03038593754172325
36.864176517213615 0.030459357425570488
36.26954342207278 0.030532777309417725
36.02993908646969 0.03060619905591011
36.11535409979334 0.030679618939757347
35.556226374539726 0.030753038823604584
35.672558478575624 0.03082645870745182
35.13805962219447 0.030899878591299057
34.691595871570215 0.030973298475146294
34.74521231633409 0.03104671835899353
34.50871341972999 0.031120140105485916
33.83587368287371 0.031193559989333153
33.7611305643309 0.03126697987318039
33.520740948722384 0.031340401619672775
32.95049453113125 0.03141381964087486
32.81120191696272 0.03148724138736725
32.586834927355845 0.031560659408569336
32.2656848327221 0.03163408115506172
31.733230468349888 0.03170749917626381
31.445051063345716 0.031780920922756195
31.29411411681705 0.03185433894395828
31.04311562948503 0.03192776069045067
30.97604261916189 0.032001182436943054
30.476666016111523 0.03207460045814514
30.234537648748365 0.03214802220463753
29.814847457655702 0.032221440225839615
29.654958498729027 0.032294861972332
29.425511599435062 0.03236827999353409
29.044559824298577 0.032441701740026474
28.868386795131357 0.03251512348651886
28.530510730201065 0.03258854150772095
28.097536044970013 0.03266196325421333
28.001789490706273 0.03273538127541542
27.85019304423843 0.032808803021907806
27.518656702981602 0.032882221043109894
27.0711562683646 0.03295564278960228
27.007549940051184 0.033029064536094666
26.759373178672426 0.03310248255729675
26.432163044281534 0.03317590430378914
26.24322806380388 0.033249322324991226
25.917039803351148 0.03332274407148361
25.672062403695527 0.0333961620926857
25.455648259085674 0.033469583839178085
24.897273957114596 0.03354300558567047
24.871382469158327 0.03361642360687256
24.522591233548745 0.033689845353364944
24.323273037531415 0.03376326337456703
24.22284505469607 0.03383668512105942
23.909832940443813 0.033910103142261505
23.499012869320016 0.03398352488875389
23.112945742091227 0.03405694663524628
23.18460975366404 0.034130364656448364
22.790142164865266 0.03420378640294075
22.485062821329507 0.03427720442414284
22.231000254313155 0.03435062617063522
22.12978730063826 0.03442404419183731
21.68228686602126 0.0344974659383297
21.543994589145566 0.03457088768482208
21.196010047140025 0.03464430570602417
21.0870388759296 0.034717727452516556
20.921955331326572 0.03479114547371864
20.387456448012948 0.03486456722021103
20.28476501693047 0.034937985241413116
20.0269225825398 0.0350114069879055
19.815256364217557 0.03508482500910759
19.484609087586026 0.035158246755599976
19.31319129653045 0.03523166850209236
19.060688886643227 0.03530508652329445
18.78129903860131 0.035378508269786835
18.501051340775597 0.03545192629098892
18.37989069419371 0.03552534803748131
18.217040526299705 0.035598766058683395
17.816176553838343 0.03567218780517578
17.608515912251153 0.03574560955166817
17.445704882557056 0.035819027572870255
17.37008145180016 0.03589244931936264
16.929559767688506 0.03596586734056473
16.63381679919874 0.036039289087057114
16.64135691167053 0.0361127071082592
16.43018281898827 0.03618612885475159
16.147515306234958 0.03625955060124397
16.180232342041773 0.03633296862244606
15.767592264857003 0.036406390368938446
15.543042027645672 0.03647980839014053
15.268714009144155 0.03655323013663292
15.071437354161716 0.03662664815783501
14.94043605597173 0.03670006990432739
14.619438632223757 0.03677349165081978
14.643325111676836 0.036846909672021866
14.383624330678819 0.03692033141851425
14.202636744565718 0.03699374943971634
13.723868318134203 0.037067171186208725
13.571734492482737 0.03714058920741081
13.583262606723455 0.0372140109539032
13.350757689911989 0.037287432700395584
13.01890901412099 0.03736085072159767
12.822533654451327 0.03743427246809006
12.729658147717496 0.037507690489292145
12.484009123789038 0.03758111223578453
12.452459400747482 0.03765453025698662
12.078843698309635 0.037727952003479004
11.92591527679935 0.03780137374997139
11.790640842291664 0.03787479177117348
11.765037519967581 0.03794821351766586
11.495625918767809 0.03802163153886795
11.255154596849303 0.038095053285360336
11.174934740798719 0.038168471306562424
11.057557577620491 0.03824189305305481
10.886236222876777 0.038315314799547195
10.806559090288475 0.03838873282074928
10.390502157851197 0.03846215456724167
10.470147756536585 0.038535572588443756
10.310325295325917 0.03860899433493614
10.146312547410936 0.03868241235613823
9.878523107608073 0.038755834102630615
9.849725608308802 0.0388292521238327
9.67785190508354 0.03890267387032509
9.413182885892729 0.038976095616817474
9.184239013503666 0.03904951363801956
9.236584175624632 0.03912293538451195
9.032277507603279 0.039196353405714035
8.903823994555662 0.03926977515220642
8.882936027666693 0.03934319317340851
8.656041779201635 0.039416614919900894
8.415950406248244 0.03949003666639328
8.410807348989978 0.03956345468759537
8.34363402044113 0.03963687643408775
8.088544155442607 0.03971029445528984
7.980479996061925 0.03978371620178223
7.8710820004472275 0.039857134222984314
7.783049128063555 0.0399305559694767
7.666584959116552 0.040003977715969086
7.586023175585814 0.04007739573717117
7.458544341975795 0.04015081748366356
7.320352542856519 0.040224235504865646
7.247883565928983 0.04029765725135803
7.156862922715414 0.04037107527256012
6.958788959852152 0.040444497019052505
6.992156056698029 0.04051791876554489
6.76700305930201 0.04059133678674698
6.646295081098785 0.040664758533239365
6.54744488353559 0.04073817655444145
6.539916629512958 0.04081159830093384
6.431639735935642 0.040885016322135925
6.408059502261444 0.04095843806862831
6.292573628781378 0.0410318598151207
6.083176282750274 0.041105277836322784
6.0101204987086625 0.04117869958281517
5.934358808006448 0.04125211760401726
5.808892294723648 0.041325539350509644
5.703272517999309 0.04139895737171173
5.646155951988475 0.04147237911820412
5.651158728579146 0.0415458008646965
5.47847429030529 0.04161921888589859
5.361893185350687 0.041692640632390976
5.284592368984108 0.04176605865359306
5.183198347957746 0.04183948040008545
5.189223423901797 0.04191289842128754
5.018397731062053 0.04198632016777992
4.913846012415305 0.04205974191427231
4.966521216978817 0.042133159935474396
4.865111056762684 0.04220658168196678
4.708710662140922 0.04227999970316887
4.751396160239903 0.042353421449661255
4.473432330591704 0.04242683947086334
4.47575544332293 0.04250026121735573
4.433083930749188 0.042573679238557816
4.3670592764614335 0.0426471009850502
4.2614264448076415 0.04272052273154259
4.266450279451523 0.042793940752744675
4.209547298467756 0.04286736249923706
4.140165027996375 0.04294078052043915
3.97006477445434 0.043014202266931534
3.9551911949521115 0.04308762028813362
3.8828784783512384 0.04316104203462601
3.8809793716484746 0.04323446378111839
3.8184258396417645 0.04330788180232048
3.7337264411281907 0.043381303548812866
3.6517921883441002 0.043454721570014954
3.6446410383223253 0.04352814331650734
3.6439321104527007 0.04360156133770943
3.6020116950319045 0.04367498308420181
3.505248584520206 0.0437484048306942
3.461578303372238 0.043821822851896286
3.3527553361878124 0.04389524459838867
3.3683053790609665 0.04396866261959076
3.301400221629137 0.044042084366083145
3.257740283388617 0.04411550238728523
3.1985276966067424 0.04418892413377762
3.111700716830765 0.044262345880270004
3.0968706892113116 0.04433576390147209
3.0341440132115403 0.04440918564796448
3.0387061128149573 0.044482603669166565
3.0278556318370087 0.04455602541565895
2.951721250816805 0.04462944343686104
2.882028560179732 0.044702865183353424
2.8292475867580493 0.04477628692984581
2.755743308724583 0.0448497049510479
2.696667546111673 0.04492312669754028
2.7038667946413484 0.04499654471874237
2.661033384989327 0.045069966465234756
2.6603743636422723 0.045143384486436844
2.565005418559961 0.04521680623292923
2.6096782704306514 0.045290227979421616
2.5529532991264823 0.0453636460006237
2.478146293346697 0.04543706774711609
2.502648800621527 0.045510485768318176
2.4493245453800934 0.04558390751481056
2.3564513518415007 0.04565732553601265
2.30783596445313 0.045730747282505035
2.334443133745583 0.04580416530370712
2.2605584015664295 0.04587758705019951
2.2082699260230454 0.045951008796691895
2.1845776486162367 0.04602442681789398
2.207221862460623 0.04609784856438637
2.0792526048714866 0.046171266585588455
2.1197085549983905 0.04624468833208084
2.0813486256425264 0.04631810635328293
2.0467642829203694 0.046391528099775314
2.0311471839737356 0.0464649498462677
2.0043198623068132 0.04653836786746979
2.005469626694398 0.04661178961396217
1.9697355195846566 0.04668520763516426
1.9205764781382204 0.04675862938165665
1.9052828808751825 0.046832047402858734
1.8853706835503046 0.04690546914935112
1.8189143125832914 0.046978890895843506
1.7800456398055542 0.04705230891704559
1.8231065668329791 0.04712573066353798
1.751225354203757 0.047199148684740067
1.6910505579678137 0.04727257043123245
1.696204808963962 0.04734598845243454
1.6417082689169271 0.047419410198926926
1.6538443015018345 0.04749283194541931
1.6333241858327678 0.0475662499666214
1.5941046784437836 0.047639671713113785
1.5861637184843724 0.04771308973431587
1.5694751847268675 0.04778651148080826
1.5007508720645002 0.047859929502010345
1.5007508720645002 0.04793335124850273
1.4761975276713142 0.04800677299499512
1.491842783787581 0.048080191016197205
1.4206501588629508 0.04815361276268959
1.4132420048735885 0.04822703078389168
1.4494719068295545 0.048300452530384064
1.410621978909789 0.04837387055158615
1.4132420048735885 0.04844729229807854
1.381871807053339 0.04852071404457092
1.2927208105387997 0.04859413206577301
1.3294686289322415 0.048667553812265396
1.225648145865526 0.048740971833467484
1.2587243384687599 0.04881439357995987
1.2450363379976441 0.04888781160116196
1.2052119433478878 0.04896123334765434
1.1895521433489114 0.04903465509414673
1.140759304638414 0.049108073115348816
1.1801195712871138 0.0491814948618412
1.1496673929153332 0.04925491288304329
1.116187693979375 0.049328334629535675
1.138139278674614 0.04940175265073776
1.1287644567284383 0.04947517439723015
1.0799747022782595 0.049548592418432236
1.1019829203741773 0.04962201416492462
1.0810775646382398 0.04969543591141701
1.032814234929864 0.049768853932619095
1.0878899777939823 0.04984227567911148
1.063730541302701 0.04991569370031357
1.0250061640486656 0.049989115446805954
0.9908938195090677 0.05006253346800804
0.9793657052683489 0.05013595521450043
0.9600262231785046 0.05020937696099281
0.9416373313896323 0.0502827949821949
0.9657905727718253 0.050356216728687286
0.9159610769443947 0.050429634749889374
0.934872697680378 0.05050305649638176
0.8944768640412367 0.05057647451758385
0.8845207653787976 0.05064989626407623
0.8845656466841244 0.05072331801056862
0.9138650561733549 0.050796736031770706
0.8379268181563477 0.05087015777826309
0.8347402720666024 0.05094357579946518
0.8043887841588453 0.051016997545957565
0.8614645368973598 0.05109041556715965
0.8504604278494009 0.05116383731365204
0.7849996082540392 0.051237259060144424
0.7991079189589256 0.05131067708134651
0.7718988137237649 0.0513840988278389
0.8006799345372054 0.051457516849040985
0.7760910679734526 0.05153093859553337
0.7231271660087327 0.05160435661673546
0.7566634983453696 0.051677778363227844
0.7556538285062246 0.05175120010972023
0.7346552802494516 0.05182461813092232
0.7074429046348151 0.0518980398774147
0.6754426934675771 0.05197145789861679
0.6691885846064141 0.05204487964510918
0.6927348648286555 0.052118297666311264
0.6885428232865759 0.05219171941280365
0.6466552180143421 0.052265141159296036
0.6775387142386169 0.05233855918049812
0.667616489262781 0.05241198092699051
0.6282822261191815 0.052485398948192596
0.605780739079886 0.05255882069468498
0.6581505221064987 0.05263223871588707
0.5879338262766654 0.052705660462379456
0.6000163894865654 0.05277908220887184
0.623042174191582 0.05285250023007393
0.568050450832696 0.052925921976566315
0.612038065143623 0.0529993399977684
0.5743388322072277 0.05307276174426079
0.5884578314694252 0.053146179765462875
0.5638581965830082 0.05321960151195526
0.5528254783617486 0.05329301953315735
0.5234811875671913 0.053366441279649734
0.5355604803976156 0.05343986302614212
0.5423453745065495 0.05351328104734421
0.5145992091491767 0.053586702793836594
0.5014729694712733 0.05366012081503868
0.5193154951800754 0.05373354256153107
0.5061890162061129 0.053806960582733154
0.48103676695363523 0.05388038232922554
0.48315730227651815 0.053953804075717926
0.47527270983327574 0.05402722209692001
0.4847293976201511 0.0541006438434124
0.44173637749663885 0.05417406186461449
0.4747727937771426 0.05424748361110687
0.44645242423147846 0.05432090163230896
0.45955255405047724 0.054394323378801346
0.44909523649780486 0.05446774512529373
0.42654022690660026 0.05454116314649582
0.44333088690448413 0.054614584892988205
0.44645242423147846 0.05468800291419029
0.45905184034081337 0.05476142466068268
0.42758823729212025 0.054834842681884766
0.37413970763060517 0.05490826442837715
0.4129370435942476 0.05498168617486954
0.40453200881068235 0.055055104196071625
0.39354786768944156 0.05512852594256401
0.3605155726188465 0.0552019439637661
0.3694424057537368 0.055275365710258484
0.3406033752939683 0.05534878373146057
0.34165138567948816 0.05542220547795296
0.3406206577871332 0.05549562722444534
0.3641836089681661 0.05556904524564743
0.34114468956834415 0.055642466992139816
0.32383520912564984 0.055715885013341904
0.3228035772259601 0.05578930675983429
0.3096870689211312 0.05586272478103638
0.3028750014152518 0.05593614652752876
0.2992221470714662 0.05600956827402115
0.2845348196686535 0.056082986295223236
0.2966019881654114 0.05615640804171562
0.2845348196686535 0.05622982606291771
0.2557275092309554 0.056303247809410095
0.2677666535003351 0.05637666583061218
0.26411201773033094 0.05645008757710457
0.2604305808016958 0.056523505598306656
0.2609545859944557 0.05659692734479904
0.24419881004431396 0.05667034909129143
0.2426144042478574 0.056743767112493515
0.2305739837328286 0.0568171888589859
0.25728654964513603 0.05689060688018799
0.22952592017040668 0.056964028626680374
0.225846238079539 0.05703744664788246
0.23894636789853776 0.05711086839437485
0.22166544345224207 0.05718429014086723
0.2279422588505788 0.05725770816206932
0.21852125276497622 0.05733112990856171
0.2158901394170999 0.057404547929763794
0.20856464892196772 0.05747796967625618
0.18078179150218318 0.05755138769745827
0.19650194728498172 0.05762480944395065
0.17764677383052024 0.05769823119044304
0.1771137551528635 0.057771649211645126
0.17555064670567633 0.05784507095813751
0.17973378111666327 0.0579184889793396
0.16559404286266785 0.057991910725831985
0.17658974996010357 0.05806532874703407
0.16925367726146423 0.05813875049352646
0.17764677383052024 0.058212172240018845
0.16296561494834483 0.05828559026122093
0.1729304877996215 0.05835901200771332
0.16401362533386474 0.058432430028915405
0.17869483739294217 0.05850585177540779
0.15353352147866572 0.05857926979660988
0.13362132415378755 0.058652691543102264
0.1441087398330179 0.05872611328959465
0.14672145397278633 0.05879953131079674
0.16140178861298005 0.058872953057289124
0.13833737088862713 0.05894637107849121
0.1519692165511825 0.0590197928249836
0.13990938646690698 0.059093210846185684
0.15667755263522543 0.05916663259267807
0.14620486695786178 0.059240054339170456
0.12680925664790818 0.05931347236037254
0.12891181817789965 0.05938689410686493
0.12838127222618806 0.05946031212806702
0.13362810420879842 0.0595337338745594
0.12471323587686839 0.05960715189576149
0.12628525145514824 0.059680573642253876
0.12262343680336794 0.05975399538874626
0.11894917875650893 0.05982741340994835
0.11319086474157042 0.059900835156440735
0.11528114240718927 0.05997425317764282
0.11685908721004724 0.06004767492413521
0.12052119433478879 0.060121092945337296
0.11790715077246919 0.06019451469182968
0.11790116837098903 0.06026793271303177
0.09798897104611089 0.060341354459524155
0.09851797486766314 0.06041477620601654
0.12523724106962833 0.06048819422721863
0.10166216555492899 0.060561615973711014
0.10584904893751015 0.0606350339949131
0.09380168883676437 0.06070845574140549
0.10742106451578999 0.060781873762607574
0.08488884122711211 0.06085529550909996
0.09589781596160826 0.060928717255592346
0.08541284641987204 0.061002135276794434
0.09432572061797535 0.06107555702328682
0.09956098662439072 0.06114897504448891
0.07598460827559125 0.06122239679098129
0.07388473217915312 0.06129581481218338
0.07650475814295288 0.061369236558675766
0.08279702143133393 0.06144265830516815
0.07178871140811331 0.06151607632637024
0.0791287989628571 0.061589498072862625
0.06864468025155361 0.06166291609406471
0.08227298965012295 0.0617363378405571
0.060260597167394396 0.061809755861759186
0.07126470621535337 0.06188317760825157
0.0649799408701608 0.06195659935474396
0.06288062313119415 0.062030017375946045
0.06393187730773885 0.06210343912243843
0.05868858158911454 0.06217685714364052
0.05816752771441813 0.062250278890132904
0.07126470621535337 0.06232369691133499
0.06392863351671405 0.06239711865782738
0.06445590908894983 0.06247054040431976
0.05554736880836326 0.06254395842552185
0.06130549701980659 0.06261737644672394
0.05187914633988644 0.06269080191850662
0.06026365483926203 0.06276421993970871
0.05292720990230839 0.0628376379609108
0.04820603184463424 0.06291105598211288
0.04139851071566696 0.06298448145389557
0.04768689209019865 0.06305789947509766
0.052397860700689386 0.06313131749629974
0.04925898743383157 0.06320474296808243
0.05187914633988644 0.06327816098928452
0.0466388285277767 0.0633515790104866
0.052397860700689386 0.06342499703168869
0.04716286030898768 0.06349842250347137
0.04087447893445599 0.06357184052467346
0.03510656666946189 0.06364525854587555
0.04087447893445599 0.06371868401765823
0.03773028824719014 0.06379210203886032
0.03615819290355722 0.06386552006006241
0.03510656666946189 0.0639389380812645
0.0324899704350804 0.06401236355304718
0.03877835180961209 0.06408578157424927
0.03825043831150326 0.06415919959545135
0.03301400221629137 0.06423262506723404
0.03877835180961209 0.06430604308843613
0.03406206577871332 0.06437946110963821
0.03091473781340674 0.0644528791308403
0.03301400221629137 0.06452630460262299
0.03144190687265845 0.06459972262382507
0.0424422671675584 0.06467314064502716
0.03511012934113527 0.06474656611680984
0.038254320028401116 0.06481998413801193
0.03196593865386942 0.06489340215921402
0.03510656666946189 0.06496682018041611
0.037206256465979165 0.06504024565219879
0.029869811529025528 0.06511366367340088
0.03353463084844121 0.06518708169460297
0.038254320028401116 0.06526050716638565
0.03406206577871332 0.06533392518758774
0.03615819290355722 0.06540734320878983
0.03143871642041363 0.06548076122999191
0.03301400221629137 0.0655541867017746
0.02777368440418163 0.06562760472297668
0.03039075920639985 0.06570102274417877
0.030393843310236503 0.06577444821596146
0.036682224684768186 0.06584786623716354
0.030917875091447476 0.06592128425836563
0.023579037315310223 0.06599470227956772
0.02672562084175968 0.0660681277513504
0.03563416112234624 0.06614154577255249
0.023055058708303332 0.06621496379375458
0.020437239467227995 0.06628838926553726
0.027249652622970657 0.06636180728673935
0.02672562084175968 0.06643522530794144
0.03353463084844121 0.06650864332914352
0.01991320768601702 0.06658206880092621
0.02672562084175968 0.0666554868221283
0.02515097313633091 0.06672890484333038
0.019389175904806044 0.06680233031511307
0.02777368440418163 0.06687574833631516
0.025677557279337734 0.06694916635751724
0.023579037315310223 0.06702258437871933
0.02358143015449384 0.06709600985050201
0.02358143015449384 0.0671694278717041
0.026198930350344693 0.06724284589290619
0.024105461935704814 0.06731627136468887
0.020437239467227995 0.06738968938589096
0.023057398373282863 0.06746310740709305
0.022531080101296435 0.06753652542829514
0.022009334810860915 0.06760995090007782
0.020961271248438964 0.06768336892127991
0.01991118706626197 0.067756786942482
0.025677557279337734 0.06783021241426468
0.0162449852175402 0.06790363043546677
0.02148530302964994 0.06797704845666885
0.022531080101296435 0.06805046647787094
0.02148530302964994 0.06812389194965363
0.020437239467227995 0.06819730997085571
0.013099465175172346 0.0682707279920578
0.01886514412359507 0.06834415346384048
0.014672889873907276 0.06841757148504257
0.02358143015449384 0.06849098950624466
0.022007101494289544 0.06856440752744675
0.019389175904806044 0.06863783299922943
0.02148530302964994 0.06871125102043152
0.017815272638234392 0.0687846690416336
0.018341112342384093 0.06885809451341629
0.018341112342384093 0.06893151253461838
0.02148530302964994 0.06900493055582047
0.014147422389186136 0.06907834857702255
0.014148858092696302 0.06915177404880524
0.015720953436329226 0.06922519207000732
0.02253336659207189 0.06929861009120941
0.02148312288728265 0.0693720281124115
0.015196921655118252 0.06944545358419418
0.015196921655118252 0.06951887160539627
0.016767315424220604 0.06959228962659836
0.024105461935704814 0.06966571509838104
0.0162449852175402 0.06973913311958313
0.022009334810860915 0.06981255114078522
0.01624333681721371 0.0698859691619873
0.01729304877996215 0.06995939463376999
0.01991320768601702 0.07003281265497208
0.01991118706626197 0.07010623067617416
0.012576762749063379 0.07017965614795685
0.01781708056117312 0.07025307416915894
0.016769016998751173 0.07032649219036102
0.015719358210206816 0.07039991021156311
0.012576762749063379 0.0704733356833458
0.012052730967852407 0.07054675370454788
0.016767315424220604 0.07062017172574997
0.011528699186641431 0.07069359719753265
0.009432572061797534 0.07076701521873474
0.014672889873907276 0.07084043323993683
0.01362344378217924 0.07091385126113892
0.014672889873907276 0.0709872767329216
0.012576762749063379 0.07106069475412369
0.019387208459255074 0.07113411277532578
0.011528699186641431 0.07120753824710846
0.012576762749063379 0.07128095626831055
0.008384508499375587 0.07135437428951263
0.01205150796115856 0.07142779231071472
0.00995660384300851 0.0715012177824974
0.007336444936953638 0.0715746358036995
0.01205150796115856 0.07164805382490158
0.009432572061797534 0.07172147929668427
0.012052730967852407 0.07179489731788635
0.009432572061797534 0.07186831533908844
0.01467140099619303 0.07194173336029053
0.011528699186641431 0.07201515883207321
0.0062883813745316895 0.0720885768532753
0.008383657712110302 0.07216199487447739
0.008384508499375587 0.07223542034626007
0.009432572061797534 0.07230883836746216
0.011004667405430458 0.07238225638866425
0.013099465175172346 0.07245567440986633
0.005764349593320716 0.07252909988164902
0.008384508499375587 0.0726025179028511
0.004191828856055151 0.07267593592405319
0.007336444936953638 0.07274936139583588
0.00890854028058656 0.07282277941703796
0.011528699186641431 0.07289619743824005
0.005763764677075833 0.07296961545944214
0.00995660384300851 0.07304304093122482
0.005764349593320716 0.07311645895242691
0.006287743284082727 0.073189876973629
0.004192254249687793 0.07326330244541168
0.005764349593320716 0.07333672046661377
0.005240317812109741 0.07341013848781586
0.0036678502490482576 0.07348355650901794
0.0062883813745316895 0.07355698198080063
0.006812413155742664 0.07363040000200272
0.005763764677075833 0.0737038180232048
0.004716286030898767 0.07377724349498749
0.005240317812109741 0.07385066151618958
0.004716286030898767 0.07392407953739166
0.007335700498096515 0.07399749755859375
0.005240317812109741 0.07407092303037643
0.0062883813745316895 0.07414434105157852
0.005239786070068939 0.07421775907278061
0.0020961271248438967 0.0742911845445633
0.0010480635624219483 0.07436460256576538
0.0026201589060548705 0.07443802058696747
0.0020959144280275756 0.07451143860816956
0.0020961271248438967 0.07458486407995224
0.0026201589060548705 0.07465828210115433
0.0031438716420413636 0.07473170012235641
0.0015720953436329224 0.0748051255941391
0.0005240317812109742 0.07487854361534119
0.003668222468476819 0.07495196163654327
0.0020959144280275756 0.07502537965774536
0.0026201589060548705 0.07509880512952805
0.0010480635624219483 0.07517222315073013
0.0005239786070068939 0.07524564117193222
0.0010480635624219483 0.0753190666437149
0.0015720953436329224 0.07539248466491699
0.0020961271248438967 0.07546590268611908
0.0031438716420413636 0.07553932070732117
0.003668222468476819 0.07561274617910385
0.0031441906872658448 0.07568616420030594
0.0020959144280275756 0.07575958222150803
0.0005240317812109742 0.07583300769329071
0.0015720953436329224 0.0759064257144928
0.0010480635624219483 0.07597984373569489
0.0015719358210206818 0.07605326175689697
0.0010480635624219483 0.07612668722867966
0.0005240317812109742 0.07620010524988174
0.0005240317812109742 0.07627352327108383
0.0010479572140137878 0.07634694129228592
0.0005240317812109742 0.0764203667640686
0.0010480635624219483 0.07649378478527069
0.0015719358210206818 0.07656720280647278
0.0005240317812109742 0.07664062827825546
0.0 0.07671404629945755
0.0 0.07678746432065964
0.0005239786070068939 0.07686088234186172
0.0005240317812109742 0.07693430781364441
0.0020961271248438967 0.0770077258348465
0.0 0.07708114385604858
0.0 0.07715456932783127
0.0 0.07722798734903336
0.0 0.07730140537023544
0.0 0.07737482339143753
0.0010480635624219483 0.07744824886322021
0.0 0.0775216668844223
0.0005239786070068939 0.07759508490562439
0.0005240317812109742 0.07766851037740707
0.0 0.07774192839860916
0.0 0.07781534641981125
0.0005239786070068939 0.07788876444101334
0.0005240317812109742 0.07796218991279602
0.0 0.07803560793399811
0.0005239786070068939 0.0781090259552002
0.0 0.07818245142698288
0.0005240317812109742 0.07825586944818497
0.0 0.07832928746938705
0.0005239786070068939 0.07840270549058914
0.0 0.07847613096237183
0.0 0.07854954898357391
0.0 0.078622967004776
0.0 0.07869639247655869
0.0 0.07876981049776077
0.0 0.07884322851896286
0.0 0.07891664654016495
0.0 0.07899007201194763
0.0005240317812109742 0.07906349003314972
0.0 0.0791369080543518
0.0 0.07921033352613449
0.0 0.07928375154733658
0.0 0.07935716956853867
0.0 0.07943058758974075
0.0005240317812109742 0.07950401306152344


==> figures/data/hist50_PSCGAN.dat <==
bin edge
0.08331943095255262 0.0007361440220847726
0.5245393429221895 0.0008908328018151224
1.0953400357912177 0.0010455215815454721
1.32366023398748 0.001200210303068161
1.1475701464897092 0.0013548990245908499
0.9324311316473799 0.0015095877461135387
0.8321997637959616 0.0016642765840515494
0.6108431206524313 0.0018189653055742383
0.4354996373002775 0.001973654143512249
0.36287491194808963 0.002128342865034938
0.3288009825876453 0.0022830315865576267
0.29124504584730154 0.0024377203080803156
0.24473537584435928 0.0025924090296030045
0.3094012271853485 0.0027470977511256933
0.3389977796699815 0.002901786472648382
0.3392470047273436 0.0030564754270017147
0.336262426973144 0.0032111641485244036
0.35342374905979124 0.0033658528700470924
0.39272068949008465 0.0035205415915697813
0.46907613703502193 0.00367523031309247
0.5481674475213087 0.003829919034615159
0.5412026181671898 0.003984607756137848
0.5556297282161776 0.00413929671049118
0.6086042309995926 0.004293985199183226
0.6857057069333375 0.004448674153536558
0.7782298207647358 0.004603363107889891
0.8478675208326977 0.004758051596581936
0.941635698758482 0.004912740550935268
1.0391289240360841 0.005067429039627314
1.1338925384680187 0.005222117993980646
1.2639667764364242 0.005376806482672691
1.3773805603905778 0.005531495437026024
1.5462623188540627 0.005686184391379356
1.647981869474173 0.005840872880071402
1.6698737668949941 0.005995561834424734
1.8392432726775594 0.006150250323116779
1.958632099240107 0.006304939277470112
2.0337379635813932 0.006459627766162157
2.0337379635813932 0.00661431672051549
2.1421839073974653 0.006769005674868822
2.289416406355231 0.006923694163560867
2.410547594391761 0.0070783831179142
2.4901289582214634 0.007233071606606245
2.5363974791175377 0.0073877605609595776
2.5851378737269175 0.007542449049651623
2.579914870518502 0.007697138004004955
2.6008068833521625 0.007851826958358288
2.5916200522732957 0.00800651591271162
2.640601193511514 0.008161203935742378
2.688851794579729 0.00831589289009571
2.693328654472656 0.008470581844449043
2.6893654150893616 0.008625270798802376
2.719443670514731 0.008779958821833134
2.732874250193512 0.008934647776186466
2.76371484056701 0.009089336730539799
2.7415792555408705 0.009244025684893131
2.7868620619695084 0.009398714639246464
2.8296241667684368 0.009553402662277222
2.8273857368219737 0.009708091616630554
2.902497497247751 0.009862780570983887
2.8032604362878666 0.01001746952533722
2.863466570232481 0.010172158479690552
2.828878023452949 0.01032684650272131
2.902497497247751 0.010481535457074642
2.8196755892285994 0.010636224411427975
2.8204387133185382 0.010790913365781307
2.8333548833458764 0.010945601388812065
2.807986010619289 0.011100290343165398
2.927368941097346 0.01125497929751873
2.8520084662330727 0.011409668251872063
2.9050021315309107 0.011564357206225395
2.891305347515433 0.011719045229256153
2.8373343143618115 0.011873734183609486
2.8472828919016497 0.012028423137962818
2.8661851892273416 0.01218311209231615
2.9370864872644287 0.012337801046669483
2.85772889831848 0.012492489069700241
2.935825232006208 0.012647178024053574
2.9440328084765746 0.012801866978406906
2.9925501409743083 0.012956555932760239
2.9950192683682446 0.013111243955790997
3.0977383314670726 0.013265932910144329
3.141014643765368 0.013420621864497662
3.155191366759637 0.013575310818850994
3.239525065341619 0.013729999773204327
3.340981052316113 0.013884687796235085
3.3350119057922103 0.014039376750588417
3.3215813261134284 0.01419406570494175
3.3792830758444894 0.014348754659295082
3.368359920147528 0.014503443613648415
3.4777739934888863 0.014658131636679173
3.5046351528464488 0.014812820591032505
3.5581087571230783 0.014967509545385838
3.6125989692197327 0.01512219849973917
3.6949016982958516 0.015276886522769928
3.7244987164768695 0.01543157547712326
3.7319601496317483 0.015586264431476593
3.780210750699963 0.015740953385829926
3.829704923960657 0.015895642340183258
3.890888675830661 0.01605033129453659
3.9866917393204604 0.016205020248889923
4.088616654434942 0.016359707340598106
4.112493240530553 0.01651439629495144
4.190838288656779 0.01666908524930477
4.253514327157758 0.016823774203658104
4.38483555068362 0.016978463158011436
4.4241324319659805 0.01713315211236477
4.495762190252814 0.0172878410667181
4.58330967260339 0.017442530021071434
4.652452286505264 0.017597218975424767
4.726377386131805 0.0177519079297781
4.8337651121688125 0.017906595021486282
4.923053595588859 0.018061283975839615
4.996424354945164 0.018215972930192947
5.068302827670494 0.01837066188454628
5.20186248114282 0.018525350838899612
5.255087370980953 0.018680039793252945
5.334675991299657 0.018834728747606277
5.392129026592222 0.01898941770195961
5.448652812607981 0.019144106656312943
5.69083506722586 0.019298793748021126
5.717447512144926 0.01945348270237446
5.877868324974815 0.01960817165672779
5.966410665079374 0.019762860611081123
5.959446660801487 0.019917549565434456
6.151951636197353 0.02007223851978779
6.315605736727689 0.02022692747414112
6.396935358115866 0.020381616428494453
6.482073748216971 0.020536305382847786
6.606352915329457 0.02069099247455597
6.85432121050992 0.020845681428909302
6.812537184842601 0.021000370383262634
6.86899536238118 0.021155059337615967
7.06199776665404 0.0213097482919693
7.137855670395304 0.021464437246322632
7.247290023333523 0.021619126200675964
7.335086220122594 0.021773815155029297
7.511673471454719 0.02192850410938263
7.57966378163273 0.022083193063735962
7.6479689837505 0.022237880155444145
7.930011157004908 0.022392569109797478
8.03869936662764 0.02254725806415081
8.117541843630857 0.022701947018504143
8.31875182437408 0.022856635972857475
8.331933689614367 0.023011324927210808
8.56572526180056 0.02316601388156414
8.72415635912248 0.023320702835917473
8.875481609436061 0.023475391790270805
8.946258352699365 0.02363007888197899
9.11364316980714 0.02378476783633232
9.233772243600685 0.023939456790685654
9.429261792258503 0.024094145745038986
9.480745681027164 0.02424883469939232
9.713542395459376 0.02440352365374565
9.736921552677995 0.024558212608098984
9.992102566574841 0.024712901562452316
10.071315029028847 0.02486759051680565
10.20102269491144 0.025022277608513832
10.27215502432128 0.025176966562867165
10.482070010411864 0.025331655517220497
10.645724110942199 0.02548634447157383
10.821565218958838 0.025641033425927162
10.977757886334295 0.025795722380280495
11.068289941946821 0.025950411334633827
11.237664474562566 0.02610510028898716
11.207072598627562 0.026259789243340492
11.545960691417706 0.026414478197693825
11.56173938792279 0.026569165289402008
11.652271443535316 0.02672385424375534
11.95222105636143 0.026878543198108673
12.065883554754082 0.027033232152462006
12.167856474537421 0.027187921106815338
12.315095422127024 0.02734261006116867
12.480987952603824 0.027497299015522003
12.49790053442155 0.027651987969875336
12.632358440332284 0.027806676924228668
12.99110126595902 0.02796136401593685
12.934145659543448 0.028116052970290184
13.088348611410938 0.028270741924643517
13.202259824242084 0.02842543087899685
13.418890100172057 0.02858011983335018
13.464156127978319 0.028734808787703514
13.692973411394595 0.028889497742056847
14.00834331940746 0.02904418669641018
13.995329975142697 0.02919887565076351
14.22895302635337 0.029353562742471695
14.300582784640202 0.029508251696825027
14.404047991054519 0.02966294065117836
14.604014399605264 0.029817629605531693
14.788063084092267 0.029972318559885025
14.8659107033415 0.030127007514238358
15.030808376064316 0.03028169646859169
15.330757988890435 0.030436385422945023
15.413082468032593 0.030591074377298355
15.600303572611967 0.030745763331651688
15.677714630592286 0.03090045042335987
15.857783884063354 0.031055139377713203
15.986674178435326 0.031209828332066536
16.11210934496975 0.03136451914906502
16.34949232896985 0.03151920437812805
16.491010844474047 0.031673893332481384
16.637752363186657 0.03182858228683472
16.780514450883334 0.03198327124118805
16.900643524676877 0.03213796019554138
16.849905779223704 0.032292649149894714
17.171742262637466 0.03244733810424805
17.305550630548286 0.03260202705860138
17.503527323591065 0.03275671601295471
17.814171657272507 0.032911404967308044
17.78631564016096 0.03306609392166138
17.939523734274466 0.03322078287601471
17.988023049781177 0.03337547183036804
18.178040880792082 0.033530160784721375
18.296926382393146 0.03368484973907471
18.53569224334926 0.03383953869342804
18.6008554262352 0.03399422764778137
18.590160705379873 0.034148916602134705
18.746058680617008 0.03430360555648804
18.84285457489176 0.03445829078555107
19.023172542801326 0.034612979739904404
19.057246420875273 0.034767668694257736
19.299494283970326 0.03492235764861107
19.26616654921187 0.0350770466029644
19.47807125081042 0.035231735557317734
19.598946467919454 0.035386424511671066
19.65814050428149 0.0355411134660244
19.79742058983922 0.03569580242037773
19.863329916040648 0.035850491374731064
20.024745586624523 0.036005180329084396
20.063047610152896 0.03615986928343773
20.287636748114743 0.03631455823779106
20.262267875388154 0.036469247192144394
20.443331986613206 0.036623936146497726
20.50949002725313 0.03677862510085106
20.60474765719708 0.03693331405520439
20.655485402650253 0.037088003009557724
20.667921430054818 0.037242691963911057
20.872364393018724 0.03739737719297409
20.89574355023734 0.03755206614732742
20.941507006920595 0.037706755101680756
21.102425248627476 0.03786144405603409
21.23697975985379 0.03801613301038742
21.37451884434205 0.03817082196474075
21.153660422957643 0.038325510919094086
21.51927064754669 0.03848019987344742
21.4819634817723 0.03863488882780075
21.767985086042643 0.03878957778215408
21.6356690047628 0.038944266736507416
21.83762512882151 0.03909895569086075
21.960490061438506 0.03925364464521408
21.877419438980862 0.03940833359956741
21.976656499940745 0.039563022553920746
22.04405811277315 0.03971771150827408
22.190302202608766 0.03987240046262741
22.33484574048994 0.04002708941698074
22.263175533088084 0.04018177464604378
22.484531383349477 0.04033646360039711
22.354453732016097 0.04049115255475044
22.55342528281286 0.040645841509103775
22.64793676944132 0.04080053046345711
22.79467828815393 0.04095521941781044
22.828254737350882 0.04110990837216377
22.94515052344398 0.041264597326517105
22.85909532772438 0.04141928628087044
22.99066526568874 0.04157397523522377
23.183418955523102 0.0417286641895771
23.042646583334392 0.041883353143930435
23.002106129859555 0.04203804209828377
23.16377051488192 0.0421927310526371
23.126960777984518 0.04234742000699043
23.337373192952096 0.042502108961343765
23.277930442151565 0.0426567979156971
23.322699041080835 0.04281148687005043
23.446626054969947 0.04296617582440376
23.3617472079247 0.0431208610534668
23.499037577974462 0.04327555000782013
23.51570144535369 0.04343023896217346
23.557485471021014 0.043584927916526794
23.603995071019753 0.04373961687088013
23.57539291059272 0.04389430582523346
23.524406450701054 0.04404899477958679
23.601010497757805 0.044203683733940125
23.575890339469716 0.04435837268829346
23.58036719936264 0.04451306164264679
23.588574775833006 0.04466775059700012
23.60076178331931 0.044822439551353455
23.688060551231384 0.04497712850570679
23.6380689490937 0.04513181746006012
23.746011015400942 0.04528650641441345
23.539080602572312 0.045441195368766785
23.626628084922885 0.04559588432312012
23.664930108451262 0.04575057327747345
23.86472509493435 0.04590526223182678
23.626130656045895 0.046059947460889816
23.57340319508475 0.04621463641524315
23.623394797222442 0.04636932536959648
23.567434048560852 0.046524014323949814
23.437356397227468 0.046678703278303146
23.58509277369406 0.04683339223265648
23.511970728776255 0.04698808118700981
23.42765653412613 0.047142770141363144
23.462725269954056 0.047297459095716476
23.41522081220133 0.04745214805006981
23.47640456407133 0.04760683700442314
23.428900106318604 0.047761525958776474
23.311506891348515 0.047916214913129807
23.23689255979973 0.04807090386748314
23.134173496700903 0.04822559282183647
23.118504487075658 0.048380281776189804
23.16799866033635 0.04853497073054314
23.127766465895366 0.04868965968489647
23.09711504536501 0.0488443449139595
23.035931293495 0.048999033868312836
23.14486821755623 0.04915372282266617
23.128453064615496 0.0493084117770195
22.943160807936014 0.04946310073137283
22.803880722378278 0.049617789685726166
22.82029587531901 0.0497724786400795
22.77726827745921 0.04992716759443283
22.827011165158407 0.05008185654878616
22.80611915232474 0.050236545503139496
22.515620688161473 0.05039123445749283
22.503184966236674 0.05054592341184616
22.464385513831306 0.05070061236619949
22.304462129878413 0.050855301320552826
22.44498578762862 0.05100999027490616
22.458665081745902 0.05116467922925949
22.216665933089338 0.051319368183612823
22.03062753309437 0.051474057137966156
22.053542936087954 0.05162874609231949
21.93934933416635 0.05178343132138252
21.936862189781394 0.051938120275735855
21.831407267859113 0.05209280923008919
21.779674664651957 0.05224749818444252
21.66078916305089 0.05240218713879585
21.646861154495117 0.052556876093149185
21.50758106893738 0.05271156504750252
21.26583063471932 0.05286625400185585
21.39764928712217 0.05302094295620918
21.222803036859517 0.053175631910562515
21.028805774832676 0.05333032086491585
21.048951644350847 0.05348500981926918
20.932055858257755 0.05363969877362251
21.012141907453444 0.053794387727975845
20.85172109462356 0.05394907668232918
20.629619101046675 0.05410376563668251
20.707715434734407 0.05425845459103584
20.54132547538061 0.054413143545389175
20.516201968794682 0.05456783249974251
20.382148234743205 0.05472251772880554
20.37195094276487 0.054877206683158875
20.226701710683233 0.05503189563751221
19.973261697855857 0.05518658459186554
19.899642224061058 0.05534127354621887
19.83447904117512 0.055495962500572205
19.676794087168687 0.05565065145492554
19.564375160968517 0.05580534040927887
19.61138218984425 0.0559600293636322
19.273876696805242 0.056114718317985535
19.34053216632216 0.05626940727233887
19.222890236913575 0.0564240962266922
19.1045021641895 0.05657878518104553
18.853549295747086 0.056733474135398865
18.861010728901967 0.0568881630897522
18.76898638665846 0.05704285204410553
18.70233091714155 0.05719754099845886
18.623439509467424 0.057352229952812195
18.399148016614983 0.05750691518187523
18.333487404852054 0.05766160413622856
18.14322085940265 0.057816293090581894
17.991753766358617 0.057970982044935226
17.960415747108126 0.05812567099928856
17.741049612354697 0.05828035995364189
17.714685881874125 0.058435048907995224
17.51670918883135 0.058589737862348557
17.438364140705126 0.05874442681670189
17.201836709695474 0.05889911577105522
17.14811439098035 0.059053804725408554
16.92700725515745 0.05920849367976189
16.96928870970176 0.05936318263411522
16.753902005964267 0.05951787158846855
16.597709338588807 0.059672560542821884
16.39376349902213 0.05982724949717522
16.345512897953913 0.05998193845152855
16.215186532182038 0.06013662740588188
15.997946668382204 0.060291316360235214
16.095306172826987 0.06044600158929825
15.818487002780994 0.06060069054365158
15.733426664815378 0.06075537949800491
15.635681890486469 0.060910068452358246
15.454120350384427 0.06106475740671158
15.335483563221855 0.06121944636106491
15.20316748194201 0.06137413531541824
15.025834087294397 0.061528824269771576
15.002206215637282 0.06168351322412491
14.830095824198084 0.06183820217847824
14.71792561243641 0.061992891132831573
14.512984915115746 0.062147580087184906
14.45379087875371 0.06230226904153824
14.387384123675291 0.06245695799589157
14.094647229565556 0.0626116469502449
13.971036153633069 0.06276633590459824
13.998146027429126 0.06292102485895157
13.895924393207292 0.0630757138133049
13.74420858572476 0.06323040276765823
13.63253580284008 0.06338509172201157
13.405459520493276 0.0635397806763649
13.288563734400176 0.06369446963071823
13.189326673440293 0.06384915858507156
13.010500992161704 0.0640038475394249
13.026667430663942 0.06415853649377823
12.834162455268077 0.06431322544813156
12.748107259548476 0.0644679144024849
12.566902288809535 0.06462260335683823
12.511579828538826 0.06477728486061096
12.218842934429093 0.0649319738149643
12.181784483093196 0.06508666276931763
12.048473544059366 0.06524135172367096
11.871637578288745 0.06539604067802429
11.756482793265118 0.06555072963237762
11.607005415729052 0.06570541858673096
11.569698249954659 0.06586010754108429
11.449320461722618 0.06601479649543762
11.290640649962201 0.06616948544979095
11.150365706650486 0.06632417440414429
11.141909415741624 0.06647886335849762
10.935227717351488 0.06663355231285095
10.836985514145587 0.06678824126720428
10.61936038046163 0.06694293022155762
10.457695995439261 0.06709761917591095
10.48978015800524 0.06725230813026428
10.327867058544374 0.06740699708461761
10.356469218971409 0.06756168603897095
10.072934759086024 0.06771637499332428
10.020704727001874 0.06787106394767761
9.952059541976993 0.06802575290203094
9.843122617915766 0.06818044185638428
9.651363785835388 0.06833513081073761
9.519296418994037 0.06848981976509094
9.429261792258503 0.06864450871944427
9.392203340922606 0.06879919767379761
9.263120547343208 0.06895388662815094
9.11438931312263 0.06910857558250427
8.95148135590778 0.0692632645368576
8.862441586926229 0.06941795349121094
8.767432671420778 0.06957264244556427
8.704507918481301 0.0697273313999176
8.603529856451946 0.06988202035427094
8.556025398699218 0.07003670930862427
8.376702288543637 0.0701913982629776
8.324127044029465 0.07034608721733093
8.188176744163705 0.07050076872110367
8.097147259674188 0.070655457675457
7.952892885346537 0.07081014662981033
7.853655824386652 0.07096483558416367
7.833758669306976 0.071119524538517
7.6604047056752975 0.07127421349287033
7.475858592311302 0.07142890244722366
7.457453723862602 0.071583591401577
7.4863045987281325 0.07173828035593033
7.313945492850438 0.07189296931028366
7.279125471461005 0.072047658264637
7.193567704618397 0.07220234721899033
7.069210485370422 0.07235703617334366
6.9784297153193995 0.07251172512769699
6.813283328158088 0.07266641408205032
6.808060324949673 0.07282110303640366
6.640426793403402 0.07297579199075699
6.676490386985314 0.07313048094511032
6.533479584850142 0.07328516989946365
6.425040089665908 0.07343985885381699
6.319336453305129 0.07359454780817032
6.287998434054639 0.07374923676252365
6.201445809458047 0.07390392571687698
6.124095619085807 0.07405861467123032
6.087783311065397 0.07421330362558365
5.951239084331121 0.07436799257993698
5.884832329252702 0.07452268153429031
5.807979567757452 0.07467737048864365
5.718939798775902 0.07483205944299698
5.71844236989891 0.07498674839735031
5.601546583805813 0.07514143735170364
5.535637257604386 0.07529612630605698
5.399093030870109 0.07545081526041031
5.434659195575031 0.07560550421476364
5.266030806274776 0.07576019316911697
5.203603482212291 0.0759148821234703
5.22275449397648 0.07606957107782364
5.108343180753493 0.07622426003217697
4.977522057619472 0.07637894153594971
4.995180782752684 0.07653363049030304
4.8830105709910105 0.07668831944465637
4.863113415911334 0.0768430083990097
4.751689347465148 0.07699769735336304
4.687769736771688 0.07715238630771637
4.650711285435792 0.0773070752620697
4.549981937844931 0.07746176421642303
4.569381664047616 0.07761645317077637
4.503472337846189 0.0777711421251297
4.427614434104924 0.07792583107948303
4.305744359241907 0.07808052003383636
4.351756530363659 0.0782352089881897
4.2816190587078005 0.07838989794254303
4.194320290795721 0.07854458689689636
4.135126254433685 0.0786992758512497
4.083393651226527 0.07885396480560303
4.042107054436199 0.07900865375995636
3.966746579571926 0.07916334271430969
3.954310857647129 0.07931803166866302
3.872981236258952 0.07947272062301636
3.8675095186120414 0.07962740957736969
3.769018600967645 0.07978209853172302
3.73245757850874 0.07993678748607635
3.6804762608630863 0.08009147644042969
3.619043794554586 0.08024616539478302
3.5847212020421453 0.08040085434913635
3.5001582929535218 0.08055554330348969
3.517319589209742 0.08071023225784302
3.4439488298534364 0.08086492121219635
3.359883349641805 0.08101961016654968
3.4036570908170924 0.08117429912090302
3.2852690180930195 0.08132898807525635
3.2273185539234635 0.08148367702960968
3.2275672683619594 0.08163836598396301
3.1186303443007324 0.08179305493831635
3.1093289562079764 0.08194774389266968
3.039787867297516 0.08210242539644241
3.049736444837354 0.08225711435079575
2.982086117566455 0.08241180330514908
2.9902936940368217 0.08256649225950241
2.921897223450435 0.08272118121385574
2.9104563592796215 0.08287587016820908
2.8492726074096173 0.08303055912256241
2.767942986021441 0.08318524807691574
2.765953270513474 0.08333993703126907
2.687359507948753 0.0834946259856224
2.6970593710500954 0.08364931493997574
2.6311500448486678 0.08380400389432907
2.5955838801437467 0.0839586928486824
2.586381445919397 0.08411338180303574
2.5615100020698014 0.08426807075738907
2.5010723935152854 0.0844227597117424
2.4951032469913828 0.08457744866609573
2.4898802437829675 0.08473213762044907
2.422976059827557 0.0848868265748024
2.3727357432513747 0.08504151552915573
2.2874266908472634 0.08519620448350906
2.2715089667835224 0.0853508934378624
2.2866805475317755 0.08550558239221573
2.284939546462304 0.08566027134656906
2.192666489780306 0.0858149603009224
2.1563541817598972 0.08596964925527573
2.161825899406808 0.08612433820962906
2.1140727272155857 0.08627902716398239
2.115316299408065 0.08643371611833572
2.024038100480051 0.08658840507268906
2.059852979623468 0.08674309402704239
2.003146087646391 0.08689778298139572
1.9300240427285815 0.08705247193574905
1.9611133475405755 0.08720716089010239
1.9200754651887435 0.08736184984445572
1.8929655913926848 0.08751653879880905
1.8505245527707659 0.08767122775316238
1.841481702624023 0.08782590925693512
1.7979566758872314 0.08798059821128845
1.826558836314266 0.08813528716564178
1.7623905111823102 0.08828997611999512
1.7225962010229583 0.08844466507434845
1.7385139250866992 0.08859935402870178
1.717373197814543 0.08875404298305511
1.672604598885272 0.08890873193740845
1.6390281496883186 0.08906342089176178
1.647235726158685 0.08921810984611511
1.6119182758922599 0.08937279880046844
1.6330590031644159 0.08952748775482178
1.5992338395289665 0.08968217670917511
1.5850571165346972 0.08983686566352844
1.5830674010267296 0.08999155461788177
1.5228785069107094 0.09014624357223511
1.515665788194327 0.09030093252658844
1.4696536170725758 0.09045562148094177
1.458710181778754 0.0906103104352951
1.4549794652013148 0.09076499938964844
1.4485128898004198 0.09091968834400177
1.407723721887084 0.0910743772983551
1.3885727101228957 0.09122906625270844
1.366437125096756 0.09138375520706177
1.3445502545091124 0.0915384441614151
1.3159480940820778 0.09169313311576843
1.3149532363280942 0.09184782207012177
1.2977919400718734 0.0920025110244751
1.274412782853254 0.09215719997882843
1.2664539208213836 0.09231188893318176
1.2254160384695518 0.0924665778875351
1.2343697582554058 0.09262126684188843
1.2102444577212987 0.09277595579624176
1.193829304780566 0.09293064475059509
1.1759218652088574 0.09308533370494843
1.1493094202897907 0.09324002265930176
1.1045408213605192 0.09339471161365509
1.127228128112515 0.09354940056800842
1.1159816855313331 0.09370408207178116
1.0853898095963312 0.09385877102613449
1.0637516534471834 0.09401345998048782
1.0729540876715336 0.09416814893484116
1.055295362538321 0.09432283788919449
1.0540517903458413 0.09447752684354782
1.0227137710953516 0.09463221579790115
1.0038114737696593 0.09478690475225449
0.9896347507753899 0.09494159370660782
0.9694888812572179 0.09509628266096115
0.9774477432890883 0.09525097161531448
0.9931167529143332 0.09540566056966782
0.9396431486377038 0.09556034952402115
0.9423790074611592 0.09571503847837448
0.912781989280141 0.09586972743272781
0.918253706927052 0.09602441638708115
0.871992821366805 0.09617910534143448
0.8657749604044063 0.09633379429578781
0.8757235379442442 0.09648848325014114
0.8486136641481856 0.09664317220449448
0.8518469518486329 0.09679786115884781
0.8458778053247301 0.09695255011320114
0.8222499336676148 0.09710723906755447
0.805834780726882 0.0972619280219078
0.8185192170901755 0.09741661697626114
0.7894196277861492 0.09757130593061447
0.7550970352737079 0.0977259948849678
0.7677814716370014 0.09788068383932114
0.7628071828670824 0.09803537279367447
0.7411690267179346 0.0981900617480278
0.7324640213705763 0.09834475070238113
0.7170437261838274 0.09849943965673447
0.7252513026541938 0.0986541286110878
0.6916748534572404 0.09880881756544113
0.6792391315324428 0.09896350651979446
0.6767519871474832 0.0991181954741478
0.663850810664674 0.09927288442850113
0.6618291208377262 0.09942756593227386
0.6635701219071978 0.0995822548866272
0.6461601112124813 0.09973694384098053
0.6364602481111392 0.09989163279533386
0.6436729668275217 0.1000463217496872
0.6411858224425623 0.10020101070404053
0.6225322395553659 0.10035569965839386
0.596914652390283 0.10051038861274719
0.5946762224438195 0.10066507756710052
0.5797533561340623 0.10081976652145386
0.5782610695030866 0.10097445547580719
0.5777636406260948 0.10112914443016052
0.5402077604132061 0.10128383338451385
0.5486640513220684 0.10143852233886719
0.5426949047981656 0.10159321129322052
0.5464256213756049 0.10174790024757385
0.5016570224463336 0.10190258920192719
0.5389641882207263 0.10205727815628052
0.5081235978472284 0.10221196711063385
0.4941955892914551 0.10236665606498718
0.484495726190113 0.10252134501934052
0.5081235978472284 0.10267603397369385
0.484247011751617 0.10283072292804718
0.4680805732493802 0.10298541188240051
0.4424629860842973 0.10314010083675385
0.44868084704669603 0.10329478979110718
0.438483555068362 0.10344947874546051
0.43873226950685795 0.10360416769981384
0.4422142716458013 0.10375885665416718
0.42754011977454015 0.10391354560852051
0.40938396576433567 0.10406823456287384
0.4210735443736454 0.10422292351722717
0.41833768555018996 0.1043776124715805
0.4036635336789288 0.10453230142593384
0.40316610480193693 0.10468699038028717
0.3969482438395382 0.1048416793346405
0.39224156179025504 0.10499636828899384
0.3837663785992528 0.10515104979276657
0.377299803198358 0.1053057387471199
0.3867509518612041 0.10546042770147324
0.37605623100587826 0.10561511665582657
0.36909222672799163 0.1057698056101799
0.35864622031116167 0.10592449456453323
0.36187950801160906 0.10607918351888657
0.3588949347496576 0.1062338724732399
0.36163079357311306 0.10638856142759323
0.3427284962474208 0.10654325038194656
0.3606359358191293 0.1066979393362999
0.34795149945583576 0.10685262829065323
0.3427284962474208 0.10700731724500656
0.3136289069433945 0.1071620061993599
0.33651063528502195 0.10731669515371323
0.3320337753920949 0.10747138410806656
0.3091520470504674 0.10762607306241989
0.32606462886819204 0.10778076201677322
0.3220851978522568 0.10793545097112656
0.3029341860880686 0.10809013992547989
0.2912446074787589 0.10824482887983322
0.2890061775322953 0.10839951783418655
0.2912446074787589 0.10855420678853989
0.30193932833408477 0.10870889574289322
0.2927368941097346 0.10886358469724655
0.2872651764628237 0.10901827365159988
0.2840318887623763 0.10917296260595322
0.28204217325440867 0.10932765156030655
0.2668705925061557 0.10948234051465988
0.2710987379605868 0.10963702946901321
0.2656270203136759 0.10979171842336655
0.2676167358216435 0.10994640737771988
0.264880876998188 0.11010109633207321
0.2564245860893257 0.11025578528642654
0.249958010688431 0.11041047424077988
0.24448629304152003 0.11056516319513321
0.25667330052782167 0.11071985214948654
0.25345222033244763 0.11087454110383987
0.2494605818114391 0.11102922260761261
0.22633013903131563 0.11118391156196594
0.23826843207912127 0.11133860051631927
0.2437401497260322 0.11149328947067261
0.22807114010078727 0.11164797842502594
0.22036099250741278 0.11180266737937927
0.2213558502613966 0.1119573563337326
0.22508656683883585 0.11211204528808594
0.21090984384456662 0.11226673424243927
0.21638156149147758 0.1124214231967926
0.2096662716520869 0.11257611215114594
0.21464056042200588 0.11273080110549927
0.19325111871135411 0.1128854900598526
0.19548954865781767 0.11304017901420593
0.20518941175915975 0.11319486796855927
0.1912614032033865 0.1133495569229126
0.19374854758834603 0.11350424587726593
0.19499211978082576 0.11365893483161926
0.18877425881842697 0.1138136237859726
0.17335396363167802 0.11396831274032593
0.16862838930025495 0.11412300169467926
0.17211039143919823 0.11427769064903259
0.17509496470114966 0.11443237960338593
0.17733339464761322 0.11458706855773926
0.17559239357814158 0.11474175751209259
0.17484625026265374 0.11489644646644592
0.17434882138566182 0.11505113542079926
0.16962324705423876 0.11520582437515259
0.16638995935379136 0.11536051332950592
0.1564413818139533 0.11551520228385925
0.15867981176041687 0.11566989123821259
0.1611669561453764 0.11582458019256592
0.14549794652013145 0.11597926914691925
0.1539542374289938 0.11613395810127258
0.1437569454506598 0.11628864705562592
0.13729037004976508 0.11644333600997925
0.13630207727397575 0.11659802496433258
0.1340570823493177 0.11675270646810532
0.13629551229578127 0.11690739542245865
0.13878265668074077 0.11706208437681198
0.1330622245953339 0.11721677333116531
0.14599537539712337 0.11737146228551865
0.12908279357939867 0.11752615123987198
0.1243572192479756 0.11768084019422531
0.12734179250992703 0.11783552914857864
0.12883407914090275 0.11799021810293198
0.1280879358254149 0.11814490705728531
0.12858536470240678 0.11829959601163864
0.12883407914090275 0.11845428496599197
0.1228649326169999 0.1186089739203453
0.11614964277760922 0.11876366287469864
0.11415992726964162 0.11891835182905197
0.12012907379354444 0.1190730407834053
0.11440864170813755 0.11922772973775864
0.1091856384997226 0.11938241869211197
0.11938293047805658 0.1195371076464653
0.10321649197581977 0.11969179660081863
0.11092663956919424 0.11984648555517197
0.10048063315236429 0.1200011745095253
0.09699863101342097 0.12015586346387863
0.09724734545191693 0.12031055241823196
0.10172420534484405 0.1204652413725853
0.09500891550545336 0.12061993032693863
0.0912781989280141 0.12077461928129196
0.0912781989280141 0.1209293082356453
0.08854234010455864 0.12108399718999863
0.08406548021163152 0.12123868614435196
0.0825731935806558 0.12139337509870529
0.08381676577313557 0.12154806405305862
0.08232447914215986 0.12170275300741196
0.07884247700321655 0.12185744196176529
0.08356805133463961 0.12201213091611862
0.07635533261825703 0.12216681987047195
0.08133353881129575 0.12232150882482529
0.07436561711028941 0.12247619032859802
0.0708836149713461 0.12263087928295135
0.07660404705675297 0.12278556823730469
0.07411690267179347 0.12294025719165802
0.06590932620142707 0.12309494614601135
0.06367089625496351 0.12324963510036469
0.07287333047931371 0.12340432405471802
0.06566061176293113 0.12355901300907135
0.06740161283240279 0.12371370196342468
0.05894532192354044 0.12386839091777802
0.06367089625496351 0.12402307987213135
0.06192989518549186 0.12417776882648468
0.050489031014678096 0.12433245778083801
0.05223003208414976 0.12448714673519135
0.04974288769919025 0.12464183568954468
0.05770174973106068 0.12479652464389801
0.05795046416955663 0.12495121359825134
0.04874802994520644 0.12510590255260468
0.04874802994520644 0.125260591506958
0.04700702887573478 0.12541528046131134
0.047255743314230735 0.12556996941566467
0.05645817753858093 0.125724658370018
0.04700702887573478 0.12587934732437134
0.04551474224475907 0.12603403627872467
0.04427117005227932 0.126188725233078
0.04203274010581576 0.12634341418743134
0.04203274010581576 0.12649810314178467
0.04253016898280766 0.126652792096138
0.0412865967903279 0.12680748105049133
0.03879945240536839 0.12696217000484467
0.04451988449077527 0.127116858959198
0.04253016898280766 0.12727154791355133
0.04277888342130361 0.12742623686790466
0.033825163635449365 0.127580925822258
0.0310893048119939 0.12773561477661133
0.0402917390363441 0.12789030373096466
0.04004302459784815 0.128044992685318
0.03631230802040888 0.12819968163967133
0.03805330908988054 0.12835437059402466
0.03531745026642508 0.128509059548378
0.03581487914341698 0.12866374850273132
0.035068735827929125 0.12881843745708466
0.036063593581912926 0.128973126411438
0.03656102245890483 0.12912781536579132
0.03183544812748176 0.12928250432014465
0.0310893048119939 0.12943719327449799
0.04103788235183195 0.12959188222885132
0.030591875935002 0.12974657118320465
0.029348303742522244 0.12990126013755798
0.025617587165082976 0.13005594909191132
0.029845732619514145 0.13021063804626465
0.02885087486553034 0.13036532700061798
0.026861159357562732 0.1305200159549713
0.023876586095611316 0.13067470490932465
0.024125300534107268 0.13082939386367798
0.02238645594820638 0.1309840828180313
0.021140727272155855 0.13113875687122345
0.020892012833659903 0.13129344582557678
0.02263301390313156 0.13144813477993011
0.025368872726587024 0.13160282373428345
0.027358588234554632 0.13175751268863678
0.0198971550796761 0.1319122016429901
0.021886870587643707 0.13206689059734344
0.02213558502613966 0.13222157955169678
0.01591772406374088 0.1323762685060501
0.01840486844870039 0.13253095746040344
0.019151011764188243 0.13268564641475677
0.019151011764188243 0.1328403353691101
0.019399726202684195 0.13299502432346344
0.0198971550796761 0.13314971327781677
0.016912581817724683 0.1333044022321701
0.016912581817724683 0.13345909118652344
0.015171580748253024 0.13361378014087677
0.013430579678781366 0.1337684690952301
0.016663867379228734 0.13392315804958344
0.013430579678781366 0.13407784700393677
0.015420295186748976 0.1342325359582901
0.01616643850223683 0.13438722491264343
0.01218700748630161 0.13454191386699677
0.014674151871261122 0.1346966028213501
0.011192149732317806 0.13485129177570343
0.01840486844870039 0.13500598073005676
0.016663867379228734 0.1351606696844101
0.010943435293821854 0.13531535863876343
0.01616643850223683 0.13547004759311676
0.01417672299426922 0.1356247365474701
0.014674151871261122 0.13577942550182343
0.011938293047805658 0.13593411445617676
0.01218700748630161 0.1360888034105301
0.012435721924797562 0.13624349236488342
0.010694720855325902 0.13639818131923676
0.01218700748630161 0.1365528702735901
0.009202434224350195 0.13670755922794342
0.011440864170813756 0.13686224818229675
0.015669009625244926 0.13701693713665009
0.011192149732317806 0.13717162609100342
0.008207576470366391 0.13732631504535675
0.010197291978334 0.13748100399971008
0.010694720855325902 0.13763569295406342
0.008953719785854245 0.13779038190841675
0.012435721924797562 0.13794507086277008
0.010943435293821854 0.1380997598171234
0.009451148662846147 0.13825444877147675
0.011938293047805658 0.13840913772583008
0.008953719785854245 0.1385638266801834
0.008953719785854245 0.13871851563453674
0.010446006416829951 0.13887320458889008
0.010943435293821854 0.1390278935432434
0.010694720855325902 0.13918258249759674
0.006217860962398781 0.13933727145195007
0.006964004277886634 0.1394919604063034
0.008456290908862341 0.13964664936065674
0.006217860962398781 0.13980133831501007
0.008456290908862341 0.1399560272693634
0.007212718716382585 0.14011071622371674
0.008705005347358293 0.14026540517807007
0.00795886203187044 0.1404200941324234
0.007212718716382585 0.14057478308677673
0.008456290908862341 0.14072947204113007
0.006466575400894732 0.1408841609954834
0.006715289839390683 0.14103884994983673
0.004476859892927123 0.14119353890419006
0.005471717646910927 0.1413482278585434
0.006217860962398781 0.14150291681289673
0.005720432085406878 0.14165760576725006
0.006217860962398781 0.1418122947216034
0.007212718716382585 0.14196698367595673
0.004228145454431171 0.14212167263031006
0.005471717646910927 0.1422763615846634
0.004974288769919025 0.14243105053901672
0.004974767988490308 0.14258573949337006
0.005223003208414976 0.1427404135465622
0.00397943101593522 0.14289510250091553
0.003482002138943317 0.14304979145526886
0.004974288769919025 0.1432044804096222
0.005969146523902829 0.14335916936397552
0.004228145454431171 0.14351385831832886
0.005223003208414976 0.1436685472726822
0.004476859892927123 0.14382323622703552
0.005471717646910927 0.14397792518138885
0.00397943101593522 0.1441326141357422
0.003233287700447366 0.14428730309009552
0.004228145454431171 0.14444199204444885
0.004476859892927123 0.14459668099880219
0.003730716577439268 0.14475136995315552
0.004974288769919025 0.14490605890750885
0.005223003208414976 0.14506074786186218
0.003233287700447366 0.14521543681621552
0.005471717646910927 0.14537012577056885
0.003482002138943317 0.14552481472492218
0.003482002138943317 0.1456795036792755
0.004228145454431171 0.14583419263362885
0.0022384299464635613 0.14598888158798218
0.004228145454431171 0.1461435705423355
0.005471717646910927 0.14629825949668884
0.0027358588234554634 0.14645294845104218
0.004725574331423074 0.1466076374053955
0.0029845732619514145 0.14676232635974884
0.003233287700447366 0.14691701531410217
0.0029845732619514145 0.1470717042684555
0.00397943101593522 0.14722639322280884
0.0024871443849595123 0.14738108217716217
0.005471717646910927 0.1475357711315155
0.0022384299464635613 0.14769046008586884
0.003233287700447366 0.14784514904022217
0.0024871443849595123 0.1479998379945755
0.0022384299464635613 0.14815452694892883
0.00198971550796761 0.14830921590328217
0.003730716577439268 0.1484639048576355
0.004725574331423074 0.14861859381198883
0.004974288769919025 0.14877328276634216
0.00198971550796761 0.1489279717206955
0.0014922866309757072 0.14908266067504883
0.003233287700447366 0.14923734962940216
0.003730716577439268 0.1493920385837555
0.003482002138943317 0.14954672753810883
0.003233287700447366 0.14970141649246216
0.004725574331423074 0.1498561054468155
0.003233287700447366 0.15001079440116882
0.003233287700447366 0.15016548335552216
0.003482002138943317 0.1503201723098755
0.0024871443849595123 0.15047486126422882
0.004476859892927123 0.15062955021858215
0.003730716577439268 0.15078423917293549
0.003730716577439268 0.15093892812728882
0.003233287700447366 0.15109361708164215
0.0022384299464635613 0.15124830603599548
0.00397943101593522 0.15140299499034882
0.004228145454431171 0.15155768394470215
0.003233287700447366 0.15171237289905548
0.0024871443849595123 0.1518670618534088
0.005720432085406878 0.15202175080776215
0.004228145454431171 0.15217643976211548
0.003482002138943317 0.1523311287164688
0.00397943101593522 0.15248581767082214
0.003482002138943317 0.15264050662517548
0.0029845732619514145 0.1527951955795288
0.003730716577439268 0.15294988453388214
0.0027358588234554634 0.15310457348823547
0.003730716577439268 0.1532592624425888
0.003233287700447366 0.15341395139694214
0.0029845732619514145 0.15356864035129547
0.00397943101593522 0.1537233293056488
0.004476859892927123 0.15387801826000214
0.004974288769919025 0.15403270721435547
0.002487383994245154 0.1541873961687088
0.0017410010694716585 0.15434207022190094
0.003233287700447366 0.15449675917625427
0.004725574331423074 0.1546514481306076
0.003730716577439268 0.15480613708496094
0.003482002138943317 0.15496082603931427
0.0014922866309757072 0.1551155149936676
0.0024871443849595123 0.15527020394802094
0.0027358588234554634 0.15542489290237427
0.005223003208414976 0.1555795818567276
0.0022384299464635613 0.15573427081108093
0.003482002138943317 0.15588895976543427
0.003482002138943317 0.1560436487197876
0.0014922866309757072 0.15619833767414093
0.0027358588234554634 0.15635302662849426
0.00198971550796761 0.1565077155828476
0.0029845732619514145 0.15666240453720093
0.0012435721924797562 0.15681709349155426
0.0024871443849595123 0.1569717824459076
0.0007461433154878536 0.15712647140026093
0.0022384299464635613 0.15728116035461426
0.00198971550796761 0.1574358493089676
0.0017410010694716585 0.15759053826332092
0.00198971550796761 0.15774522721767426
0.0012435721924797562 0.1578999161720276
0.0029845732619514145 0.15805460512638092
0.000994857753983805 0.15820929408073425
0.0014922866309757072 0.15836398303508759
0.0024871443849595123 0.15851867198944092
0.0012435721924797562 0.15867336094379425
0.0017410010694716585 0.15882804989814758
0.0017410010694716585 0.15898273885250092
0.000994857753983805 0.15913742780685425
0.0012435721924797562 0.15929211676120758
0.000994857753983805 0.1594468057155609
0.0012435721924797562 0.15960149466991425
0.000994857753983805 0.15975618362426758
0.0017410010694716585 0.1599108725786209
0.000994857753983805 0.16006556153297424
0.0007461433154878536 0.16022025048732758
0.000994857753983805 0.1603749394416809
0.0017410010694716585 0.16052962839603424
0.000994857753983805 0.16068431735038757
0.0012435721924797562 0.1608390063047409
0.000994857753983805 0.16099369525909424
0.0007461433154878536 0.16114838421344757
0.0007461433154878536 0.1613030731678009
0.0014922866309757072 0.16145776212215424
0.0014922866309757072 0.16161245107650757
0.0027358588234554634 0.1617671400308609
0.0004974288769919024 0.16192182898521423
0.0017410010694716585 0.16207651793956757
0.0007461433154878536 0.1622312068939209
0.0007461433154878536 0.16238589584827423
0.0014922866309757072 0.16254058480262756
0.0022384299464635613 0.1626952737569809
0.0002487144384959512 0.16284996271133423
0.000994857753983805 0.16300465166568756
0.0 0.1631593406200409
0.0004974288769919024 0.16331402957439423
0.0007461433154878536 0.16346871852874756
0.0007461433154878536 0.1636234074831009
0.0 0.16377809643745422
0.0004974288769919024 0.16393278539180756
0.000994857753983805 0.1640874743461609
0.0002487144384959512 0.16424216330051422
0.0007461433154878536 0.16439685225486755
0.0004974288769919024 0.1645515412092209
0.0004974288769919024 0.16470623016357422
0.0004974288769919024 0.16486091911792755
0.0 0.16501560807228088
0.00198971550796761 0.16517029702663422
0.0007461433154878536 0.16532498598098755
0.0007461433154878536 0.16547967493534088
0.0 0.1656343638896942
0.0 0.16578903794288635
0.0002487144384959512 0.16594372689723969
0.0007461433154878536 0.16609841585159302
0.0002487144384959512 0.16625310480594635
0.0004974288769919024 0.16640779376029968
0.0002487144384959512 0.16656248271465302
0.0002487144384959512 0.16671717166900635
0.0002487144384959512 0.16687186062335968
0.0002487144384959512 0.167026549577713
0.0 0.16718123853206635
0.0002487144384959512 0.16733592748641968
0.0004974288769919024 0.167490616440773
0.0004974288769919024 0.16764530539512634
0.0004974288769919024 0.16779999434947968
0.0002487144384959512 0.167954683303833
0.0002487144384959512 0.16810937225818634
0.0 0.16826406121253967
0.0 0.168418750166893
0.0002487144384959512 0.16857343912124634
0.0007461433154878536 0.16872812807559967
0.0 0.168882817029953
0.0002487144384959512 0.16903750598430634
0.0 0.16919219493865967
0.0 0.169346883893013
0.0002487144384959512 0.16950157284736633
0.0002487144384959512 0.16965626180171967
0.0 0.169810950756073
0.0002487144384959512 0.16996563971042633
0.0 0.17012032866477966
0.0 0.170275017619133
0.0 0.17042970657348633
0.0 0.17058439552783966
0.0 0.170739084482193
0.0002487144384959512 0.17089377343654633
0.0002487144384959512 0.17104846239089966
0.0002487144384959512 0.171203151345253
0.0002487144384959512 0.17135784029960632


==> figures/data/hist50_est_noise_PSCGAN.dat <==
bin edge
0.0007874060951590331 0.16675923764705658
0.0 0.1668080985546112
0.0 0.16685694456100464
0.0 0.16690580546855927
0.0 0.1669546663761139
0.0 0.16700352728366852
0.0 0.16705237329006195
0.0 0.16710123419761658
0.0 0.1671500951051712
0.0 0.16719894111156464
0.0 0.16724780201911926
0.0 0.1672966629266739
0.0 0.16734552383422852
0.0 0.16739436984062195
0.0 0.16744323074817657
0.0 0.1674920916557312
0.0 0.16754093766212463
0.0 0.16758979856967926
0.0 0.1676386594772339
0.0 0.1676875203847885
0.0 0.16773636639118195
0.0 0.16778522729873657
0.0007876463044620102 0.1678340882062912
0.0 0.16788293421268463
0.0 0.16793179512023926
0.0 0.16798065602779388
0.0 0.1680295169353485
0.0 0.16807836294174194
0.0 0.16812722384929657
0.0 0.1681760847568512
0.0 0.16822493076324463
0.0 0.16827379167079926
0.0 0.16832265257835388
0.0 0.1683715134859085
0.0007874060951590331 0.16842035949230194
0.0015748121903180663 0.16846922039985657
0.0 0.1685180813074112
0.0007874060951590331 0.16856692731380463
0.0 0.16861578822135925
0.0007874060951590331 0.16866464912891388
0.0 0.1687135100364685
0.0 0.16876235604286194
0.0 0.16881121695041656
0.0 0.1688600778579712
0.0 0.16890892386436462
0.0 0.16895778477191925
0.0 0.16900664567947388
0.0 0.1690555065870285
0.0 0.16910435259342194
0.0 0.16915321350097656
0.0 0.1692020744085312
0.0 0.16925093531608582
0.0 0.16929978132247925
0.0007874060951590331 0.16934864223003387
0.0 0.1693975031375885
0.0 0.16944634914398193
0.0007874060951590331 0.16949521005153656
0.0007874060951590331 0.1695440709590912
0.0 0.1695929318666458
0.0007874060951590331 0.16964177787303925
0.0 0.16969063878059387
0.0 0.1697394996881485
0.0015748121903180663 0.16978834569454193
0.0015748121903180663 0.16983720660209656
0.0007874060951590331 0.16988606750965118
0.0007876463044620102 0.1699349284172058
0.0015748121903180663 0.16998377442359924
0.0007874060951590331 0.17003263533115387
0.0 0.1700814962387085
0.0 0.17013034224510193
0.0 0.17017920315265656
0.0 0.17022806406021118
0.0007876463044620102 0.1702769249677658
0.0023622182854770996 0.17032577097415924
0.0007874060951590331 0.17037463188171387
0.002362938913386031 0.1704234927892685
0.0 0.17047233879566193
0.0015748121903180663 0.17052119970321655
0.0007874060951590331 0.17057006061077118
0.0 0.1706189215183258
0.0007874060951590331 0.17066776752471924
0.0 0.17071662843227386
0.003150585217848041 0.1707654893398285
0.0007874060951590331 0.17081433534622192
0.0007874060951590331 0.17086319625377655
0.0 0.17091205716133118
0.0015752926089240204 0.1709609180688858
0.0007874060951590331 0.17100976407527924
0.0015748121903180663 0.17105862498283386
0.0 0.1711074858903885
0.0007874060951590331 0.17115633189678192
0.0 0.17120519280433655
0.0015748121903180663 0.17125405371189117
0.0 0.1713029146194458
0.0015748121903180663 0.17135176062583923
0.0007874060951590331 0.17140062153339386
0.0015752926089240204 0.1714494824409485
0.0023622182854770996 0.17149832844734192
0.0007874060951590331 0.17154718935489655
0.0015748121903180663 0.17159605026245117
0.0007876463044620102 0.1716449111700058
0.0023622182854770996 0.17169375717639923
0.0 0.17174261808395386
0.002362938913386031 0.17179147899150848
0.0015748121903180663 0.17184032499790192
0.003937030475795166 0.17188918590545654
0.0031496243806361326 0.17193804681301117
0.002362938913386031 0.1719869077205658
0.0023622182854770996 0.17203575372695923
0.005511842666113232 0.17208461463451385
0.0015752926089240204 0.17213347554206848
0.0023622182854770996 0.17218232154846191
0.0031496243806361326 0.17223118245601654
0.003937030475795166 0.17228004336357117
0.003150585217848041 0.1723289042711258
0.003937030475795166 0.17237775027751923
0.0031496243806361326 0.17242661118507385
0.0039382315223100515 0.17247547209262848
0.0031496243806361326 0.1725243180990219
0.0015748121903180663 0.17257317900657654
0.004724436570954199 0.17262203991413116
0.003150585217848041 0.1726709008216858
0.004724436570954199 0.17271974682807922
0.0023622182854770996 0.17276860773563385
0.006301170435696082 0.17281746864318848
0.003937030475795166 0.1728663146495819
0.005511842666113232 0.17291517555713654
0.004724436570954199 0.17296403646469116
0.008664109349082114 0.1730128973722458
0.003937030475795166 0.17306174337863922
0.008661467046749366 0.17311060428619385
0.007876463044620103 0.17315946519374847
0.005511842666113232 0.1732083112001419
0.007086654856431299 0.17325717210769653
0.009448873141908398 0.17330603301525116
0.009451755653544124 0.1733548939228058
0.01023627923706743 0.17340373992919922
0.008661467046749366 0.17345260083675385
0.008664109349082114 0.17350146174430847
0.011811091427385498 0.1735503077507019
0.008661467046749366 0.17359916865825653
0.009448873141908398 0.17364802956581116
0.009451755653544124 0.17369689047336578
0.007086654856431299 0.17374573647975922
0.007086654856431299 0.17379459738731384
0.011814694566930154 0.17384345829486847
0.011811091427385498 0.1738923043012619
0.005511842666113232 0.17394116520881653
0.003937030475795166 0.17399002611637115
0.011814694566930154 0.17403888702392578
0.011811091427385498 0.1740877330303192
0.01259849752254453 0.17413659393787384
0.014173309712862597 0.17418545484542847
0.014965279784778195 0.1742343157529831
0.011023685332226463 0.17428316175937653
0.014960715808021628 0.17433202266693115
0.011027048262468146 0.17438088357448578
0.009448873141908398 0.1744297295808792
0.014173309712862597 0.17447859048843384
0.011023685332226463 0.17452745139598846
0.017328218698164227 0.1745763123035431
0.01732293409349873 0.17462515830993652
0.016535527998339697 0.17467401921749115
0.017328218698164227 0.17472288012504578
0.011811091427385498 0.1747717261314392
0.021259964569293893 0.17482058703899384
0.028346619425725195 0.17486944794654846
0.02362938913386031 0.1749183088541031
0.025984401140248095 0.17496715486049652
0.024409588949930026 0.17501601576805115
0.022841742829398298 0.17506487667560577
0.02755921333056616 0.1751137226819992
0.03779549256763359 0.17516258358955383
0.03228364990152036 0.17521144449710846
0.02993055956955639 0.17526030540466309
0.029921431616043256 0.17530915141105652
0.03070883771120229 0.17535801231861115
0.02835526696063237 0.17540687322616577
0.033071055996679394 0.1754557192325592
0.04330733523374682 0.17550458014011383
0.03464586818699746 0.17555344104766846
0.03386879109186644 0.17560230195522308
0.028346619425725195 0.17565114796161652
0.04645695961438296 0.17570000886917114
0.05040936348556865 0.17574886977672577
0.04173252304342876 0.1757977157831192
0.035433274282156486 0.17584657669067383
0.06063026932724555 0.17589543759822845
0.05040936348556865 0.17594429850578308
0.05590583275629135 0.1759931445121765
0.04724436570954199 0.17604200541973114
0.057498180225726746 0.17609086632728577
0.07480357904010815 0.1761397123336792
0.06929173637399492 0.17618857324123383
0.06220508151756362 0.17623743414878845
0.06773758218373288 0.17628629505634308
0.07165395465947201 0.1763351410627365
0.07559098513526719 0.17638400197029114
0.06931287479265691 0.17643286287784576
0.09842576189487914 0.1764817088842392
0.06456729980304073 0.17653056979179382
0.09055170094328881 0.17657943069934845
0.07955227675066304 0.17662829160690308
0.10787463503678753 0.1766771376132965
0.0976383557997201 0.17672599852085114
0.1008187269711373 0.17677485942840576
0.09527613751424302 0.1768237054347992
0.09921316799003817 0.17687256634235382
0.10787463503678753 0.17692142724990845
0.1307492865406937 0.17697028815746307
0.1496071580802163 0.1770191341638565
0.1212605386544911 0.17706799507141113
0.11657165306037752 0.17711685597896576
0.1283471935109224 0.1771657019853592
0.13937087884314886 0.17721456289291382
0.1259849752254453 0.17726342380046844
0.14177633480316185 0.17731228470802307
0.12992200570124046 0.1773611307144165
0.16141824950760178 0.17740999162197113
0.1598921998057881 0.17745885252952576
0.16456787388823793 0.1775076985359192
0.16614268607855598 0.17755655944347382
0.1834656201720547 0.17760542035102844
0.19139805198426849 0.17765428125858307
0.1992137420752354 0.1777031272649765
0.1992137420752354 0.17775198817253113
0.20872627068243274 0.17780084908008575
0.22992257978643768 0.1778496950864792
0.19606411769459925 0.1778985559940338
0.22677295540580156 0.17794741690158844
0.2205409652493629 0.17799627780914307
0.23700923464286897 0.1780451238155365
0.27401732111534355 0.17809398472309113
0.27252562134385555 0.17814284563064575
0.2724425089250255 0.17819169163703918
0.27401732111534355 0.1782405525445938
0.2566943870218448 0.17828941345214844
0.2953673641732538 0.17833827435970306
0.3015765344459097 0.1783871203660965
0.30000172225559163 0.17843598127365112
0.30875735134910803 0.17848484218120575
0.3519705245360878 0.17853368818759918
0.3031513466362278 0.1785825490951538
0.3519705245360878 0.17863141000270844
0.36861847048822083 0.17868027091026306
0.3787423317714949 0.1787291169166565
0.3732304891053817 0.17877797782421112
0.3866163927230853 0.17882683873176575
0.4032749078845492 0.17887569963932037
0.4110259816730153 0.1789245456457138
0.4393726010987405 0.17897340655326843
0.46077308811027606 0.17902226746082306
0.48740437290344146 0.1790711134672165
0.474805875380897 0.17911997437477112
0.4826799363324873 0.17916883528232574
0.5064565737690726 0.17921769618988037
0.5409479873742558 0.1792665421962738
0.5622079519435497 0.17931540310382843
0.5474141816010971 0.17936426401138306
0.5393731751839377 0.1794131100177765
0.5748064494660942 0.17946197092533112
0.5637827641338677 0.17951083183288574
0.61908999530714 0.17955969274044037
0.6314996883175445 0.1796085387468338
0.6307122822223855 0.17965739965438843
0.7080940277113472 0.17970626056194305
0.688980333264154 0.1797551065683365
0.734649886783378 0.1798039674758911
0.7590594757333079 0.17985282838344574
0.8081251083780225 0.17990168929100037
0.7267758258317876 0.1799505352973938
0.7622091001139442 0.17999939620494843
0.8207274492494147 0.18004825711250305
0.8283512121073028 0.18009710311889648
0.9456747202859989 0.1801459640264511
0.87953260829264 0.18019482493400574
0.8821638609974516 0.18024368584156036
0.9322888166682953 0.1802925318479538
1.0291397663728563 0.18034139275550842
0.9459632116588744 0.18039025366306305
1.0582737918937406 0.18043909966945648
1.0976440966516923 0.1804879605770111
1.1315025587435306 0.18053682148456573
1.144450080383301 0.18058568239212036
1.1645736147402102 0.1806345283985138
1.2007942951175257 0.18068338930606842
1.2413305758321282 0.18073225021362305
1.2929208082511325 0.18078109622001648
1.2393771937803182 0.1808299571275711
1.3456770166267875 0.18087881803512573
1.4350915667297828 0.18092767894268036
1.3952836006218068 0.1809765249490738
1.3606377324348091 0.18102538585662842
1.4193386406405426 0.18107424676418304
1.4606383065200064 0.18112309277057648
1.545678164797182 0.1811719536781311
1.6330802413598349 0.18122081458568573
1.633578435454209 0.18126967549324036
1.6779623887838997 0.1813185214996338
1.686623855830649 0.18136738240718842
1.7785053554752193 0.18141624331474304
1.7740259323933016 0.18146508932113647
1.8417428565769787 0.1815139502286911
1.9574915525653562 0.18156281113624573
2.0147992468138223 0.18161167204380035
1.9433182428524938 0.1816605180501938
2.0275706950345103 0.1817093789577484
2.064420963994929 0.18175823986530304
2.1291460813100254 0.18180708587169647
2.1700911982582953 0.1818559467792511
2.332296853861056 0.18190480768680573
2.3448230483834047 0.18195366859436035
2.4322974279462533 0.18200251460075378
2.445683331563957 0.1820513755083084
2.5039276018847305 0.18210023641586304
2.540172062983041 0.18214908242225647
2.6283615456408524 0.1821979433298111
2.737023586772799 0.18224680423736572
2.7488856025724155 0.18229566514492035
2.7480472721050258 0.18234451115131378
2.88269371437722 0.1823933720588684
2.908777802378204 0.18244223296642303
3.05434824312189 0.18249107897281647
3.1252147916862025 0.1825399398803711
3.229152396247195 0.18258880078792572
3.1978439961157616 0.18263766169548035
3.319704097190484 0.18268650770187378
3.351987747092004 0.1827353686094284
3.438076118976675 0.18278422951698303
3.584272545163919 0.18283307552337646
3.5992332609719404 0.1828819364309311
3.7677381653359734 0.18293079733848572
3.852378075123692 0.18297965824604034
3.924431978272621 0.18302850425243378
3.9582904403644594 0.1830773651599884
4.050077297543657 0.18312622606754303
4.1661656494864445 0.18317507207393646
4.144118278821992 0.1832239329814911
4.381914919560019 0.18327279388904572
4.420271060640802 0.18332165479660034
4.474828838788786 0.18337050080299377
4.6819166418156115 0.1834193617105484
4.7723489587353205 0.18346822261810303
4.833886018181304 0.18351706862449646
4.915776252077844 0.1835659295320511
5.073257471109651 0.1836147904396057
5.263052606415153 0.18366365134716034
5.204754289001209 0.18371249735355377
5.360660695842698 0.1837613582611084
5.45593683335694 0.18381021916866302
5.724613340829891 0.18385908007621765
5.701607535046559 0.18390792608261108
5.942553800165223 0.1839567869901657
6.0396718626146955 0.18400564789772034
5.965388576924835 0.18405449390411377
6.258303644323995 0.1841033548116684
6.431532985258983 0.18415221571922302
6.498082011811584 0.18420107662677765
6.601612701813334 0.18424992263317108
6.8646063375964514 0.1842987835407257
6.814715826205313 0.18434764444828033
7.140198470902113 0.18439649045467377
7.165395465947202 0.1844453513622284
7.259096791271126 0.18449421226978302
7.63623092175919 0.18454307317733765
7.626028031615236 0.18459191918373108
7.676422021705414 0.1846407800912857
8.025328196163423 0.18468964099884033
8.186661171368469 0.18473848700523376
8.237842567553805 0.1847873479127884
8.600049371326959 0.18483620882034302
8.650719361906258 0.18488506972789764
8.748081717216857 0.18493391573429108
8.960681362909797 0.1849827766418457
9.010673723045397 0.18503163754940033
9.416589492006876 0.18508048355579376
9.445723517527762 0.1851293444633484
9.566984056182253 0.18517820537090302
9.914104034263323 0.18522706627845764
9.998482596329403 0.18527591228485107
10.245728110209338 0.1853247731924057
10.437101180426097 0.18537363409996033
10.492973624089275 0.18542248010635376
10.661478528453308 0.1854713410139084
10.853605615672112 0.185520201921463
11.289334481853993 0.18556906282901764
11.46778236989616 0.18561790883541107
11.526837827033086 0.1856667697429657
11.739080521701801 0.18571563065052032
11.884320194235288 0.18576447665691376
12.352039414759753 0.18581333756446838
12.35440163304523 0.185862198472023
12.603916164001088 0.18591105937957764
12.987476133553091 0.18595990538597107
13.141807728204263 0.1860087662935257
13.347454275413225 0.18605762720108032
13.562282583019188 0.18610647320747375
13.831575467563576 0.18615533411502838
14.070946920491922 0.186204195022583
14.380058580562922 0.18625305593013763
14.493783993592324 0.18630190193653107
14.688273299096604 0.1863507628440857
14.977094479345125 0.18639962375164032
15.192213199998386 0.18644846975803375
15.619774709669741 0.18649733066558838
15.767807055559638 0.186546191573143
16.010486430799283 0.18659505248069763
16.104029458192546 0.18664389848709106
16.592221237191147 0.1866927593946457
16.86350737853164 0.18674162030220032
17.122932945328333 0.18679046630859375
17.325296311784207 0.18683932721614838
17.66545574489291 0.186888188123703
17.699200107565833 0.18693704903125763
18.083568381422356 0.18698589503765106
18.421365596245582 0.1870347559452057
18.71683913293075 0.18708361685276031
19.302473016728538 0.18713246285915375
19.43948167728621 0.18718132376670837
19.556017779369746 0.187230184674263
19.937690904846864 0.18727904558181763
20.134761259311638 0.18732789158821106
20.536338367842742 0.18737675249576569
20.80173890084169 0.1874256134033203
21.19697208168117 0.18747445940971375
21.25445272662778 0.18752332031726837
21.985165582935362 0.187572181224823
22.2321045897447 0.18762104213237762
22.403278219464813 0.18766988813877106
22.564696468972414 0.18771874904632568
23.33244647707813 0.1877676099538803
23.496985285640708 0.18781645596027374
23.763915951899623 0.18786531686782837
23.943444541595877 0.187914177775383
24.834487979687182 0.18796303868293762
24.69305514418728 0.18801188468933105
25.062348602816865 0.18806074559688568
25.159785903429995 0.1881096065044403
25.847392479690424 0.18815845251083374
26.078889871667176 0.18820731341838837
26.736373961124972 0.188256174325943
26.99106356130417 0.18830503523349762
27.560000736661316 0.18835388123989105
27.622993224274044 0.18840274214744568
28.046617703469604 0.1884516030550003
28.3899233980287 0.18850046396255493
28.629298213887285 0.18854930996894836
29.25292384125324 0.188598170876503
29.271299612721688 0.18864703178405762
29.82221844805322 0.18869587779045105
30.36001681104684 0.18874473869800568
30.50804915693674 0.1887935996055603
31.079735527766466 0.18884246051311493
31.008839433457883 0.18889130651950836
31.678922020438222 0.188940167427063
31.882347112013253 0.18898902833461761
32.233255911430184 0.18903787434101105
32.78129055366087 0.18908673524856567
33.29625413989487 0.1891355961561203
33.530103180947776 0.18918445706367493
34.02224255963151 0.18923330307006836
34.550592049483214 0.18928216397762299
34.824206059178856 0.1893310248851776
35.30099005816977 0.18937987089157104
35.482093460056355 0.18942873179912567
35.87579650763587 0.1894775927066803
36.458572140937534 0.18952645361423492
36.939582142195725 0.18957529962062836
37.0899767063711 0.18962416052818298
37.46990999586675 0.1896730214357376
37.889193892957515 0.18972186744213104
38.51124470813315 0.18977072834968567
38.75849022201309 0.1898195892572403
39.06646905501125 0.18986845016479492
39.61046361697516 0.18991729617118835
39.8230632626681 0.18996615707874298
40.5685105576203 0.1900150179862976
40.97503837988577 0.19006386399269104
41.49630121488104 0.19011272490024567
41.65929427657896 0.1901615858078003
41.77912292757841 0.19021044671535492
42.40575525478973 0.19025929272174835
42.79000942922734 0.19030815362930298
43.289040893232084 0.1903570145368576
43.63489616933298 0.19040586054325104
44.60340566637859 0.19045472145080566
44.98451021643557 0.1905035823583603
45.37709124636088 0.19055244326591492
45.53097004647593 0.19060128927230835
45.866405043013685 0.19065015017986298
46.32778033584652 0.1906990110874176
46.57822015303745 0.19074785709381104
47.20893243525983 0.19079671800136566
48.01838590108332 0.1908455789089203
48.17323562720101 0.19089443981647491
48.25854476010682 0.19094328582286835
48.64279893454443 0.19099214673042297
49.286967501710286 0.1910410076379776
49.63965505101577 0.19108985364437103
50.115248332491824 0.19113871455192566
50.34123388180247 0.19118757545948029
50.81578897867106 0.1912364363670349
51.351475901891504 0.19128528237342834
51.49793343559109 0.19133414328098297
52.240641143442836 0.1913830041885376
52.74360987813267 0.19143185019493103
52.93809918363696 0.19148071110248566
53.39321990663888 0.19152957201004028
53.75449734061881 0.1915784329175949
53.44203908453874 0.19162727892398834
54.104247610567484 0.19167613983154297
55.03284729276066 0.1917250007390976
55.168820651222504 0.19177384674549103
55.82236771020449 0.19182270765304565
55.89165944657849 0.19187156856060028
56.3277378172962 0.1919204294681549
57.17906841216351 0.19196927547454834
57.001902040752725 0.19201813638210297
57.15082820545901 0.1920669972896576
58.33655537204729 0.19211584329605103
58.04442771074329 0.19216470420360565
58.85703080094741 0.19221356511116028
59.00179702094472 0.1922624260187149
59.13655996472886 0.19231127202510834
59.76648484085609 0.19236013293266296
60.30771459374274 0.1924089938402176
60.23892849795151 0.19245783984661102
61.05546861863143 0.19250670075416565
61.39877767612077 0.19255556166172028
61.50651226913392 0.1926044225692749
61.81216587607926 0.19265326857566833
62.33972795983581 0.19270212948322296
62.512336599931906 0.1927509903907776
62.74051766227176 0.19279983639717102
63.20193763403496 0.19284869730472565
63.41374987363273 0.19289755821228027
64.1939614599583 0.1929464191198349
64.21060484193367 0.19299526512622833
64.71218252454997 0.19304412603378296
64.33337485584808 0.19309298694133759
65.41454876143185 0.19314183294773102
65.67832980331012 0.19319069385528564
65.60195141207969 0.19323955476284027
66.53563392312385 0.1932884156703949
66.68620960511367 0.19333726167678833
66.62321711750096 0.19338612258434296
66.74605246834577 0.19343498349189758
66.92709413644148 0.1934838443994522
67.39015065418585 0.19353269040584564
67.62243545225776 0.19358155131340027
67.97466372137595 0.1936304122209549
68.25944698324143 0.19367925822734833
68.37047124265885 0.19372811913490295
68.43818816684252 0.19377698004245758
68.84107465628416 0.1938258409500122
69.37598882617694 0.19387468695640564
69.72480972633238 0.19392354786396027
69.86107662056247 0.1939724087715149
69.84764507717719 0.19402125477790833
70.3318998257 0.19407011568546295
70.40670340474011 0.19411897659301758
70.7125222756859 0.1941678375005722
70.67835850756997 0.19421668350696564
70.83190269612598 0.19426554441452026
70.99607494529222 0.1943144053220749
71.44371723206456 0.19436325132846832
71.97836597067753 0.19441211223602295
71.43820538939845 0.19446097314357758
71.77111890888284 0.1945098340511322
72.3460846171168 0.19455868005752563
72.47758143500836 0.19460754096508026
72.85255728490918 0.1946564018726349
72.3846675157796 0.19470524787902832
72.30356468797821 0.19475410878658295
72.79490609135746 0.19480296969413757
72.87461138143412 0.1948518306016922
72.91931625439258 0.19490067660808563
73.07443525513891 0.19494953751564026
73.4740102191297 0.19499839842319489
73.72955712631124 0.19504724442958832
73.9397945537187 0.19509610533714294
74.13349645312782 0.19514496624469757
73.66147003959166 0.1951938271522522
73.79806145659006 0.19524267315864563
73.90199906115106 0.19529153406620026
74.39713168795919 0.19534039497375488
73.64609208022438 0.19538924098014832
74.02168478761523 0.19543810188770294
73.93349530495742 0.19548696279525757
74.28292297381219 0.1955358237028122
74.43822261195436 0.19558466970920563
74.58861717612973 0.19563353061676025
73.88516159005887 0.19568239152431488
74.61538898336514 0.1957312375307083
74.04688178266032 0.19578009843826294
74.85712265457897 0.19582895934581757
74.2679576940274 0.1958778202533722
74.75790948658893 0.19592666625976562
74.44924629728658 0.19597552716732025
74.45620516079383 0.19602438807487488
74.12562239217623 0.1960732340812683
74.21144965654855 0.19612209498882294
74.29963913920636 0.19617095589637756
74.4176104918752 0.1962198168039322
74.08388986913279 0.19626866281032562
74.15711863598258 0.19631752371788025
74.15847485770719 0.19636638462543488
73.78073852249656 0.1964152306318283
74.07444099599088 0.19646409153938293
74.20200078340665 0.19651295244693756
73.73550879221109 0.1965618133544922
73.51223304404733 0.19661065936088562
73.76499040059339 0.19665952026844025
73.47716080434756 0.19670838117599487
73.23979053512231 0.1967572271823883
73.42798059186532 0.19680608808994293
73.12325443303878 0.19685494899749756
72.80136027511915 0.19690380990505219
73.168923986558 0.19695265591144562
72.25159588569772 0.19700151681900024
72.43195415832646 0.19705037772655487
72.44372297291653 0.1970992237329483
72.36025792682968 0.19714808464050293
71.92560976230189 0.19719694554805756
71.97433165543404 0.19724580645561218
71.72482120803633 0.19729465246200562
71.51143415624823 0.19734351336956024
71.80420005367024 0.19739237427711487
71.39726027245017 0.1974412202835083
71.4334809528275 0.19749008119106293
70.74607543175365 0.19753894209861755
70.63612058415308 0.19758780300617218
70.19882819561812 0.1976366490125656
70.15945789086017 0.19768550992012024
70.5549930147935 0.19773437082767487
69.84449545279656 0.1977832168340683
69.61536027910527 0.19783207774162292
69.68780163985991 0.19788093864917755
69.2569519050401 0.19792979955673218
69.1114203782035 0.1979786455631256
68.4232274510345 0.19802750647068024
68.08070579964033 0.19807636737823486
67.93528140615285 0.1981252282857895
68.06417027164198 0.19817407429218292
67.90275202213438 0.19822293519973755
67.26105616953338 0.19827179610729218
66.91219515442432 0.1983206421136856
66.63660302111866 0.19836950302124023
66.58463421883816 0.19841836392879486
66.49782690050968 0.1984672248363495
66.05785954117677 0.19851607084274292
65.72636157511481 0.19856493175029755
65.55580192037311 0.19861379265785217
65.1539173439342 0.1986626386642456
64.91612070319617 0.19871149957180023
64.24840033450131 0.19876036047935486
64.04352101580605 0.19880922138690948
63.84131138330409 0.19885806739330292
63.193276166988205 0.19890692830085754
63.02903257565899 0.19895578920841217
62.71689547941698 0.1990046352148056
62.91217219101643 0.19905349612236023
62.349964239072875 0.19910235702991486
61.904273652887234 0.19915121793746948
61.428699107736804 0.19920006394386292
61.056256024726586 0.19924892485141754
60.96539925796852 0.19929778575897217
60.385386031651095 0.1993466317653656
60.71137215504693 0.19939549267292023
59.97908448654903 0.19944435358047485
59.448392475574686 0.19949321448802948
59.2530960668124 0.1995420604944229
58.55230464212086 0.19959092140197754
58.31260650454046 0.19963978230953217
58.23734220405725 0.1996886283159256
57.606629921834866 0.19973748922348022
57.22395055958757 0.19978635013103485
57.0326812597897 0.19983521103858948
56.592450871270024 0.1998840570449829
56.13496792998263 0.19993291795253754
55.87326589962162 0.19998177886009216
55.36330995672678 0.2000306248664856
54.95858322381503 0.20007948577404022
54.711337709935094 0.20012834668159485
54.475981355506015 0.20017720758914948
53.81448216754896 0.2002260535955429
53.617630643759206 0.20027491450309753
52.955036341589874 0.20032377541065216
52.305812089224254 0.2003726214170456
52.01998367668152 0.20042148232460022
51.757777446993565 0.20047034323215485
51.34587494157399 0.20051920413970947
50.725488056240074 0.2005680501461029
50.66722000519831 0.20061691105365753
50.259710687720876 0.20066577196121216
49.834931762615206 0.2007146179676056
49.59241068530623 0.20076347887516022
49.17429804877678 0.20081233978271484
48.815167365337544 0.20086120069026947
48.12232350564431 0.2009100466966629
47.9168105148078 0.20095890760421753
47.41709517491748 0.20100776851177216
46.807355326728725 0.2010566145181656
46.74908727568695 0.20110547542572021
46.385305659723485 0.20115433633327484
46.174976952780895 0.20120319724082947
45.46325312229226 0.2012520432472229
44.98136059205493 0.20130090415477753
44.28305052946314 0.20134976506233215
44.10182798376229 0.20139861106872559
43.96245710491914 0.2014474719762802
43.304185609366186 0.20149633288383484
42.831418390339664 0.20154519379138947
42.705756977045326 0.2015940397977829
42.436464092500934 0.20164290070533752
41.61608014255478 0.20169176161289215
41.25141791928659 0.20174060761928558
40.93251845074718 0.2017894685268402
40.724643241625195 0.20183832943439484
40.161297418213444 0.20188719034194946
39.79156701886174 0.2019360363483429
39.14038217816522 0.20198489725589752
38.95462327977764 0.20203375816345215
38.29785765634506 0.20208260416984558
37.94824935009444 0.2021314650774002
37.66557056193235 0.20218032598495483
37.53292170022371 0.20222918689250946
37.049031589422825 0.2022780328989029
36.638793013844975 0.20232689380645752
36.333336378528074 0.20237575471401215
35.97028523905495 0.20242460072040558
35.591542907283454 0.2024734616279602
35.19232801703782 0.20252232253551483
34.80372725526285 0.20257118344306946
34.02381737182182 0.2026200294494629
34.038778087629844 0.20266889035701752
33.42696355169128 0.20271775126457214
32.9283414043388 0.20276661217212677
32.78365277194634 0.2028154581785202
32.36711494760721 0.20286431908607483
31.91306531788727 0.20291317999362946
31.213565018199237 0.2029620260000229
30.83403528033258 0.20301088690757751
30.893878143564663 0.20305974781513214
30.660707693792677 0.20310860872268677
30.249779957724574 0.2031574547290802
29.98678632194146 0.20320631563663483
29.49814174840675 0.20325517654418945
29.036387165084506 0.20330402255058289
28.786779432919094 0.2033528834581375
28.49622658380541 0.20340174436569214
27.93151324883181 0.20345060527324677
27.874175768629772 0.2034994512796402
27.543465208662983 0.20354831218719482
27.214755111771378 0.20359717309474945
26.734011742839495 0.20364601910114288
26.439521863250018 0.2036948800086975
26.261568085744074 0.20374374091625214
25.552033763052073 0.20379260182380676
25.29463340088878 0.2038414478302002
24.914316256926966 0.20389030873775482
24.450116583109722 0.20393916964530945
24.291478035656173 0.20398801565170288
24.03872067911012 0.2040368765592575
23.7662781701851 0.20408573746681213
23.36789056077892 0.20413459837436676
23.02611644073561 0.2041834443807602
22.474144768029127 0.20423230528831482
22.21871460256885 0.20428116619586945
21.970204867127343 0.20433001220226288
21.826109551713238 0.2043788731098175
21.48437530641422 0.20442773401737213
21.237307307209182 0.20447659492492676
20.84815118152572 0.2045254409313202
20.29460469662892 0.20457430183887482
20.28425527881015 0.20462316274642944
20.104839827695592 0.20467200875282288
19.81271216639159 0.2047208696603775
19.61113620603088 0.20476973056793213
19.203604549088272 0.20481859147548676
18.641839302890112 0.2048674374818802
18.548137977566185 0.20491629838943481
18.11271441740839 0.20496515929698944
18.27412065645084 0.20501400530338287
17.658369090036476 0.2050628662109375
17.659943902226797 0.20511172711849213
17.347909855775775 0.20516058802604675
17.041042711431796 0.20520943403244019
16.75915132936486 0.2052582949399948
16.407460168248136 0.20530715584754944
16.2701721442711 0.20535600185394287
16.033162909628235 0.2054048627614975
15.56386887691345 0.20545372366905212
15.44101815267325 0.20550258457660675
15.165441392762979 0.20555143058300018
15.015046828587602 0.2056002914905548
14.635255983208612 0.20564915239810944
14.742604319662577 0.20569799840450287
14.307956155134793 0.2057468593120575
13.960710067169657 0.20579572021961212
13.8145285339592 0.20584458112716675
13.624487664536751 0.20589342713356018
13.383541399418085 0.2059422880411148
13.134789773208485 0.20599114894866943
12.953617671461254 0.20603999495506287
12.718183249008703 0.2060888558626175
12.349677196474275 0.20613771677017212
12.214031243292393 0.20618657767772675
11.956761554989919 0.20623542368412018
11.825264737098358 0.2062842845916748
11.774524605402592 0.20633314549922943
11.302427089912763 0.20638199150562286
11.381167699428664 0.2064308524131775
10.869353737575294 0.20647971332073212
11.11605229487235 0.20652857422828674
10.682738493022605 0.20657742023468018
10.492973624089275 0.2066262811422348
10.33628245345496 0.20667514204978943
10.031553652326082 0.20672398805618286
9.841001377297596 0.2067728489637375
9.827615473679893 0.20682170987129211
9.661269570531019 0.20687057077884674
9.352022192203837 0.20691941678524017
9.326825197158747 0.2069682776927948
9.115430681538845 0.20701713860034943
9.122887018512559 0.20706598460674286
8.866192631490714 0.20711484551429749
8.666978889415478 0.2071637064218521
8.556201805370817 0.20721256732940674
8.340992766019639 0.20726141333580017
8.163038988513698 0.2073102742433548
7.983582942026936 0.20735913515090942
7.959100809867507 0.20740798115730286
7.6402013413280985 0.20745684206485748
7.617366564568487 0.2075057029724121
7.456647564341852 0.20755456387996674
7.218939080418016 0.20760340988636017
7.203978364609995 0.2076522707939148
7.004764622534759 0.20770113170146942
6.96988214818433 0.20774999260902405
6.879567053404473 0.20779883861541748
6.555155742198951 0.2078476995229721
6.618591896394273 0.20789656043052673
6.477989944873365 0.20794540643692017
6.2669651113707445 0.2079942673444748
6.1850748774742055 0.20804312825202942
6.038884216310232 0.20809198915958405
5.813419200559141 0.20814083516597748
5.815781418844618 0.2081896960735321
5.730126864961125 0.20823855698108673
5.563024062298569 0.20828740298748016
5.458299051642418 0.2083362638950348
5.211053537762481 0.20838512480258942
5.209492657711736 0.20843398571014404
5.213415756047959 0.20848283171653748
5.1393995831030095 0.2085316926240921
4.805430103522725 0.20858055353164673
4.834673424276463 0.20862939953804016
4.619711560298048 0.2086782604455948
4.6189241542028885 0.20872712135314941
4.460441022168364 0.20877598226070404
4.412623757271222 0.20882482826709747
4.42207263041313 0.2088736891746521
4.167436596908496 0.20892255008220673
4.168527867771921 0.20897139608860016
4.077976166828632 0.20902025699615479
3.9504163794128693 0.2090691179037094
3.72635466640977 0.20911797881126404
3.7118323325796823 0.20916682481765747
3.6921471802007066 0.2092156857252121
3.6397135729189496 0.20926454663276672
3.614981382875121 0.20931339263916016
3.4866341893641986 0.20936225354671478
3.535453367264059 0.2094111144542694
3.307326832435981 0.20945997536182404
3.2008057768214693 0.20950882136821747
3.1787584061570167 0.2095576822757721
3.1490099252391173 0.20960654318332672
2.9669461665592367 0.20965538918972015
3.063797116263798 0.20970425009727478
2.8913551814239695 0.2097531110048294
2.8237120014963066 0.20980197191238403
2.7378109928679586 0.20985081791877747
2.766945018388842 0.2098996788263321
2.603958682551406 0.20994853973388672
2.590566053073219 0.20999738574028015
2.536235032507246 0.21004624664783478
2.446470737659116 0.2100951075553894
2.376328900561885 0.21014396846294403
2.3157613258627165 0.21019281446933746
2.3504071940497138 0.2102416753768921
2.307016025769228 0.21029053628444672
2.1653667616873413 0.21033938229084015
2.0976498375036643 0.21038824319839478
2.1811148835905216 0.2104371041059494
2.073085073344011 0.21048596501350403
2.0338699437957826 0.21053481101989746
2.0141847914168065 0.2105836719274521
1.997471028115658 0.2106325328350067
1.8708768820978627 0.21068137884140015
1.8031599579141857 0.21073023974895477
1.73465562763535 0.2107791006565094
1.746999503296739 0.21082796156406403
1.6763875765935814 0.21087680757045746
1.613395088980859 0.21092566847801208
1.5934084739266468 0.2109745293855667
1.5015834234682763 0.21102337539196014
1.470874585757074 0.21107223629951477
1.570087753747112 0.2111210972070694
1.4374545056431687 0.21116995811462402
1.3944961945266479 0.21121880412101746
1.444890184616826 0.21126766502857208
1.3894080810709861 0.2113165259361267
1.3244170520574938 0.21136537194252014
1.3078815240591541 0.21141423285007477
1.2126053865449111 0.2114630937576294
1.227940588656274 0.21151195466518402
1.188195797594981 0.21156080067157745
1.2070935438787977 0.21160966157913208
1.1294848005985227 0.2116585224866867
1.09134484789042 0.21170736849308014
1.0842581930339885 0.21175622940063477
1.0842581930339885 0.2118050903081894
1.0097625623202973 0.21185395121574402
0.9559109995230662 0.21190279722213745
0.9598480299988613 0.21195165812969208
0.918395591002704 0.2120005190372467
0.9401628776198855 0.21204936504364014
0.8716585473410496 0.21209822595119476
0.8472489583911197 0.2121470868587494
0.8514456551234332 0.21219594776630402
0.7929179378251464 0.21224479377269745
0.7905557195396693 0.21229365468025208
0.8039416231573728 0.2123425155878067
0.7711057320683081 0.21239137649536133
0.737799511164014 0.21244022250175476
0.6818936784077226 0.2124890834093094
0.6710746514016327 0.212537944316864
0.7023662368818576 0.21258679032325745
0.6527596528868386 0.21263565123081207
0.6362241248884988 0.2126845121383667
0.6261788120472982 0.21273337304592133
0.5976412262257061 0.21278221905231476
0.5748064494660942 0.21283107995986938
0.604912361826824 0.212879940867424
0.5590583275629135 0.21292878687381744
0.54567242394521 0.21297764778137207
0.5165383984243258 0.2130265086889267
0.47810130680844026 0.21307536959648132
0.46693181442930665 0.21312421560287476
0.49606583995019093 0.21317307651042938
0.4654989659370481 0.213221937417984
0.4559081290970802 0.21327078342437744
0.40551413900690203 0.21331964433193207
0.42756150967135503 0.2133685052394867
0.40248726158008724 0.21341736614704132
0.4063015451020611 0.21346621215343475
0.3629942098683143 0.21351507306098938
0.3757072872283789 0.213563933968544
0.3417342452990204 0.21361277997493744
0.3519705245360878 0.21366164088249207
0.34252165139417945 0.2137105017900467
0.3394755572231264 0.21375936269760132
0.3063009710168639 0.21380820870399475
0.32677352949099875 0.21385706961154938
0.31348322917588006 0.213905930519104
0.27952916378145676 0.21395477652549744
0.2787417576862977 0.21400363743305206
0.2952772856846374 0.2140524983406067
0.2717379750393935 0.21410135924816132
0.25511957483152675 0.21415020525455475
0.26771807235407125 0.21419906616210938
0.2567726952546154 0.214247927069664
0.24330848340414124 0.21429677307605743
0.1834656201720547 0.21434563398361206
0.23149739197675576 0.2143944948911667
0.2079386243779707 0.2144433557987213
0.21417445788325704 0.21449220180511475
0.2000011481703944 0.21454106271266937
0.1992745150288886 0.214589923620224
0.18897746283816796 0.21463876962661743
0.1944893055042812 0.21468763053417206
0.17244193483982825 0.21473649144172668
0.17722041850395231 0.2147853523492813
0.1874026506478499 0.21483419835567474
0.16141824950760178 0.21488305926322937
0.15752926089240205 0.214931920170784
0.16456787388823793 0.21498076617717743
0.1401582849383079 0.21502962708473206
0.14803234588989822 0.21507848799228668
0.1465022126299339 0.2151273488998413
0.11968572646417303 0.21517619490623474
0.12992200570124046 0.21522505581378937
0.12287282349607359 0.215273916721344
0.11259907160774174 0.21532276272773743
0.10393760456099238 0.21537162363529205
0.13464644227219466 0.21542048454284668
0.11499636045145349 0.2154693454504013
0.11102425941742367 0.21551819145679474
0.10157538627551528 0.21556705236434937
0.08191521566404907 0.215615913271904
0.08425245218201656 0.21566475927829742
0.09212651313360688 0.21571362018585205
0.08976429484812978 0.21576248109340668
0.09845578805775129 0.2158113420009613
0.09291391922876592 0.21586018800735474
0.06063026932724555 0.21590904891490936
0.08506580088189711 0.215957909822464
0.08110282780138042 0.21600675582885742
0.07007914246915395 0.21605561673641205
0.08110282780138042 0.21610447764396667
0.07482639892389098 0.2161533385515213
0.06220508151756362 0.21620218455791473
0.04881917789986005 0.21625104546546936
0.04174525413648655 0.216299906373024
0.05669323885145039 0.21634875237941742
0.06692951808851781 0.21639761328697205
0.06299248761272265 0.21644647419452667
0.04962171718110665 0.2164953351020813
0.05905545713692749 0.21654418110847473
0.05275620837565522 0.21659304201602936
0.051984656094492675 0.21664190292358398
0.06377989370788169 0.21669074892997742
0.049606583995019084 0.21673960983753204
0.04094511694826972 0.21678847074508667
0.04332054674541057 0.2168373316526413
0.036220680377315524 0.21688617765903473
0.036220680377315524 0.21693503856658936
0.0378070226141765 0.21698389947414398
0.04173252304342876 0.21703274548053741
0.033858462091838425 0.21708160638809204
0.02755921333056616 0.21713046729564667
0.02993055956955639 0.2171793282032013
0.04015771085311069 0.21722817420959473
0.02519699504508906 0.21727703511714935
0.035433274282156486 0.21732589602470398
0.021266450220474277 0.2173747569322586
0.031496243806361325 0.21742360293865204
0.02519699504508906 0.21747246384620667
0.02993055956955639 0.2175213247537613
0.02283477675961196 0.21757017076015472
0.025984401140248095 0.21761903166770935
0.019685152378975827 0.21766789257526398
0.022841742829398298 0.2177167534828186
0.018110340188657762 0.21776559948921204
0.018110340188657762 0.21781446039676666
0.020478803916012266 0.2178633213043213
0.02047255847413486 0.21791216731071472
0.015748121903180663 0.21796102821826935
0.014960715808021628 0.21800988912582397
0.013389987175854176 0.2180587500333786
0.016535527998339697 0.21810759603977203
0.019685152378975827 0.21815645694732666
0.013389987175854176 0.2182053178548813
0.014173309712862597 0.21825416386127472
0.008661467046749366 0.21830302476882935
0.014173309712862597 0.21835188567638397
0.014965279784778195 0.2184007465839386
0.018110340188657762 0.21844959259033203
0.01023627923706743 0.21849845349788666
0.014177633480316185 0.21854731440544128
0.01259849752254453 0.21859616041183472
0.015748121903180663 0.21864502131938934
0.011023685332226463 0.21869388222694397
0.012602340871392163 0.2187427431344986
0.01023627923706743 0.21879158914089203
0.003937030475795166 0.21884045004844666
0.011814694566930154 0.21888931095600128
0.009448873141908398 0.21893815696239471
0.011811091427385498 0.21898701786994934
0.007086654856431299 0.21903587877750397
0.011027048262468146 0.2190847396850586
0.007874060951590331 0.21913358569145203
0.009448873141908398 0.21918244659900665
0.004725877826772062 0.21923130750656128
0.007086654856431299 0.2192801535129547
0.004724436570954199 0.21932901442050934
0.0031496243806361326 0.21937787532806396
0.006301170435696082 0.2194267362356186
0.005511842666113232 0.21947558224201202
0.01023627923706743 0.21952444314956665
0.006301170435696082 0.21957330405712128
0.006299248761272265 0.2196221500635147
0.003937030475795166 0.21967101097106934
0.006299248761272265 0.21971987187862396
0.007088816740158092 0.2197687327861786
0.006299248761272265 0.21981757879257202
0.006299248761272265 0.21986643970012665
0.0015752926089240204 0.21991530060768127
0.003937030475795166 0.2199641466140747
0.0015748121903180663 0.22001300752162933
0.005511842666113232 0.22006186842918396
0.003150585217848041 0.2201107293367386
0.0015748121903180663 0.22015957534313202
0.0023622182854770996 0.22020843625068665
0.002362938913386031 0.22025729715824127
0.0007874060951590331 0.2203061431646347
0.0031496243806361326 0.22035500407218933
0.0031496243806361326 0.22040386497974396
0.0015752926089240204 0.22045272588729858
0.005511842666113232 0.22050157189369202
0.0015748121903180663 0.22055043280124664
0.0015752926089240204 0.22059929370880127
0.0015748121903180663 0.2206481397151947
0.0015748121903180663 0.22069700062274933
0.0023622182854770996 0.22074586153030396
0.002362938913386031 0.22079472243785858
0.0023622182854770996 0.22084356844425201
0.0023622182854770996 0.22089242935180664
0.003150585217848041 0.22094129025936127
0.0007874060951590331 0.2209901362657547
0.0015748121903180663 0.22103899717330933
0.003937030475795166 0.22108785808086395
0.003150585217848041 0.22113671898841858
0.0007874060951590331 0.221185564994812
0.0 0.22123442590236664
0.0 0.22128328680992126
0.0015748121903180663 0.2213321328163147
0.0 0.22138099372386932
0.0 0.22142985463142395
0.0 0.22147871553897858
0.0 0.221527561545372
0.0015748121903180663 0.22157642245292664
0.0015752926089240204 0.22162528336048126
0.0015748121903180663 0.2216741293668747
0.0015748121903180663 0.22172299027442932
0.0007874060951590331 0.22177185118198395
0.0 0.22182071208953857
0.0 0.221869558095932
0.0007874060951590331 0.22191841900348663
0.0023622182854770996 0.22196727991104126
0.0007876463044620102 0.2220161408185959
0.0023622182854770996 0.22206498682498932
0.0007874060951590331 0.22211384773254395
0.0015752926089240204 0.22216270864009857
0.0015748121903180663 0.222211554646492
0.0 0.22226041555404663
0.0007874060951590331 0.22230927646160126
0.003150585217848041 0.22235813736915588
0.0007874060951590331 0.22240698337554932
0.0023622182854770996 0.22245584428310394
0.0 0.22250470519065857
0.0 0.222553551197052
0.0007874060951590331 0.22260241210460663
0.0 0.22265127301216125
0.0007876463044620102 0.22270013391971588
0.0007874060951590331 0.22274897992610931
0.0 0.22279784083366394
0.0007876463044620102 0.22284670174121857
0.0 0.222895547747612
0.0 0.22294440865516663
0.0007874060951590331 0.22299326956272125
0.0007876463044620102 0.22304213047027588
0.0007874060951590331 0.2230909764766693
0.0 0.22313983738422394
0.0 0.22318869829177856
0.0007874060951590331 0.223237544298172
0.0 0.22328640520572662
0.0015748121903180663 0.22333526611328125
0.0 0.22338412702083588
0.0015748121903180663 0.2234329730272293
0.0015748121903180663 0.22348183393478394
0.0 0.22353069484233856
0.0007874060951590331 0.223579540848732
0.0007874060951590331 0.22362840175628662
0.0007874060951590331 0.22367726266384125
0.0007876463044620102 0.22372612357139587
0.0007874060951590331 0.2237749695777893
0.0007874060951590331 0.22382383048534393
0.0 0.22387269139289856
0.0007874060951590331 0.223921537399292
0.0 0.22397039830684662
0.0 0.22401925921440125
0.0 0.22406812012195587
0.0007874060951590331 0.2241169661283493
0.0 0.22416582703590393
0.0 0.22421468794345856
0.0 0.224263533949852
0.0 0.22431239485740662
0.0 0.22436125576496124
0.0 0.22441011667251587
0.0 0.2244589626789093
0.0 0.22450782358646393
0.0 0.22455668449401855
0.0 0.224605530500412
0.0 0.2246543914079666
0.0 0.22470325231552124
0.0 0.22475211322307587
0.0 0.2248009592294693
0.0 0.22484982013702393
0.0 0.22489868104457855
0.0 0.22494752705097198
0.0 0.2249963879585266
0.0007874060951590331 0.22504524886608124
0.0007876463044620102 0.22509410977363586
0.0 0.2251429557800293
0.0 0.22519181668758392
0.0 0.22524067759513855
0.0007874060951590331 0.22528952360153198
0.0 0.2253383845090866
0.0 0.22538724541664124
0.0 0.22543610632419586
0.0 0.2254849523305893
0.0 0.22553381323814392
0.0 0.22558267414569855
0.0 0.22563152015209198
0.0 0.2256803810596466
0.0 0.22572924196720123
0.0 0.22577810287475586
0.0 0.2258269488811493
0.0007874060951590331 0.22587580978870392
0.0 0.22592467069625854
0.0 0.22597351670265198
0.0 0.2260223776102066
0.0 0.22607123851776123
0.0 0.22612009942531586
0.0007874060951590331 0.2261689454317093
0.0 0.22621780633926392
0.0 0.22626666724681854
0.0 0.22631551325321198
0.0 0.2263643741607666
0.0 0.22641323506832123
0.0 0.22646209597587585
0.0 0.2265109419822693
0.0 0.2265598028898239
0.0 0.22660866379737854
0.0 0.22665750980377197
0.0 0.2267063707113266
0.0 0.22675523161888123
0.0 0.22680409252643585
0.0 0.22685293853282928
0.0 0.2269017994403839
0.0 0.22695066034793854
0.0 0.22699952125549316
0.0 0.2270483672618866
0.0 0.22709722816944122
0.0 0.22714608907699585
0.0 0.22719493508338928
0.0 0.2272437959909439
0.0 0.22729265689849854
0.0 0.22734151780605316
0.0 0.2273903638124466
0.0 0.22743922472000122
0.0 0.22748808562755585
0.0007874060951590331 0.22753693163394928
0.0 0.2275857925415039
0.0 0.22763465344905853
0.0 0.22768351435661316
0.0 0.2277323603630066
0.0 0.22778122127056122
0.0 0.22783008217811584
0.0 0.22787892818450928
0.0 0.2279277890920639
0.0 0.22797664999961853
0.0 0.22802551090717316
0.0 0.2280743569135666
0.0 0.22812321782112122
0.0 0.22817207872867584
0.0 0.22822092473506927
0.0 0.2282697856426239
0.0 0.22831864655017853
0.0 0.22836750745773315
0.0 0.2284163534641266
0.0 0.2284652143716812
0.0 0.22851407527923584
0.0 0.22856292128562927
0.0 0.2286117821931839
0.0 0.22866064310073853
0.0 0.22870950400829315
0.0 0.22875835001468658
0.0 0.2288072109222412
0.0 0.22885607182979584
0.0 0.22890491783618927
0.0 0.2289537787437439
0.0 0.22900263965129852
0.0 0.22905150055885315
0.0007874060951590331 0.22910034656524658

==> figures/data/hist50_est_noise_ours-MSE.dat <==
bin edge
0.0007627487698748802 0.1619993895292282
0.0 0.16204982995986938
0.0 0.16210027039051056
0.0007629741684475383 0.16215071082115173
0.0 0.1622011363506317
0.0 0.1622515767812729
0.0 0.16230201721191406
0.0 0.16235245764255524
0.0 0.1624028980731964
0.0 0.16245333850383759
0.0 0.16250377893447876
0.0 0.16255421936511993
0.0 0.16260464489459991
0.0 0.1626550853252411
0.0 0.16270552575588226
0.0007627487698748802 0.16275596618652344
0.0 0.1628064066171646
0.0007627487698748802 0.1628568470478058
0.0007627487698748802 0.16290728747844696
0.0007629741684475383 0.16295772790908813
0.0015254975397497603 0.16300815343856812
0.0 0.1630585938692093
0.0 0.16310903429985046
0.0007627487698748802 0.16315947473049164
0.0 0.1632099151611328
0.0015254975397497603 0.163260355591774
0.0007627487698748802 0.16331079602241516
0.0015259483368950766 0.16336123645305634
0.0007627487698748802 0.16341166198253632
0.0007627487698748802 0.1634621024131775
0.0015254975397497603 0.16351254284381866
0.0007627487698748802 0.16356298327445984
0.0007627487698748802 0.163613423705101
0.0007627487698748802 0.1636638641357422
0.0007627487698748802 0.16371430456638336
0.0007629741684475383 0.16376474499702454
0.0 0.16381517052650452
0.002288246309624641 0.1638656109571457
0.0015254975397497603 0.16391605138778687
0.0007627487698748802 0.16396649181842804
0.0015254975397497603 0.1640169322490692
0.0007627487698748802 0.1640673726797104
0.0007627487698748802 0.16411781311035156
0.0007629741684475383 0.16416825354099274
0.0007627487698748802 0.16421867907047272
0.0 0.1642691195011139
0.0007627487698748802 0.16431955993175507
0.0015254975397497603 0.16437000036239624
0.0038137438493744016 0.16442044079303741
0.0015254975397497603 0.1644708812236786
0.0015254975397497603 0.16452132165431976
0.002288922505342615 0.16457176208496094
0.0030509950794995206 0.16462218761444092
0.002288246309624641 0.1646726280450821
0.006101990158999041 0.16472306847572327
0.0007627487698748802 0.16477350890636444
0.0007627487698748802 0.16482394933700562
0.0015254975397497603 0.1648743897676468
0.0038137438493744016 0.16492483019828796
0.003051896673790153 0.16497527062892914
0.002288246309624641 0.16502569615840912
0.005339241389124162 0.1650761365890503
0.004576492619249282 0.16512657701969147
0.0030509950794995206 0.16517701745033264
0.0007627487698748802 0.16522745788097382
0.0030509950794995206 0.165277898311615
0.0030509950794995206 0.16532833874225616
0.00457784501068523 0.16537877917289734
0.0038137438493744016 0.16542920470237732
0.004576492619249282 0.1654796451330185
0.0030509950794995206 0.16553008556365967
0.0030509950794995206 0.16558052599430084
0.004576492619249282 0.16563096642494202
0.0015254975397497603 0.1656814068555832
0.0030509950794995206 0.16573184728622437
0.003051896673790153 0.16578228771686554
0.007627487698748803 0.16583271324634552
0.004576492619249282 0.1658831536769867
0.0030509950794995206 0.16593359410762787
0.005339241389124162 0.16598403453826904
0.0030509950794995206 0.16603447496891022
0.0007627487698748802 0.1660849153995514
0.006864738928873923 0.16613535583019257
0.00457784501068523 0.16618579626083374
0.0038137438493744016 0.16623622179031372
0.0038137438493744016 0.1662866622209549
0.004576492619249282 0.16633710265159607
0.0038137438493744016 0.16638754308223724
0.004576492619249282 0.16643798351287842
0.007627487698748803 0.1664884239435196
0.006101990158999041 0.16653886437416077
0.00457784501068523 0.16658930480480194
0.004576492619249282 0.16663973033428192
0.0030509950794995206 0.1666901707649231
0.006864738928873923 0.16674061119556427
0.0015254975397497603 0.16679105162620544
0.0038137438493744016 0.16684149205684662
0.005339241389124162 0.1668919324874878
0.00457784501068523 0.16694237291812897
0.005339241389124162 0.16699279844760895
0.005339241389124162 0.16704323887825012
0.0015254975397497603 0.1670936793088913
0.005339241389124162 0.16714411973953247
0.008390236468623682 0.16719456017017365
0.004576492619249282 0.16724500060081482
0.006101990158999041 0.167295441031456
0.007629741684475383 0.16734588146209717
0.0038137438493744016 0.16739630699157715
0.009152985238498564 0.16744674742221832
0.007627487698748803 0.1674971878528595
0.009152985238498564 0.16754762828350067
0.012203980317998082 0.16759806871414185
0.012966729087872964 0.16764850914478302
0.012203980317998082 0.1676989495754242
0.009918664189817999 0.16774939000606537
0.005339241389124162 0.16779981553554535
0.009152985238498564 0.16785025596618652
0.012966729087872964 0.1679006963968277
0.012203980317998082 0.16795113682746887
0.007627487698748803 0.16800157725811005
0.008390236468623682 0.16805201768875122
0.014492226627622725 0.1681024581193924
0.010681638358265536 0.16815289855003357
0.009152985238498564 0.16820332407951355
0.012203980317998082 0.16825376451015472
0.012203980317998082 0.1683042049407959
0.012203980317998082 0.16835464537143707
0.012203980317998082 0.16840508580207825
0.017543221707122247 0.16845552623271942
0.012203980317998082 0.1685059666633606
0.014496509200503228 0.16855640709400177
0.011441231548123204 0.16860683262348175
0.013729477857747845 0.16865727305412292
0.015254975397497606 0.1687077134847641
0.014492226627622725 0.16875815391540527
0.012966729087872964 0.16880859434604645
0.024407960635996165 0.16885903477668762
0.012966729087872964 0.1689094752073288
0.019837328379635998 0.16895991563796997
0.025170709405871048 0.16901034116744995
0.016780472937247364 0.16906078159809113
0.017543221707122247 0.1691112220287323
0.018305970476997127 0.16916166245937347
0.02288246309624641 0.16921210289001465
0.03279819710461985 0.16926254332065582
0.024407960635996165 0.169312983751297
0.028993018401006456 0.16936342418193817
0.02211971432637153 0.16941384971141815
0.024407960635996165 0.16946429014205933
0.02135696555649665 0.1695147305727005
0.03279819710461985 0.16956517100334167
0.024407960635996165 0.16961561143398285
0.02364521186612129 0.16966605186462402
0.029747202025120333 0.1697164922952652
0.02288922505342615 0.16976693272590637
0.02898445325524545 0.16981735825538635
0.019831468016746887 0.16986779868602753
0.03203544833474497 0.1699182391166687
0.02822170448537057 0.16996867954730988
0.03356094587449473 0.17001911997795105
0.02745895571549569 0.17006956040859222
0.035849192184119374 0.1701200008392334
0.03738573425392938 0.17017044126987457
0.035086443414244495 0.17022086679935455
0.03890018726361889 0.17027130722999573
0.037374689723869134 0.1703217476606369
0.04118843357324353 0.17037218809127808
0.04118843357324353 0.17042262852191925
0.038137438493744014 0.17047306895256042
0.04729042373224258 0.1705235093832016
0.04883034678064245 0.17057394981384277
0.050341418811742096 0.17062437534332275
0.053392413891241615 0.17067481577396393
0.0465276749623677 0.1707252562046051
0.0579689065104909 0.17077569663524628
0.0541551626611165 0.17082613706588745
0.05644340897074114 0.17087657749652863
0.06025715282011554 0.1709270179271698
0.04654142427529984 0.17097745835781097
0.06254539912974018 0.17102788388729095
0.0541551626611165 0.17107832431793213
0.05491791143099138 0.1711287647485733
0.0655963942092397 0.17117920517921448
0.06712189174898946 0.17122964560985565
0.06788464051886435 0.17128008604049683
0.08161411837661219 0.171330526471138
0.061800907644250606 0.17138096690177917
0.05873165528036578 0.17143139243125916
0.07551212821761315 0.17148183286190033
0.08847885730548612 0.1715322732925415
0.08771610853561124 0.17158271372318268
0.09000435484523586 0.17163315415382385
0.06712189174898946 0.17168359458446503
0.08240121019233414 0.1717340350151062
0.08695335976573634 0.17178446054458618
0.09381809869461026 0.17183490097522736
0.09458084746448515 0.17188534140586853
0.09229260115486052 0.1719357818365097
0.09076710361511074 0.17198622226715088
0.09458084746448515 0.17203666269779205
0.108310325322233 0.17208710312843323
0.1197869444462635 0.1721375435590744
0.12203980317998085 0.17218796908855438
0.12432804948960548 0.17223840951919556
0.10602207901260836 0.17228884994983673
0.11670056179085668 0.1723392903804779
0.14797326135572678 0.17238973081111908
0.1350065322678538 0.17244017124176025
0.1426340199666026 0.17249061167240143
0.12207586695160613 0.1725410521030426
0.127379044569105 0.17259147763252258
0.1319555371883543 0.17264191806316376
0.1433967687364775 0.17269235849380493
0.14415951750635236 0.1727427989244461
0.14034577365697798 0.17279323935508728
0.16093999044359975 0.17284367978572845
0.14949875889547654 0.17289412021636963
0.15412078202640275 0.1729445606470108
0.16322823675322437 0.17299498617649078
0.1700929756820983 0.17304542660713196
0.18687344861934566 0.17309586703777313
0.18153420723022148 0.1731463074684143
0.19907742893734376 0.17319674789905548
0.20212842401684325 0.17324718832969666
0.20365392155659304 0.17329762876033783
0.2105808704915206 0.173348069190979
0.21128140925534183 0.17339849472045898
0.21967164572396553 0.17344893515110016
0.2006029264770935 0.17349937558174133
0.216620650644466 0.1735498160123825
0.23721486743108777 0.17360025644302368
0.2570463354478346 0.17365069687366486
0.26543657191645836 0.17370113730430603
0.2563593205983729 0.1737515777349472
0.26086007929720906 0.17380200326442719
0.28297979362358056 0.17385244369506836
0.2570463354478346 0.17390288412570953
0.27992879854408104 0.1739533245563507
0.32645647350644874 0.17400376498699188
0.3218799808871995 0.17405420541763306
0.36001741938094345 0.17410464584827423
0.31587130573728084 0.1741550862789154
0.3417114489039464 0.17420551180839539
0.32645647350644874 0.17425595223903656
0.3317957148955729 0.17430639266967773
0.36001741938094345 0.1743568331003189
0.356966424301444 0.17440727353096008
0.37679789231819083 0.17445771396160126
0.3584919218411937 0.17450815439224243
0.39445764508737735 0.1745585948228836
0.4134098332721851 0.1746090203523636
0.42027457220105907 0.17465946078300476
0.4492590254563045 0.17470990121364594
0.4591747594646779 0.1747603416442871
0.4858709664102987 0.17481078207492828
0.4828199713307992 0.17486122250556946
0.47137873978267597 0.17491166293621063
0.5378967887555145 0.1749621033668518
0.5171436659751688 0.1750125288963318
0.5514673606195384 0.17506296932697296
0.5247711536739176 0.17511340975761414
0.5758753212555346 0.1751638501882553
0.5446026216906645 0.17521429061889648
0.566722336017036 0.17526473104953766
0.5934185429626568 0.17531517148017883
0.6363204564852469 0.17536561191082
0.6574894396321468 0.1754160374403
0.6727444150296443 0.17546647787094116
0.6506247007032729 0.17551691830158234
0.6635914297911458 0.1755673587322235
0.6773209076488937 0.17561779916286469
0.7154583461426377 0.17566823959350586
0.7383408092388841 0.17571868002414703
0.7782336518164891 0.1757691204547882
0.7802919915820025 0.1758195459842682
0.8046999522179986 0.17586998641490936
0.8451256370213673 0.17592042684555054
0.8497021296406166 0.1759708672761917
0.8626688587284895 0.17602130770683289
0.8741100902766128 0.17607174813747406
0.9331174080113394 0.17612218856811523
0.9313162480172288 0.17617261409759521
0.9900479032975946 0.1762230545282364
0.9656399426615984 0.17627349495887756
0.9747929279000969 0.17632393538951874
1.0175068590130902 0.1763743758201599
1.064034533975458 0.1764248162508011
1.1097994601679506 0.17647525668144226
1.0941049575537698 0.17652569711208344
1.1486996474315696 0.17657612264156342
1.14717414989182 0.1766265630722046
1.1624291252893175 0.17667700350284576
1.236415755967181 0.17672744393348694
1.2463314899755542 0.1767778843641281
1.2753159432307997 0.1768283247947693
1.3195553718835429 0.17687876522541046
1.465673377587721 0.17692920565605164
1.427102948435901 0.17697963118553162
1.3264201108124167 0.1770300716161728
1.4217637070467768 0.17708051204681396
1.466765884469395 0.17713095247745514
1.529311283599135 0.1771813929080963
1.5506682491556314 0.1772318333387375
1.6132136482853716 0.17728227376937866
1.6487871780151302 0.17733271420001984
1.7039807519004826 0.17738313972949982
1.732965205155728 0.177433580160141
1.770339894879597 0.17748402059078217
1.8054263382938416 0.17753446102142334
1.7634751559507231 0.17758490145206451
1.8542422595658339 0.1776353418827057
1.8679717374235818 0.17768578231334686
1.9074354211188458 0.17773622274398804
2.0212842401684328 0.17778664827346802
2.0106057573901843 0.1778370887041092
2.1967164572396554 0.17788752913475037
2.139510299499039 0.17793796956539154
2.16315551136516 0.17798840999603271
2.29434829978364 0.1780388504266739
2.3096032751811375 0.17808929085731506
2.3079968595538034 0.17813973128795624
2.4568137877669893 0.17819015681743622
2.470543265624737 0.1782405972480774
2.51630819181723 0.17829103767871857
2.5567338766205987 0.17834147810935974
2.655891216704333 0.17839191854000092
2.743607325239944 0.1784423589706421
2.8084409706793094 0.17849279940128326
2.834449035782605 0.17854323983192444
2.96022797588441 0.17859366536140442
2.9617534734241597 0.1786441057920456
3.0616735622777695 0.17869454622268677
3.1043874933907625 0.17874498665332794
3.1684583900602528 0.17879542708396912
3.1471014245037563 0.1788458675146103
3.2904981932402335 0.17889630794525146
3.3631901345167488 0.17894674837589264
3.3888927845540926 0.17899717390537262
3.567375996704815 0.1790476143360138
3.5177973266629476 0.17909805476665497
3.728315987148415 0.17914849519729614
3.7771319084204067 0.17919893562793732
3.8503557903283956 0.1792493760585785
3.9121384406882607 0.17929981648921967
3.9056647682829486 0.17935025691986084
4.177575012604719 0.17940068244934082
4.263002874830706 0.179451122879982
4.291987328085951 0.17950156331062317
4.477335279165548 0.17955200374126434
4.435384096822429 0.17960244417190552
4.5719161266300326 0.1796528846025467
4.663445979015018 0.17970332503318787
4.887612523074931 0.17975376546382904
4.866337151801736 0.17980419099330902
4.993716196370841 0.1798546314239502
5.104314768002698 0.17990507185459137
5.161520925743314 0.17995551228523254
5.233982058881428 0.18000595271587372
5.359835605910783 0.1800563931465149
5.4963676357183875 0.18010683357715607
5.7551141525997815 0.18015727400779724
5.602389714730996 0.18020769953727722
5.748074729777097 0.1802581399679184
6.0989391639195425 0.18030858039855957
6.129449114714538 0.18035902082920074
6.233182947417521 0.18040946125984192
6.357510996907127 0.1804599016904831
6.402513174329745 0.18051034212112427
6.6119341437663675 0.18056078255176544
6.627524061442834 0.18061120808124542
6.760242347401064 0.1806616485118866
7.124073510631381 0.18071208894252777
7.105004791384509 0.18076252937316895
7.13322649586988 0.18081296980381012
7.512312634497695 0.1808634102344513
7.503087972513092 0.18091385066509247
7.819700388757273 0.18096427619457245
7.950130428405877 0.18101471662521362
7.974538389041873 0.1810651570558548
8.114121413928975 0.18111559748649597
8.355912773979313 0.18116603791713715
8.349048035050439 0.18121647834777832
8.604568872958524 0.1812669187784195
8.836003844790941 0.18131735920906067
9.021029701310209 0.18136778473854065
9.104169317226571 0.18141822516918182
9.300195751084415 0.181468665599823
9.501561426331383 0.18151910603046417
9.500035928791634 0.18156954646110535
9.751743022850345 0.18161998689174652
10.06523276726892 0.1816704273223877
10.072784971844401 0.18172086775302887
10.327618344105879 0.18177129328250885
10.562544965227342 0.18182173371315002
10.666278797930325 0.1818721741437912
10.85772873916892 0.18192261457443237
11.161302749579123 0.18197305500507355
11.361905676056217 0.18202349543571472
11.385550887922339 0.1820739358663559
11.759720858281907 0.18212437629699707
11.808876455202896 0.18217480182647705
11.854641381395389 0.18222524225711823
12.23143927371358 0.1822756826877594
12.396193008006554 0.18232612311840057
12.556370249680278 0.18237656354904175
12.816467580207615 0.18242700397968292
13.095633629981819 0.1824774444103241
13.25286130593374 0.18252788484096527
13.512857207103378 0.18257831037044525
13.765327049931964 0.18262875080108643
14.090258025898663 0.1826791912317276
14.193991858601645 0.18272963166236877
14.48841288377335 0.18278007209300995
14.647827376677201 0.18283051252365112
15.146665072175374 0.1828809529542923
15.249564704760948 0.18293139338493347
15.456341072744573 0.18298181891441345
15.816358492125516 0.18303225934505463
15.675249969698665 0.1830826997756958
16.077218571422726 0.18313314020633698
16.416641774017048 0.18318358063697815
16.82471236590011 0.18323402106761932
16.994805341582207 0.1832844614982605
17.382077505571818 0.18333490192890167
17.580596396846115 0.18338532745838165
17.830777993365075 0.18343576788902283
17.8208622593567 0.183486208319664
18.26401929465401 0.18353664875030518
18.53174411288009 0.18358708918094635
18.85362409376729 0.18363752961158752
18.98176588710627 0.1836879700422287
19.561894704826436 0.18373841047286987
19.728496932813776 0.18378883600234985
20.096904588663346 0.18383927643299103
20.427174806019167 0.1838897168636322
20.578199062454395 0.18394015729427338
20.80473544710723 0.18399059772491455
21.300522147525907 0.18404103815555573
21.407306975308387 0.1840914785861969
21.880573202738503 0.18414191901683807
22.02894722275642 0.18419234454631805
22.289044553283752 0.18424278497695923
22.61702652432995 0.1842932254076004
22.972467451091646 0.18434366583824158
23.134932939074996 0.18439410626888275
23.510968082623307 0.18444454669952393
23.948785876531492 0.1844949871301651
24.21222226151418 0.18454542756080627
24.830523454506853 0.18459585309028625
25.15926817432293 0.18464629352092743
24.97849671586258 0.1846967339515686
25.708447288632836 0.18474717438220978
25.898371732331686 0.18479761481285095
26.27440687588 0.18484805524349213
26.729005142725427 0.1848984956741333
26.860505600195587 0.18494893610477448
27.253776296399348 0.18499936163425446
27.725155036182024 0.18504980206489563
28.031780041671723 0.1851002424955368
28.56036493919502 0.18515068292617798
28.555788446575765 0.18520112335681915
29.284976270576152 0.18525156378746033
29.33913143323727 0.1853020042181015
29.961232620766385 0.18535244464874268
29.98975613394054 0.18540287017822266
30.52368027285296 0.18545331060886383
30.95844707168164 0.185503751039505
31.19566193911273 0.18555419147014618
31.601444284686163 0.18560463190078735
32.240627753841316 0.18565507233142853
32.41343159815677 0.1857055127620697
32.555642995799644 0.18575593829154968
32.997274533557196 0.18580637872219086
33.31839176567452 0.18585681915283203
33.972830210227166 0.1859072595834732
34.31835540298049 0.18595770001411438
34.911773945943146 0.18600814044475555
35.103986635951614 0.18605858087539673
35.42412766685076 0.1861090213060379
35.650877503951904 0.18615944683551788
36.14666420437057 0.18620988726615906
36.799577151383474 0.18626032769680023
36.939160176270576 0.1863107681274414
37.41664090621225 0.18636120855808258
37.725554158011576 0.18641164898872375
38.20227213918338 0.18646208941936493
38.78273995635682 0.1865125298500061
39.23274572728434 0.18656295537948608
39.31664809197058 0.18661339581012726
39.5012332942803 0.18666383624076843
40.469161483251526 0.1867142766714096
40.45009276400465 0.18676471710205078
40.82841615386259 0.18681515753269196
41.46302313039849 0.18686559796333313
41.51037260855677 0.1869160383939743
41.945080352959415 0.18696646392345428
42.81690219692641 0.18701690435409546
42.98241867998925 0.18706734478473663
43.16700388229898 0.1871177852153778
43.59490594219878 0.18716822564601898
44.103659371705334 0.18721866607666016
44.37672343132053 0.18726910650730133
44.683582175130084 0.1873195469379425
45.32634564981476 0.18736997246742249
45.557458527086844 0.18742041289806366
46.16994578929638 0.18747085332870483
46.387329188710716 0.187521293759346
46.53301420375682 0.18757173418998718
47.09363454961486 0.18762217462062836
47.57645452094566 0.18767261505126953
48.112388088133315 0.1877230554819107
48.58557114349013 0.18777348101139069
48.360560256377035 0.18782392144203186
49.11873253363267 0.18787436187267303
49.707574583976076 0.1879248023033142
50.143866880344504 0.18797524273395538
50.16369834836125 0.18802568316459656
50.48557832924845 0.18807612359523773
51.24287110127357 0.1881265640258789
51.44740452806068 0.1881769895553589
51.84403388839561 0.18822742998600006
52.24981623396905 0.18827787041664124
52.92332339776856 0.1883283108472824
52.899678185902445 0.18837875127792358
53.31919000933363 0.18842919170856476
54.10177024722526 0.18847963213920593
53.731692838749446 0.1885300725698471
54.92096242607087 0.1885804980993271
54.89884271174451 0.18863093852996826
55.27792885037232 0.18868137896060944
55.49302400347704 0.1887318193912506
55.853041422857984 0.18878225982189178
56.48307190677463 0.18883270025253296
56.95826439040668 0.18888314068317413
56.86141287772124 0.1889335811138153
56.99792732644018 0.1889840066432953
58.10086204767925 0.18903444707393646
58.18552716113537 0.18908488750457764
58.685127605403416 0.1891353279352188
58.684364856633536 0.18918576836585999
58.773606462708905 0.18923620879650116
59.57906916369677 0.18928664922714233
59.75079605363207 0.1893370896577835
60.29223926352979 0.1893875151872635
60.313596229086286 0.18943795561790466
60.829214397521696 0.18948839604854584
61.35093455611612 0.189538836479187
61.35627379750524 0.18958927690982819
61.73154619228369 0.18963971734046936
62.13198929646799 0.18969015777111053
62.76912186401053 0.1897405982017517
62.57972282438455 0.1897910237312317
62.67888016446829 0.18984146416187286
63.207465061991584 0.18989190459251404
63.864191752853856 0.1899423450231552
64.3058232906114 0.1899927854537964
64.17157950711344 0.19004322588443756
64.14259505385819 0.19009366631507874
64.500310252218 0.1901441067457199
65.17688238580853 0.1901945322751999
64.9526342474653 0.19024497270584106
65.31188891807636 0.19029541313648224
65.62766690880457 0.1903458535671234
66.00522754989264 0.1903962939977646
66.34693899879659 0.19044673442840576
66.42987192422181 0.19049717485904694
66.66271698952478 0.19054760038852692
66.69398968908966 0.1905980408191681
67.19740387720708 0.19064848124980927
67.90523473565096 0.19069892168045044
67.43690699094779 0.1907493621110916
68.02498629252132 0.1907998025417328
68.32245831277253 0.19085024297237396
68.05195500634129 0.19090068340301514
68.48492380075588 0.19095110893249512
68.63442255965134 0.1910015493631363
68.81900776196106 0.19105198979377747
69.21258612721651 0.19110243022441864
69.264453043568 0.19115287065505981
69.74879851243855 0.191203311085701
69.74574751735905 0.19125375151634216
69.84265537968766 0.19130419194698334
69.86397357668966 0.19135461747646332
69.95168968522526 0.1914050579071045
70.16525934079023 0.19145549833774567
70.16602208956012 0.19150593876838684
70.17746332110823 0.19155637919902802
70.69308148954366 0.1916068196296692
70.45968036596194 0.19165726006031036
70.93599736307297 0.19170770049095154
71.10954231789533 0.19175812602043152
71.13776402238071 0.1918085664510727
71.41540457461517 0.19185900688171387
71.62592323510063 0.19190944731235504
71.61905849617176 0.19195988774299622
71.35209642671555 0.1920103281736374
71.94780321598783 0.19206076860427856
71.27094302302145 0.19211120903491974
71.55956409212152 0.19216163456439972
72.09119998472431 0.1922120749950409
71.84406938328485 0.19226251542568207
72.04238406345232 0.19231295585632324
72.17586509818042 0.19236339628696442
72.39935048775376 0.1924138367176056
71.88068132423884 0.19246427714824677
71.786713560892 0.19251471757888794
72.31697362060727 0.19256514310836792
71.77923573784548 0.1926155835390091
72.22696926576204 0.19266602396965027
71.82347516649823 0.19271646440029144
72.25595371901728 0.19276690483093262
71.66787441744376 0.1928173452615738
72.12552367936868 0.19286778569221497
72.22160883690708 0.19291822612285614
72.03933306837281 0.19296865165233612
71.91958151150246 0.1930190920829773
71.87763032915935 0.19306953251361847
71.67016266375337 0.19311997294425964
71.80974568864048 0.19317041337490082
71.7662690087576 0.193220853805542
71.3993868504478 0.19327129423618317
71.82181037264057 0.19332173466682434
71.65643318589562 0.19337216019630432
71.46955973727628 0.1934226006269455
70.8463939922885 0.19347304105758667
71.75253953089987 0.19352348148822784
71.22166638706695 0.19357392191886902
71.35438467302518 0.1936243623495102
70.84868223859813 0.19367480278015137
70.557562175523 0.19372524321079254
70.42078017869832 0.19377566874027252
70.54892197203729 0.1938261091709137
70.37043875988657 0.19387654960155487
70.54968472080718 0.19392699003219604
70.22627924238023 0.19397743046283722
69.82354789188629 0.1940278708934784
70.12864739983624 0.19407831132411957
69.74880955696861 0.19412875175476074
69.3826791028986 0.19417917728424072
69.39564583198647 0.1942296177148819
69.47878544790285 0.19428005814552307
68.63747355473085 0.19433049857616425
68.44068437210314 0.19438093900680542
68.17219680510718 0.1944313794374466
68.6695090030656 0.19448181986808777
68.43649398723885 0.19453226029872894
67.86633454838734 0.19458268582820892
67.87014829223672 0.1946331262588501
67.52080935563403 0.19468356668949127
67.28283173943306 0.19473400712013245
67.66420612437051 0.19478444755077362
66.91518683235337 0.1948348879814148
66.83043336265678 0.19488532841205597
66.18981275220236 0.19493575394153595
66.03878849576714 0.19498619437217712
65.96251361877964 0.1950366348028183
65.66427884975856 0.19508707523345947
65.18756086858677 0.19513751566410065
65.16315290795077 0.19518795609474182
64.3485372217244 0.195238396525383
64.44156124124754 0.19528883695602417
64.4095571233144 0.19533926248550415
64.1814952411218 0.19538970291614532
64.08996538873681 0.1954401433467865
63.513327318711404 0.19549058377742767
63.30052041191632 0.19554102420806885
62.57743457807493 0.19559146463871002
62.47293799660207 0.1956419050693512
62.542518535981614 0.19569234549999237
61.821550547128915 0.19574277102947235
61.861213483162416 0.19579321146011353
61.141178644400526 0.1958436518907547
60.96116993471006 0.19589409232139587
60.75980425946309 0.19594453275203705
60.479875460919004 0.19599497318267822
60.050447903479444 0.1960454136133194
59.86142730805696 0.19609585404396057
59.4448253801988 0.19614627957344055
58.768267221319775 0.19619672000408173
58.428081269955584 0.1962471604347229
58.21603711193036 0.19629760086536407
57.81330576143643 0.19634804129600525
57.51735923872497 0.19639848172664642
57.38616645030649 0.1964489221572876
56.96517736463011 0.19649936258792877
56.53798981820563 0.19654978811740875
55.987285206355956 0.19660022854804993
55.87516113718435 0.1966506689786911
55.38318818061506 0.19670110940933228
55.121565352547975 0.19675154983997345
54.72722423852266 0.19680199027061462
54.53348605097444 0.1968524307012558
53.85376870570104 0.19690287113189697
53.421398344496865 0.19695329666137695
53.69598790165182 0.19700373709201813
52.89738993959283 0.1970541775226593
52.61288464842949 0.19710461795330048
52.13540391848782 0.19715505838394165
51.74945304093112 0.19720549881458282
51.66936442009426 0.197255939245224
50.834679921154134 0.19730637967586517
50.78838959088878 0.19735680520534515
50.0500487816499 0.19740724563598633
49.51536189396761 0.1974576860666275
49.45968123376674 0.19750812649726868
49.26212930236914 0.19755856692790985
48.45514110384152 0.19760900735855103
48.170635812678185 0.1976594477891922
47.89799234679956 0.19770988821983337
47.3987340575648 0.19776031374931335
47.38347908216731 0.19781075417995453
46.609289080744304 0.1978611946105957
46.214185217949115 0.19791163504123688
45.9777330992879 0.19796207547187805
45.478895403789735 0.19801251590251923
44.96709097920369 0.1980629563331604
44.28988750421115 0.19811339676380157
44.178408751153064 0.19816382229328156
43.825256070700995 0.19821426272392273
43.143358670432846 0.1982647031545639
42.72766059085104 0.19831514358520508
42.664352442951426 0.19836558401584625
42.716219359302926 0.19841602444648743
41.88863694398868 0.1984664648771286
41.350911007351236 0.19851690530776978
41.13351566181254 0.19856733083724976
40.75595502072448 0.19861777126789093
40.261693817845554 0.1986682116985321
39.91693137386211 0.19871865212917328
39.25486544161071 0.19876909255981445
39.05121152005412 0.19881953299045563
38.59127401181957 0.1988699734210968
38.542403093295846 0.19892041385173798
38.019212434413404 0.19897083938121796
37.59817511344247 0.19902127981185913
37.149678836756046 0.1990717202425003
36.88500501360946 0.19912216067314148
36.41896551521591 0.19917260110378265
35.929280804956235 0.19922304153442383
35.52731220323218 0.199273481965065
35.05103329847991 0.19932392239570618
34.99796455693901 0.19937434792518616
34.246657018612254 0.19942478835582733
33.994187175783665 0.1994752287864685
33.6105245445366 0.19952566921710968
33.2916955587289 0.19957610964775085
33.17880874078742 0.19962655007839203
32.621723546142945 0.1996769905090332
32.22994927106306 0.19972741603851318
31.981293172083852 0.19977785646915436
31.50381244214218 0.19982829689979553
30.854713238978654 0.1998787373304367
30.61444737646807 0.19992917776107788
30.304771375898866 0.19997961819171906
29.865428084450937 0.20003005862236023
29.663672695071845 0.2000804990530014
29.512275403998867 0.20013092458248138
28.99360624048395 0.20018136501312256
28.391034712282796 0.20023180544376373
28.1843297956467 0.2002822458744049
27.71905304602302 0.20033268630504608
27.499381400299058 0.20038312673568726
27.11953251290137 0.20043356716632843
26.59346464123895 0.2004840075969696
26.460517575729472 0.20053443312644958
26.1134668854364 0.20058487355709076
25.84726756475007 0.20063531398773193
25.45521469703438 0.2006857544183731
25.26910399718491 0.20073619484901428
24.626869532950256 0.20078663527965546
24.45677655726816 0.20083707571029663
24.195436829808337 0.2008875161409378
23.776404654539768 0.20093794167041779
23.316467146305218 0.20098838210105896
23.350790840949585 0.20103882253170013
22.92060053474015 0.2010892629623413
22.356929193802618 0.20113970339298248
21.99157253303255 0.20119014382362366
22.006064759660173 0.20124058425426483
21.799697940883068 0.201291024684906
21.248655231174414 0.201341450214386
21.075511260412814 0.20139189064502716
20.81388843234573 0.20144233107566833
20.493533948998284 0.2014927715063095
20.267760313115318 0.20154321193695068
19.64917106074679 0.20159365236759186
19.582811917767675 0.20164409279823303
19.21397848401436 0.2016945332288742
19.033632803457763 0.2017449587583542
18.562254063675084 0.20179539918899536
18.473775206369602 0.20184583961963654
18.24266232909751 0.2018962800502777
18.024516180913295 0.20194672048091888
17.537882465733123 0.20199716091156006
17.30295584461166 0.20204760134220123
17.111221675772942 0.2020980417728424
17.009297568209828 0.2021484673023224
16.392996562150927 0.20219890773296356
16.20307211845208 0.20224934816360474
16.01085942844361 0.2022997885942459
15.800340767958144 0.20235022902488708
15.6104163242593 0.20240066945552826
15.168022037731868 0.20245110988616943
15.161822675389482 0.2025015503168106
14.725627751204438 0.2025519758462906
14.46171667682773 0.20260241627693176
14.268741238049385 0.20265285670757294
14.249672518802514 0.2027032971382141
13.75693681346334 0.20275373756885529
13.72261311881897 0.20280417799949646
13.503704221864881 0.20285461843013763
13.230735055048763 0.2029050588607788
13.02851173823283 0.2029554843902588
12.92248965922022 0.20300592482089996
12.502977835789036 0.20305636525154114
12.323731874868441 0.2031068056821823
12.023208859537737 0.2031572461128235
11.937018248541875 0.20320768654346466
11.726499588056408 0.20325812697410583
11.536932401095227 0.203308567404747
11.216220661010116 0.203358992934227
10.985107783738025 0.20340943336486816
10.89815442397229 0.20345987379550934
10.759334147855062 0.2035103142261505
10.404655969863242 0.2035607546567917
10.268123940055638 0.20361119508743286
10.241427733110017 0.20366163551807404
9.990383761652065 0.2037120759487152
9.776913732256215 0.2037625014781952
9.448169012440141 0.20381294190883636
9.432151288272768 0.20386338233947754
9.19646191838143 0.2039138227701187
9.053065149644953 0.2039642632007599
9.08052410536045 0.20401470363140106
8.774661848640623 0.20406514406204224
8.7246096161976 0.2041155844926834
8.50388603533504 0.2041660100221634
8.270484911753327 0.20421645045280457
8.203363020004337 0.20426689088344574
7.989030615669496 0.20431733131408691
7.967673650112999 0.2043677717447281
7.7960551768911515 0.20441821217536926
7.506139869186882 0.20446865260601044
7.407053304254962 0.20451907813549042
7.162210949125125 0.2045695185661316
6.953980534949284 0.20461995899677277
6.987541480823778 0.20467039942741394
6.853297697325798 0.20472083985805511
6.65803401223783 0.2047712802886963
6.736597135534943 0.20482172071933746
6.397538402432608 0.20487216114997864
6.355222750597503 0.20492258667945862
6.092837173760544 0.2049730271100998
6.127160868404913 0.20502346754074097
5.871640030496828 0.20507390797138214
5.774008187952844 0.20512434840202332
5.673325350329359 0.2051747888326645
5.516199103735134 0.20522522926330566
5.486547245306248 0.20527566969394684
5.269831251065548 0.20532609522342682
5.260678265827049 0.205376535654068
5.091348038914826 0.20542697608470917
4.975410225893844 0.20547741651535034
4.8381154473163654 0.20552785694599152
4.845742935015115 0.2055782973766327
4.667259722864392 0.20562873780727386
4.599208287401761 0.20567917823791504
4.529202195517039 0.20572960376739502
4.415552628805682 0.2057800441980362
4.3247855251905705 0.20583048462867737
4.174524017525219 0.20588092505931854
4.026550756169493 0.20593136548995972
3.9678191008891273 0.2059818059206009
3.9014599579100127 0.20603224635124207
3.8003743330371886 0.20608268678188324
3.839677307550147 0.20613311231136322
3.691704046194421 0.2061835527420044
3.587207464721562 0.20623399317264557
3.5811054745625626 0.20628443360328674
3.524662065591822 0.20633487403392792
3.394994774713092 0.2063853144645691
3.3553318386795983 0.20643575489521027
3.18312823076313 0.20648619532585144
3.0517578282693956 0.20653662085533142
3.083030527834266 0.2065870612859726
3.0662500548970186 0.20663750171661377
2.983110438980657 0.20668794214725494
2.834374428855055 0.20673838257789612
2.726826852302697 0.2067888230085373
2.73979358139057 0.20683926343917847
2.680328253756202 0.20688970386981964
2.604787049122716 0.20694012939929962
2.573514349557846 0.2069905698299408
2.4796962508632356 0.20704101026058197
2.4423215611393663 0.20709145069122314
2.3149425165702615 0.20714189112186432
2.388929147248125 0.2071923315525055
2.279093324386142 0.20724277198314667
2.1477722841798204 0.20729321241378784
2.1356965556496648 0.20734363794326782
2.071625658980175 0.207394078373909
2.0670491663609254 0.20744451880455017
1.97551931397594 0.20749495923519135
1.9892487918336876 0.20754539966583252
1.916787658695574 0.2075958400964737
1.8641579935742074 0.20764628052711487
1.8471604618114903 0.20769672095775604
1.7383044465448523 0.20774714648723602
1.688725776502985 0.2077975869178772
1.6505883380092408 0.20784802734851837
1.6841492838837357 0.20789846777915955
1.6093999044359972 0.20794890820980072
1.5521937466953812 0.2079993486404419
1.4881228500258914 0.20804978907108307
1.4778809642828818 0.20810022950172424
1.4804953623271426 0.20815065503120422
1.4415951750635236 0.2082010954618454
1.4126107218082784 0.20825153589248657
1.3454888300592887 0.20830197632312775
1.33633584482079 0.20835241675376892
1.2859944260090481 0.2084028571844101
1.247856987515304 0.20845329761505127
1.2215216436845089 0.20850373804569244
1.1570898839001933 0.20855416357517242
1.1418349085026958 0.2086046040058136
1.0846287507620798 0.20865504443645477
1.0525933024273346 0.20870548486709595
1.0365755782599624 0.20875592529773712
0.9892851545277197 0.2088063657283783
0.9686909377410979 0.20885680615901947
0.9590585297385557 0.20890724658966064
0.9519104648038507 0.20895767211914062
0.9450457258749766 0.2090081125497818
0.8756355878163625 0.20905855298042297
0.8962298046029844 0.20910899341106415
0.8184294300757465 0.20915943384170532
0.8825003267452365 0.2092098742723465
0.7927301610169922 0.20926031470298767
0.8100391936071227 0.20931074023246765
0.6818974002681429 0.20936118066310883
0.7398663067786339 0.20941162109375
0.6910503855066414 0.20946206152439117
0.6521501982430227 0.20951250195503235
0.687999390427142 0.20956294238567352
0.6948641293560158 0.2096133828163147
0.6256388181269814 0.20966382324695587
0.6086735183601544 0.20971424877643585
0.5888420503434075 0.20976468920707703
0.5972322868120312 0.2098151296377182
0.5507046118496636 0.20986557006835938
0.5507046118496636 0.20991601049900055
0.4950239516487973 0.20996645092964172
0.5079906807366703 0.2100168913602829
0.4814367002903967 0.21006733179092407
0.4500217742261794 0.21011775732040405
0.46603949839355185 0.21016819775104523
0.4347667988286818 0.2102186381816864
0.41951182343118415 0.21026907861232758
0.4095960894228107 0.21031951904296875
0.43629229636843153 0.21036995947360992
0.41874907466130923 0.2104203999042511
0.37843518754997896 0.21047084033489227
0.3737468972386913 0.21052126586437225
0.382137133707315 0.21057170629501343
0.35086443414244495 0.2106221467256546
0.36383116323031783 0.21067258715629578
0.35086443414244495 0.21072302758693695
0.31120149810895115 0.21077346801757812
0.32645647350644874 0.2108239084482193
0.3059526415474629 0.21087434887886047
0.28297979362358056 0.21092477440834045
0.3020485128704526 0.21097521483898163
0.2669620694562081 0.2110256552696228
0.273826808385082 0.21107609570026398
0.25780908421770954 0.21112653613090515
0.2639110743767086 0.21117697656154633
0.2684875669959578 0.2112274169921875
0.23423306971339428 0.21127785742282867
0.19221269000846983 0.21132828295230865
0.21204415802521673 0.21137872338294983
0.216620650644466 0.211429163813591
0.20365392155659304 0.21147960424423218
0.1853479510795959 0.21153004467487335
0.19984017770721862 0.21158048510551453
0.17238122199172293 0.2116309255361557
0.1968473354594649 0.21168136596679688
0.16322823675322437 0.21173179149627686
0.1739067195314727 0.21178223192691803
0.18305970476997127 0.2118326723575592
0.1624654879833495 0.21188311278820038
0.1426340199666026 0.21193355321884155
0.1235653007197306 0.21198399364948273
0.14568501504610212 0.2120344340801239
0.14267616949968967 0.21208487451076508
0.1426340199666026 0.21213530004024506
0.15254975397497605 0.21218574047088623
0.12203980317998085 0.2122361809015274
0.12280255194985573 0.21228662133216858
0.10373383270298371 0.21233706176280975
0.12051430564023108 0.21238750219345093
0.10220833516323397 0.2124379426240921
0.1052904352457603 0.21248838305473328
0.11136132040173251 0.21253880858421326
0.08161411837661219 0.21258924901485443
0.10068283762348419 0.2126396894454956
0.09610634500423491 0.21269012987613678
0.10144558639335909 0.21274057030677795
0.089241606075361 0.21279101073741913
0.09000435484523586 0.2128414511680603
0.08392715852922922 0.21289189159870148
0.09076710361511074 0.21294231712818146
0.0694101380586141 0.21299275755882263
0.0694101380586141 0.2130431979894638
0.07551212821761315 0.21309363842010498
0.07169838436823875 0.21314407885074615
0.06788464051886435 0.21319451928138733
0.0694101380586141 0.2132449597120285
0.05417116595977522 0.21329540014266968
0.0579689065104909 0.21334582567214966
0.06407089666948994 0.21339626610279083
0.06788464051886435 0.213446706533432
0.057206157740616013 0.21349714696407318
0.04805317250211746 0.21354758739471436
0.04423942865274306 0.21359802782535553
0.038148708422376915 0.2136484682559967
0.04042568480336866 0.21369889378547668
0.0465276749623677 0.21374933421611786
0.034323694644369615 0.21379977464675903
0.04042568480336866 0.2138502150774002
0.04881592127199233 0.21390065550804138
0.037374689723869134 0.21395109593868256
0.04423942865274306 0.21400153636932373
0.038911682590824455 0.2140519767999649
0.035086443414244495 0.21410240232944489
0.038137438493744014 0.21415284276008606
0.0427139311129933 0.21420328319072723
0.034323694644369615 0.2142537236213684
0.035849192184119374 0.21430416405200958
0.026696206945620807 0.21435460448265076
0.02364521186612129 0.21440504491329193
0.02823004423255892 0.2144554853439331
0.02135696555649665 0.21450591087341309
0.02364521186612129 0.21455635130405426
0.02211971432637153 0.21460679173469543
0.02135696555649665 0.2146572321653366
0.029747202025120333 0.21470767259597778
0.024407960635996165 0.21475811302661896
0.02288246309624641 0.21480855345726013
0.015259483368950767 0.2148589938879013
0.015254975397497606 0.2149094194173813
0.018305970476997127 0.21495985984802246
0.011441231548123204 0.21501030027866364
0.015254975397497606 0.2150607407093048
0.014492226627622725 0.21511118113994598
0.018305970476997127 0.21516162157058716
0.017543221707122247 0.21521206200122833
0.014496509200503228 0.2152625024318695
0.011441231548123204 0.2153129279613495
0.011441231548123204 0.21536336839199066
0.012966729087872964 0.21541380882263184
0.012203980317998082 0.215464249253273
0.010678482778248325 0.21551468968391418
0.009152985238498564 0.21556513011455536
0.011441231548123204 0.21561557054519653
0.009918664189817999 0.2156660109758377
0.008390236468623682 0.2157164365053177
0.011441231548123204 0.21576687693595886
0.014492226627622725 0.21581731736660004
0.007627487698748803 0.2158677577972412
0.006101990158999041 0.21591819822788239
0.0030509950794995206 0.21596863865852356
0.009915734008373443 0.21601907908916473
0.00915569002137046 0.2160695195198059
0.007627487698748803 0.2161199450492859
0.005339241389124162 0.21617038547992706
0.006101990158999041 0.21622082591056824
0.005339241389124162 0.2162712663412094
0.006864738928873923 0.21632170677185059
0.005339241389124162 0.21637214720249176
0.006101990158999041 0.21642258763313293
0.006866767516027845 0.2164730280637741
0.007627487698748803 0.2165234535932541
0.004576492619249282 0.21657389402389526
0.0030509950794995206 0.21662433445453644
0.002288246309624641 0.2166747748851776
0.0038137438493744016 0.2167252153158188
0.0007627487698748802 0.21677565574645996
0.002288246309624641 0.21682609617710114
0.006866767516027845 0.2168765366077423
0.002288246309624641 0.2169269621372223
0.0 0.21697740256786346
0.0038137438493744016 0.21702784299850464
0.002288246309624641 0.2170782834291458
0.0038137438493744016 0.217128723859787
0.0015254975397497603 0.21717916429042816
0.0007627487698748802 0.21722960472106934
0.0038148708422376916 0.2172800451517105
0.0038137438493744016 0.2173304706811905
0.002288246309624641 0.21738091111183167
0.0038137438493744016 0.21743135154247284
0.0015254975397497603 0.217481791973114
0.002288246309624641 0.2175322324037552
0.0 0.21758267283439636
0.0007627487698748802 0.21763311326503754
0.003051896673790153 0.2176835536956787
0.0015254975397497603 0.2177339792251587
0.0 0.21778441965579987
0.0007627487698748802 0.21783486008644104
0.0007627487698748802 0.21788530051708221
0.0 0.2179357409477234
0.0007627487698748802 0.21798618137836456
0.0 0.21803662180900574
0.0007629741684475383 0.2180870622396469
0.002288246309624641 0.2181374877691269
0.0007627487698748802 0.21818792819976807
0.0007627487698748802 0.21823836863040924
0.0015254975397497603 0.21828880906105042
0.002288246309624641 0.2183392494916916
0.0007627487698748802 0.21838968992233276
0.0007629741684475383 0.21844013035297394
0.0 0.21849055588245392
0.0 0.2185409963130951
0.0 0.21859143674373627
0.0 0.21864187717437744
0.0015254975397497603 0.21869231760501862
0.0007627487698748802 0.2187427580356598
0.0 0.21879319846630096
0.0007629741684475383 0.21884363889694214
0.0 0.21889406442642212
0.0007627487698748802 0.2189445048570633
0.0 0.21899494528770447
0.0 0.21904538571834564
0.0007627487698748802 0.21909582614898682
0.0 0.219146266579628
0.0 0.21919670701026917
0.0007629741684475383 0.21924714744091034
0.0007627487698748802 0.21929757297039032
0.0 0.2193480134010315
0.0 0.21939845383167267
0.0 0.21944889426231384
0.0007627487698748802 0.21949933469295502
0.002288246309624641 0.2195497751235962
0.0007627487698748802 0.21960021555423737
0.0 0.21965065598487854
0.0 0.21970108151435852
0.0 0.2197515219449997
0.0 0.21980196237564087
0.0015254975397497603 0.21985240280628204
0.0 0.21990284323692322
0.0007627487698748802 0.2199532836675644
0.0 0.22000372409820557
0.0 0.22005416452884674
0.0 0.22010459005832672
0.0 0.2201550304889679
0.0 0.22020547091960907
0.0 0.22025591135025024
0.0 0.22030635178089142
0.0 0.2203567922115326
0.0 0.22040723264217377
0.0007629741684475383 0.22045767307281494
0.0 0.22050809860229492
0.0007627487698748802 0.2205585390329361
0.0 0.22060897946357727
0.0007627487698748802 0.22065941989421844
0.0 0.22070986032485962
0.0007627487698748802 0.2207603007555008
0.0 0.22081074118614197
0.0 0.22086118161678314
0.0 0.22091160714626312
0.0007627487698748802 0.2209620475769043
0.0 0.22101248800754547
0.0 0.22106292843818665
0.0 0.22111336886882782
0.0 0.221163809299469
0.0 0.22121424973011017
0.0007629741684475383 0.22126469016075134
0.0 0.22131511569023132
0.0 0.2213655561208725
0.0 0.22141599655151367
0.0015254975397497603 0.22146643698215485
0.0 0.22151687741279602
0.0 0.2215673178434372
0.0007627487698748802 0.22161775827407837
0.0 0.22166819870471954
0.0 0.22171862423419952
0.0007627487698748802 0.2217690646648407
0.0 0.22181950509548187
0.0 0.22186994552612305
0.0 0.22192038595676422
0.0 0.2219708263874054
0.0 0.22202126681804657
0.0 0.22207170724868774
0.0 0.22212213277816772
0.0007627487698748802 0.2221725732088089
0.0 0.22222301363945007
0.0 0.22227345407009125
0.0 0.22232389450073242
0.0007627487698748802 0.2223743349313736
0.0 0.22242477536201477
0.0 0.22247521579265594
0.0 0.22252564132213593
0.0 0.2225760817527771
0.0 0.22262652218341827
0.0 0.22267696261405945
0.0 0.22272740304470062
0.0 0.2227778434753418
0.0 0.22282828390598297
0.0 0.22287872433662415
0.0 0.22292914986610413
0.0007627487698748802 0.2229795902967453
0.0007627487698748802 0.22303003072738647


==> figures/data/hist50_noise.dat <==
bin edge
0.003168953158670107 0.16950421035289764
0.0 0.1695527732372284
0.0 0.16960132122039795
0.0 0.1696498841047287
0.0 0.16969844698905945
0.0 0.169746994972229
0.0 0.16979555785655975
0.0 0.1698441207408905
0.0 0.16989266872406006
0.0 0.1699412316083908
0.0 0.16998979449272156
0.0 0.1700383424758911
0.0 0.17008690536022186
0.0 0.1701354682445526
0.0 0.17018401622772217
0.0 0.17023257911205292
0.0 0.17028114199638367
0.0 0.17032968997955322
0.0 0.17037825286388397
0.0 0.17042681574821472
0.0 0.17047536373138428
0.0 0.17052392661571503
0.003168953158670107 0.17057247459888458
0.0 0.17062103748321533
0.003169925826920159 0.17066960036754608
0.0 0.17071814835071564
0.0 0.1707667112350464
0.0 0.17081527411937714
0.0 0.1708638221025467
0.0 0.17091238498687744
0.0 0.1709609478712082
0.003168953158670107 0.17100949585437775
0.003168953158670107 0.1710580587387085
0.0 0.17110662162303925
0.0 0.1711551696062088
0.0 0.17120373249053955
0.0 0.1712522953748703
0.0 0.17130084335803986
0.003168953158670107 0.1713494062423706
0.0 0.17139796912670135
0.0 0.1714465171098709
0.0 0.17149507999420166
0.0 0.1715436428785324
0.0 0.17159219086170197
0.003168953158670107 0.17164075374603271
0.0 0.17168931663036346
0.0 0.17173786461353302
0.003168953158670107 0.17178642749786377
0.0 0.17183499038219452
0.0 0.17188353836536407
0.003168953158670107 0.17193210124969482
0.0 0.17198066413402557
0.003168953158670107 0.17202921211719513
0.0 0.17207777500152588
0.0 0.17212633788585663
0.009506859476010321 0.17217488586902618
0.0 0.17222344875335693
0.0 0.17227201163768768
0.0 0.17232055962085724
0.0 0.172369122505188
0.003169925826920159 0.17241768538951874
0.003168953158670107 0.1724662333726883
0.003169925826920159 0.17251479625701904
0.003168953158670107 0.1725633442401886
0.009506859476010321 0.17261190712451935
0.0 0.1726604700088501
0.003168953158670107 0.17270901799201965
0.003168953158670107 0.1727575808763504
0.006339851653840318 0.17280614376068115
0.003168953158670107 0.1728546917438507
0.003168953158670107 0.17290325462818146
0.009509777480760479 0.1729518175125122
0.003168953158670107 0.17300036549568176
0.0 0.1730489283800125
0.015849629134600796 0.17309749126434326
0.006337906317340214 0.17314603924751282
0.003168953158670107 0.17319460213184357
0.009509777480760479 0.17324316501617432
0.009506859476010321 0.17329171299934387
0.006337906317340214 0.17334027588367462
0.009509777480760479 0.17338883876800537
0.006337906317340214 0.17343738675117493
0.003168953158670107 0.17348594963550568
0.006339851653840318 0.17353451251983643
0.009506859476010321 0.17358306050300598
0.006337906317340214 0.17363162338733673
0.012679703307680637 0.17368018627166748
0.012675812634680428 0.17372873425483704
0.009506859476010321 0.17377729713916779
0.015849629134600796 0.17382586002349854
0.015844765793350535 0.1738744080066681
0.0 0.17392297089099884
0.0 0.1739715337753296
0.012675812634680428 0.17402008175849915
0.003168953158670107 0.1740686446428299
0.009509777480760479 0.17411720752716064
0.009506859476010321 0.1741657555103302
0.015844765793350535 0.17421431839466095
0.012679703307680637 0.1742628812789917
0.012675812634680428 0.17431142926216125
0.02218267211069075 0.174359992146492
0.015849629134600796 0.17440855503082275
0.003168953158670107 0.1744571030139923
0.025359406615361273 0.17450566589832306
0.006337906317340214 0.17455421388149261
0.012675812634680428 0.17460277676582336
0.015849629134600796 0.1746513396501541
0.015844765793350535 0.17469988763332367
0.02218267211069075 0.17474845051765442
0.022189480788441115 0.17479701340198517
0.015844765793350535 0.17484556138515472
0.012675812634680428 0.17489412426948547
0.022189480788441115 0.17494268715381622
0.02218267211069075 0.17499123513698578
0.019013718952020642 0.17503979802131653
0.03169925826920159 0.17508836090564728
0.028520578428030966 0.17513690888881683
0.019013718952020642 0.17518547177314758
0.022189480788441115 0.17523403465747833
0.019013718952020642 0.1752825826406479
0.02218267211069075 0.17533114552497864
0.02852933244228143 0.1753797084093094
0.03168953158670107 0.17542825639247894
0.03168953158670107 0.1754768192768097
0.03169925826920159 0.17552538216114044
0.025351625269360856 0.17557393014431
0.0443653442213815 0.17562249302864075
0.04120903574996207 0.1756710559129715
0.028520578428030966 0.17571960389614105
0.04119639106271139 0.1757681667804718
0.04754888740380239 0.17581672966480255
0.04119639106271139 0.1758652776479721
0.05387220369739182 0.17591384053230286
0.06339851653840319 0.1759624034166336
0.060210110014732025 0.17601095139980316
0.060210110014732025 0.1760595142841339
0.0538887390576427 0.17610807716846466
0.05704115685606193 0.17615662515163422
0.06654801633207225 0.17620518803596497
0.05705866488456286 0.17625375092029572
0.05704115685606193 0.17630229890346527
0.06339851653840319 0.17635086178779602
0.088730688442763 0.17639940977096558
0.06337906317340214 0.17644797265529633
0.06339851653840319 0.17649653553962708
0.088730688442763 0.17654508352279663
0.08239278212542278 0.17659364640712738
0.06339851653840319 0.17664220929145813
0.0918996416014331 0.17669075727462769
0.088730688442763 0.17673932015895844
0.1077774781152854 0.17678788304328918
0.0918996416014331 0.17683643102645874
0.060210110014732025 0.1768849939107895
0.11411732976912572 0.17693355679512024
0.10140650107744342 0.1769821047782898
0.09506859476010321 0.17703066766262054
0.11094740394220558 0.1770792305469513
0.11408231371212386 0.17712777853012085
0.15844765793350535 0.1771763414144516
0.1553263655190878 0.17722490429878235
0.14894079845749503 0.1772734522819519
0.12675812634680428 0.17732201516628265
0.12045718142296605 0.1773705780506134
0.12358917318813417 0.17741912603378296
0.14577184529882492 0.1774676889181137
0.16166621717292814 0.17751625180244446
0.16161661109217546 0.177564799785614
0.11408231371212386 0.17761336266994476
0.16483614299984828 0.1776619255542755
0.20915090847222706 0.17771047353744507
0.18538375978220126 0.17775903642177582
0.18227073504790917 0.17780759930610657
0.16478556425084556 0.17785614728927612
0.23133358058291784 0.17790471017360687
0.15849629134600796 0.17795327305793762
0.25668520585227866 0.17800182104110718
0.23133358058291784 0.17805038392543793
0.2409143628459321 0.17809894680976868
0.23450253374158794 0.17814749479293823
0.24717834637626834 0.17819605767726898
0.2314045853651716 0.17824462056159973
0.2725299716456292 0.1782931685447693
0.27895347276897403 0.17834173142910004
0.3295711285016911 0.1783902794122696
0.25351625269360856 0.17843884229660034
0.3011429535574151 0.1784874051809311
0.3517538006123819 0.17853595316410065
0.326402175343021 0.1785845160484314
0.3233324343458563 0.17863307893276215
0.34541589429504166 0.1786816269159317
0.4024570511511036 0.17873018980026245
0.3328422118266167 0.1787787526845932
0.3675985664057324 0.17882730066776276
0.4183018169444541 0.1788758635520935
0.4057505058457804 0.17892442643642426
0.4785119269591861 0.1789729744195938
0.3992880979924335 0.17902153730392456
0.4691490223841836 0.1790701001882553
0.4404844890551449 0.17911864817142487
0.5006945990698769 0.17916721105575562
0.47865879986494403 0.17921577394008636
0.5228772711805676 0.17926432192325592
0.503863552228547 0.17931288480758667
0.5008482806533852 0.17936144769191742
0.562489185663944 0.17940999567508698
0.5403065135532532 0.17945855855941772
0.5864362779802295 0.17950712144374847
0.6337906317340214 0.17955566942691803
0.5165393648632274 0.17960423231124878
0.6910438302685946 0.17965279519557953
0.6718180696380627 0.17970134317874908
0.5894252875126399 0.17974990606307983
0.656174646172473 0.17979846894741058
0.7605487580808257 0.17984701693058014
0.738366085970135 0.1798955798149109
0.7322528660185568 0.17994414269924164
0.8144209617782175 0.1799926906824112
0.8080830554608773 0.18004125356674194
0.8527100474415228 0.1800898164510727
0.8429415402062485 0.18013836443424225
0.8904758375863001 0.180186927318573
0.8844093057107244 0.18023549020290375
0.947516994442362 0.1802840381860733
0.9319581931145269 0.18033260107040405
1.0267408234091147 0.1803811490535736
1.0552614018371456 0.18042971193790436
0.9509777480760477 0.1804782748222351
1.121809418169218 0.18052682280540466
1.0615993081544859 0.1805753856897354
1.2648004049411437 0.18062394857406616
1.1123025586932076 0.18067249655723572
1.245398591357352 0.18072105944156647
1.2299312208450217 0.18076962232589722
1.270750216626713 0.18081817030906677
1.296101841896074 0.18086673319339752
1.2362710724988621 0.18091529607772827
1.4006772961321872 0.18096384406089783
1.419691015084208 0.18101240694522858
1.4169568446333112 0.18106096982955933
1.5147596098443112 0.18110951781272888
1.5916067239420613 0.18115808069705963
1.5302816929457068 0.18120664358139038
1.543280188272342 0.18125519156455994
1.6763762209364865 0.18130375444889069
1.6134922459023608 0.18135231733322144
1.8284859725526517 0.181400865316391
1.7619379562205797 0.18144942820072174
1.832217127959852 0.1814979910850525
1.6510245956671257 0.18154653906822205
1.7809516751726002 0.1815951019525528
1.8036877955175705 0.18164366483688354
1.976634532720479 0.1816922128200531
1.9972327282518352 0.18174077570438385
2.1840788947479894 0.1817893385887146
2.07883327208759 0.18183788657188416
2.129536522626312 0.1818864494562149
2.1840788947479894 0.18193501234054565
2.3450253374158794 0.1819835603237152
2.306997899511838 0.18203212320804596
2.409936109916051 0.1820806860923767
2.5977493518198203 0.18212923407554626
2.65241379380688 0.18217779695987701
2.5010714774400054 0.18222635984420776
2.6872722785522507 0.18227490782737732
2.5929993264206903 0.18232347071170807
2.608048449585498 0.18237201869487762
3.0548708449579833 0.18242058157920837
2.8782926508435045 0.18246914446353912
3.105574095496705 0.18251769244670868
3.0295192196886225 0.18256625533103943
3.0177693872279914 0.18261481821537018
3.063585466144326 0.18266336619853973
3.3416611058176278 0.18271192908287048
3.4734462248477644 0.18276049196720123
3.412962551887705 0.1828090399503708
3.3495834887143032 0.18285760283470154
3.6359049234774226 0.1829061657190323
3.5587343971865297 0.18295471370220184
3.8407712283081694 0.1830032765865326
3.889498989631035 0.18305183947086334
3.7504560632860713 0.1831003874540329
4.022986034931701 0.18314895033836365
4.2136239054336215 0.1831975132226944
4.030116179538709 0.18324606120586395
4.369986405806078 0.1832946240901947
4.228681053111493 0.18334318697452545
4.46505500056618 0.183391734957695
4.883356817510635 0.18344029784202576
4.796097776130201 0.1834888607263565
4.904747251331658 0.18353740870952606
4.855628477372272 0.1835859715938568
4.916554957553167 0.18363453447818756
4.9118773959386655 0.18368308246135712
5.086169819665522 0.18373164534568787
5.421365645490202 0.18378020823001862
5.462483007257597 0.18382875621318817
5.611423805715092 0.18387731909751892
5.766887560624499 0.18392588198184967
5.754818936144914 0.18397442996501923
5.440300335146906 0.18402299284934998
6.220186953874082 0.18407155573368073
6.093896924122616 0.18412010371685028
6.188965518882719 0.18416866660118103
6.327171950532637 0.18421722948551178
6.4678333968456885 0.18426577746868134
6.77096156630146 0.18431434035301208
6.794235572188709 0.18436288833618164
7.244226920719864 0.1844114512205124
7.360567770108609 0.18446001410484314
7.187185763863803 0.1845085620880127
7.218875295450503 0.18455712497234344
7.287659476089447 0.1846056878566742
7.773442098217773 0.18465423583984375
8.015867014856036 0.1847027987241745
7.805942348790892 0.18475136160850525
8.163223336734195 0.1847999095916748
8.240070450831945 0.18484847247600555
8.494608734689296 0.1848970353603363
8.774831296357526 0.18494558334350586
8.890498086648986 0.1849941462278366
9.048553272943595 0.18504270911216736
9.19313311330198 0.18509125709533691
9.250174270158043 0.18513981997966766
9.77288132439485 0.1851883828639984
9.656592512757484 0.18523693084716797
9.778597209366284 0.18528549373149872
10.12791301700991 0.18533405661582947
10.499534052963732 0.18538260459899902
10.370399211747925 0.18543116748332977
10.471057487774015 0.18547973036766052
11.113518727456064 0.18552827835083008
10.985176124529927 0.18557684123516083
11.329314905412648 0.18562540411949158
11.096089485083379 0.18567395210266113
11.630058092319292 0.18572251498699188
11.820653408585272 0.18577107787132263
11.988149799249014 0.1858196258544922
12.192547277983236 0.18586818873882294
12.468903240190446 0.1859167516231537
12.663136822045749 0.18596529960632324
12.913484121580687 0.186013862490654
13.262969659833947 0.18606242537498474
13.368228899849845 0.1861109733581543
13.62332962912279 0.18615953624248505
14.059413523847637 0.1862080991268158
14.048761590674252 0.18625664710998535
13.95876837884292 0.1863052099943161
14.485284888281058 0.18635375797748566
14.825947352838096 0.1864023208618164
15.252098116226346 0.18645088374614716
15.24108021662388 0.1864994317293167
15.787724636494474 0.18654799461364746
15.832194542552736 0.1865965574979782
16.200480785411255 0.18664510548114777
16.39378692809013 0.18669366836547852
16.455084967542547 0.18674223124980927
16.905572863215355 0.18679077923297882
17.481530099803646 0.18683934211730957
17.604183079801103 0.18688790500164032
17.670875051034184 0.18693645298480988
18.135918927069024 0.18698501586914062
18.603502196737683 0.18703357875347137
18.4829192979434 0.18708212673664093
19.26406625155558 0.18713068962097168
19.094840699910307 0.18717925250530243
19.083435921511384 0.18722780048847198
19.704550740610724 0.18727636337280273
20.075932743342097 0.18732492625713348
20.602156722804033 0.18737347424030304
20.249610683901984 0.1874220371246338
20.734484833884764 0.18747060000896454
21.24624645230373 0.1875191479921341
21.62889754621315 0.18756771087646484
21.994530350085522 0.1876162737607956
22.15415153226272 0.18766482174396515
22.936882962454234 0.1877133846282959
22.4502071877053 0.18776194751262665
23.393212217302732 0.1878104954957962
23.70773081830074 0.18785905838012695
23.772066257531005 0.1879076212644577
24.76378445842755 0.18795616924762726
24.628311710894405 0.188004732131958
24.806254558563705 0.18805329501628876
25.483136825445666 0.1881018429994583
25.31518230803615 0.18815040588378906
25.370501355755493 0.1881989687681198
26.59385490755954 0.18824751675128937
26.445106211081427 0.18829607963562012
26.867969355784503 0.18834462761878967
27.420951681972436 0.18839319050312042
28.08633530796934 0.18844175338745117
27.944621191442675 0.18849030137062073
28.61168583134273 0.18853886425495148
28.473066258853603 0.18858742713928223
29.247853177945753 0.18863597512245178
29.67724633094555 0.18868453800678253
29.811567439270636 0.18873310089111328
30.05989742485497 0.18878164887428284
30.780834268452416 0.1888302117586136
31.47657097986045 0.18887877464294434
31.290243488708636 0.1889273226261139
31.633282668134676 0.18897588551044464
32.19614414257133 0.1890244483947754
32.59585219008072 0.18907299637794495
32.96820418622446 0.1891215592622757
33.32305277404144 0.18917012214660645
33.47048326187367 0.189218670129776
34.04168706872396 0.18926723301410675
33.74465290902182 0.1893157958984375
34.80936597141179 0.18936434388160706
35.48435299420853 0.1894129067659378
35.44611059662122 0.18946146965026855
36.06664813711416 0.1895100176334381
36.28926709651073 0.18955858051776886
36.64117263337012 0.1896071434020996
37.934746024150186 0.18965569138526917
37.43880485481831 0.18970425426959991
38.67547253279613 0.18975281715393066
39.045464106264056 0.18980136513710022
38.63429243392661 0.18984992802143097
38.96789819032952 0.18989849090576172
40.051606734141814 0.18994703888893127
40.47307750424494 0.18999560177326202
39.83249545962199 0.19004416465759277
41.138557667565664 0.19009271264076233
40.730376950097124 0.19014127552509308
41.81592140523139 0.19018982350826263
42.30314795337692 0.19023838639259338
42.63391740916268 0.19028694927692413
43.25700285413663 0.1903354972600937
44.0920220114462 0.19038406014442444
43.76161852208953 0.1904326230287552
44.515077258128656 0.19048117101192474
44.75670993647726 0.1905297338962555
44.99471966876147 0.19057829678058624
45.642432344325556 0.1906268447637558
46.448930923207094 0.19067540764808655
46.34748551539964 0.1907239705324173
47.335445569345055 0.19077251851558685
46.79117786434347 0.1908210813999176
47.55760469982641 0.19086964428424835
48.44220246001059 0.1909181922674179
48.86604994498272 0.19096675515174866
48.28668764001805 0.1910153180360794
49.45151404104702 0.19106386601924896
50.43547399681408 0.1911124289035797
49.70839937339175 0.19116099178791046
50.706419491880375 0.19120953977108002
51.35526265111809 0.19125810265541077
51.87742112046187 0.19130666553974152
52.55075023022638 0.19135521352291107
52.40180943176889 0.19140377640724182
53.021764343980045 0.19145233929157257
53.50698184585509 0.19150088727474213
53.86586579107448 0.19154945015907288
54.06150001520985 0.19159801304340363
54.05441850401535 0.19164656102657318
54.73812014799842 0.19169512391090393
55.217730460578984 0.19174368679523468
55.26416637233766 0.19179223477840424
56.01916946239082 0.19184079766273499
56.18931272653001 0.19188936054706573
56.33764925483716 0.1919379085302353
57.333492784949236 0.19198647141456604
57.94307419027359 0.1920350342988968
56.8930082958941 0.19208358228206635
57.96526367106203 0.1921321451663971
58.11463973856143 0.19218069314956665
59.28556793069003 0.1922292560338974
58.922581270791916 0.19227781891822815
59.32597208346308 0.1923263669013977
60.584046487455105 0.19237492978572845
60.487732147833746 0.1924234926700592
61.28517737381087 0.19247204065322876
60.8549919825214 0.1925206035375595
61.059903759592835 0.19256916642189026
62.262007184970926 0.19261771440505981
61.29230751841787 0.19266627728939056
63.04744725307177 0.1927148401737213
62.70803734205375 0.19276338815689087
62.53849834806489 0.19281195104122162
64.05072877729201 0.19286051392555237
63.30063158272505 0.19290906190872192
64.54919912724108 0.19295762479305267
64.3510792493927 0.19300618767738342
64.75993451229265 0.19305473566055298
64.53969226776508 0.19310329854488373
65.70067517020395 0.19315186142921448
65.43096034364103 0.19320040941238403
66.25013473515726 0.19324897229671478
66.15238960054008 0.19329753518104553
66.79361020186917 0.1933460831642151
67.0392040716661 0.19339464604854584
66.66591758450113 0.1934432089328766
67.74271167289088 0.19349175691604614
68.13566186456598 0.1935403198003769
67.63353744316852 0.19358888268470764
68.6696304718019 0.1936374306678772
69.03406008504895 0.19368599355220795
69.57828693798403 0.1937345564365387
68.91205538844015 0.19378310441970825
68.95008282634419 0.193831667304039
69.27635150296989 0.19388023018836975
69.58070450491954 0.1939287781715393
70.8332332408839 0.19397734105587006
70.19246006694982 0.1940259039402008
70.8261030962769 0.19407445192337036
70.77255649327621 0.1941230148077011
70.2548992894266 0.19417156279087067
70.62645904728068 0.19422012567520142
71.37880480767468 0.19426868855953217
71.86868868547936 0.19431723654270172
72.57219628670411 0.19436579942703247
71.91531475388092 0.19441436231136322
71.82194662638896 0.19446291029453278
72.31868003401051 0.19451147317886353
72.90987898207713 0.19456003606319427
72.60863924802882 0.19460858404636383
72.34878508901788 0.19465714693069458
73.39012274485552 0.19470570981502533
73.71856509185304 0.19475425779819489
72.50802498524105 0.19480282068252563
72.77594961588974 0.19485138356685638
74.30878261765534 0.19489993155002594
73.9657434382293 0.1949484944343567
72.78308194900032 0.19499705731868744
73.81284144832347 0.195045605301857
73.7241107598807 0.19509416818618774
73.62073484876397 0.1951427310705185
74.5662600617973 0.19519127905368805
74.67241999261273 0.1952398419380188
72.75534509801477 0.19528840482234955
74.36186258306306 0.1953369528055191
73.93563838322193 0.19538551568984985
74.53367348691697 0.1954340785741806
74.87127180331927 0.19548262655735016
74.55516872574194 0.1955311894416809
75.26830379730572 0.19557975232601166
75.1612310173376 0.1956283003091812
75.0392263207288 0.19567686319351196
75.33011735093066 0.1957254260778427
74.76273515763484 0.19577397406101227
75.55259673243336 0.19582253694534302
75.13358194966162 0.19587109982967377
74.76431963421416 0.19591964781284332
75.10894329021954 0.19596821069717407
75.02818191591652 0.19601677358150482
75.234116939987 0.19606532156467438
74.73654873983986 0.19611388444900513
73.99822520810567 0.19616243243217468
74.26441727343396 0.19621099531650543
75.36736397939697 0.19625955820083618
75.36721297265116 0.19630810618400574
74.01723892705769 0.1963566690683365
74.59548704054191 0.19640523195266724
74.52585590902424 0.1964537799358368
74.45376222466449 0.19650234282016754
74.175471868475 0.1965509057044983
74.67558894577141 0.19659945368766785
73.52842790233282 0.1966480165719986
74.36012004789309 0.19669657945632935
74.64786060563304 0.1967451274394989
73.79541220595078 0.19679369032382965
73.04222338535104 0.1968422532081604
74.29293785186199 0.19689080119132996
73.77956744015744 0.1969393640756607
73.93059509834542 0.19698792695999146
73.43177483099339 0.197036474943161
72.66647264317456 0.19708503782749176
72.43597507095257 0.1971336007118225
72.50564827037205 0.19718214869499207
71.73717712939455 0.19723071157932281
71.8170470532464 0.19727927446365356
72.77738600372801 0.19732782244682312
71.70627983609752 0.19737638533115387
71.64983346587636 0.19742494821548462
71.80610186059562 0.19747349619865417
71.20875419018631 0.19752205908298492
71.04913252167499 0.19757062196731567
71.04634534080446 0.19761916995048523
70.29134225075131 0.19766773283481598
70.50945264964183 0.19771629571914673
70.35789026708338 0.19776484370231628
69.92532816092492 0.19781340658664703
70.55858649995909 0.19786196947097778
70.4307761897328 0.19791051745414734
69.31055124814291 0.1979590803384781
69.60840123333978 0.19800764322280884
68.75519220708597 0.1980561912059784
67.97905935830282 0.19810475409030914
68.63477198705651 0.1981533020734787
67.68329380116582 0.19820186495780945
67.53764718690418 0.1982504278421402
67.77836239592592 0.19829897582530975
67.237263644083 0.1983475387096405
67.64463218356273 0.19839610159397125
67.6080311636474 0.1984446495771408
66.28261650503363 0.19849321246147156
66.26492196739574 0.1985417753458023
65.40560871837168 0.19859032332897186
66.18834014856319 0.1986388862133026
65.51761195369932 0.19868744909763336
64.03582871553652 0.19873599708080292
65.07366087500098 0.19878455996513367
64.30590780635907 0.19883312284946442
63.833807951671304 0.19888167083263397
63.180211362695594 0.19893023371696472
62.94046225641323 0.19897879660129547
62.3578680180207 0.19902734458446503
62.657334091515025 0.19907590746879578
61.46010689524151 0.19912447035312653
62.14950934783814 0.19917301833629608
61.99502288135297 0.19922158122062683
61.792949107068125 0.19927014410495758
61.017400831903245 0.19931869208812714
60.57374738968943 0.19936725497245789
60.3252734492041 0.19941581785678864
59.894799175444355 0.1994643658399582
59.86469412043699 0.19951292872428894
58.63015561325853 0.1995614916086197
59.12315908130819 0.19961003959178925
59.116821174990854 0.19965860247612
58.02232233594659 0.19970716536045074
57.48560253656541 0.1997557133436203
57.21307256491978 0.19980427622795105
56.51502260524606 0.1998528391122818
56.72743049335359 0.19990138709545135
55.92647758249972 0.1999499499797821
55.471324526732595 0.19999851286411285
56.063534806612196 0.2000470608472824
55.63616066973245 0.20009562373161316
54.958362392526 0.20014417171478271
53.506189607565425 0.20019273459911346
55.22961768242994 0.2002412974834442
53.61076506180154 0.20028984546661377
52.87081449925207 0.20033840835094452
53.06138841681654 0.20038697123527527
52.31307874332613 0.20043551921844482
51.83456681636694 0.20048408210277557
51.72050979202932 0.20053264498710632
50.953597838256655 0.20058119297027588
50.99796318247803 0.20062975585460663
50.232229616290304 0.20067831873893738
49.97439131222758 0.20072686672210693
48.65293784506215 0.20077542960643768
49.14415257619996 0.20082399249076843
48.92546781670779 0.200872540473938
48.034199740831816 0.20092110335826874
47.68598669581669 0.2009696662425995
47.754539624579174 0.20101821422576904
47.44794340647784 0.2010667771100998
46.28250203594778 0.20111533999443054
45.699473501181615 0.2011638879776001
45.22729948053976 0.20121245086193085
45.40047017460725 0.2012610137462616
45.59014461720749 0.20130956172943115
44.97615994271516 0.2013581246137619
44.12457502927188 0.20140668749809265
43.313251772703026 0.2014552354812622
43.200753935570226 0.20150379836559296
43.61500945259447 0.2015523612499237
42.24531455823119 0.20160090923309326
42.21283278835483 0.201649472117424
41.51414111080314 0.20169803500175476
40.60142010717108 0.20174658298492432
40.912769755010416 0.20179514586925507
40.218433929049525 0.20184370875358582
40.092803125204526 0.20189225673675537
40.18787171996463 0.20194081962108612
38.97740796781028 0.20198938250541687
38.784025470673775 0.20203793048858643
38.318855877267616 0.20208649337291718
38.43781733808906 0.20213504135608673
37.724802877388285 0.20218360424041748
37.22523146698016 0.20223216712474823
36.82402794203631 0.20228071510791779
36.14745644266024 0.20232927799224854
36.36538908642807 0.20237784087657928
36.07694723487983 0.20242638885974884
35.12943024043747 0.2024749517440796
34.793898357732395 0.20252351462841034
34.548719574111175 0.2025720626115799
33.76915709707833 0.20262062549591064
33.85322286859384 0.2026691883802414
33.2233049154974 0.20271773636341095
33.335802752630194 0.2027662992477417
32.140670440600225 0.20281486213207245
32.379571137001484 0.202863410115242
31.515239162974215 0.20291197299957275
31.4805333871441 0.2029605358839035
31.083469295105413 0.20300908386707306
30.835498710439477 0.2030576467514038
31.204749840202048 0.20310620963573456
30.247657899506173 0.2031547576189041
29.28350390098079 0.20320332050323486
29.42721393275657 0.2032518833875656
28.898476092202372 0.20330043137073517
28.85094179482232 0.20334899425506592
28.772624249497554 0.20339755713939667
27.92323075762165 0.20344610512256622
27.636440496762003 0.20349466800689697
27.44204788364782 0.20354323089122772
27.42253615855177 0.20359177887439728
26.346676561183273 0.20364034175872803
26.061545186024087 0.20368890464305878
26.274582876823523 0.20373745262622833
25.586127803102443 0.20378601551055908
25.546432239149564 0.20383457839488983
25.10761587614326 0.2038831263780594
24.23329046534789 0.20393168926239014
24.212386608818953 0.2039802372455597
23.449461135869125 0.20402880012989044
23.10241942659412 0.2040773630142212
23.110383147891422 0.20412591099739075
22.523334575247787 0.2041744738817215
22.802861435950163 0.20422303676605225
22.507489809454437 0.2042715847492218
22.05432950776461 0.20432014763355255
21.50477680982636 0.2043687105178833
21.25258435862107 0.20441725850105286
21.03788778212117 0.2044658213853836
20.31446966181784 0.20451438426971436
20.485697694222907 0.2045629322528839
19.950936848697328 0.20461149513721466
20.11080192743822 0.2046600580215454
19.640379439147658 0.20470860600471497
19.150776176133125 0.20475716888904572
18.684335305324147 0.20480573177337646
18.714252878526317 0.20485427975654602
18.231779760118794 0.20490284264087677
18.47829012657434 0.20495140552520752
17.725539493021245 0.20499995350837708
17.536194541790703 0.20504851639270782
17.352966458017683 0.20509707927703857
17.68909653169654 0.20514562726020813
17.033915466141494 0.20519419014453888
16.665885035032737 0.20524275302886963
16.38824126006246 0.20529130101203918
16.18384378132824 0.20533986389636993
15.322628965875321 0.20538842678070068
15.86853294204056 0.20543697476387024
14.905963420094515 0.205485537648201
15.179982303663913 0.20553410053253174
14.974888151295591 0.2055826485157013
14.793465582961728 0.20563121140003204
14.431879808510756 0.2056797742843628
14.125608704772 0.20572832226753235
13.885560503002742 0.2057768851518631
13.755100644463301 0.20582544803619385
13.226418245999358 0.2058739960193634
13.51260131870391 0.20592255890369415
13.441114822499259 0.2059711068868637
13.000630333444114 0.20601966977119446
12.53230175672885 0.2060682326555252
12.2495884348393 0.20611678063869476
11.920017306337607 0.2061653435230255
12.31119943030117 0.20621390640735626
11.587277224677248 0.20626245439052582
11.676800151409678 0.20631101727485657
11.193800576311812 0.20635958015918732
11.15946854825678 0.20640812814235687
11.031125945330643 0.20645669102668762
10.75872825656702 0.20650525391101837
10.18026202222772 0.20655380189418793
10.599356077461842 0.20660236477851868
10.586759780456601 0.20665092766284943
10.017853172845875 0.20669947564601898
9.790480783711295 0.20674803853034973
9.671443697933405 0.20679660141468048
9.521119765224336 0.20684514939785004
9.325436907676458 0.2068937122821808
9.279165376852037 0.20694227516651154
9.126585096969908 0.2069908231496811
8.996658017464433 0.20703938603401184
9.005759274280173 0.2070879489183426
8.207588680955578 0.20713649690151215
8.39534915560678 0.2071850597858429
8.3654342572423 0.20723362267017365
8.143417379492508 0.2072821706533432
7.729076753996391 0.20733073353767395
7.96602360305036 0.2073792964220047
7.919213943516597 0.20742784440517426
7.348802374955977 0.207476407289505
7.208411330416442 0.20752497017383575
7.4248572507640604 0.2075735181570053
6.905148932742163 0.20762208104133606
7.102218815214616 0.2076706439256668
6.73957113020165 0.20771919190883636
6.654009394917557 0.20776775479316711
6.406420096205642 0.20781631767749786
6.135093315185327 0.20786486566066742
6.533217129282448 0.20791342854499817
5.985360278438164 0.20796197652816772
5.9473328405341235 0.20801053941249847
5.76768004208123 0.20805910229682922
5.975853418962155 0.20810765027999878
5.741350885220567 0.20815621316432953
5.646430379201534 0.20820477604866028
5.603501422818416 0.20825332403182983
5.494964777133966 0.20830188691616058
5.081391100553016 0.20835044980049133
5.513978496085986 0.2083989977836609
5.048142381761481 0.20844756066799164
5.192338504495221 0.2084961235523224
4.732039304184137 0.20854467153549194
4.847706094475596 0.2085932344198227
4.697830075495676 0.20864179730415344
4.721740206418459 0.208690345287323
4.575968361119634 0.20873890817165375
4.494954822572786 0.2087874710559845
4.4016759373927785 0.20883601903915405
4.094287481001778 0.2088845819234848
3.8284779174628225 0.20893314480781555
3.901773576612569 0.2089816927909851
4.097456434160448 0.20903025567531586
3.848289953881073 0.2090788185596466
3.6506340387879637 0.20912736654281616
3.498524287171798 0.2091759294271469
3.767456845294609 0.20922449231147766
3.576163639559216 0.20927304029464722
3.527044865599829 0.20932160317897797
3.1635859752663187 0.20937016606330872
3.2798665192235608 0.20941871404647827
3.2101495497328183 0.20946727693080902
3.2428341209393228 0.20951583981513977
2.817199358057725 0.20956438779830933
2.9471264375632 0.20961295068264008
3.011429535574151 0.20966151356697083
2.943957484404529 0.20971006155014038
2.769665060677674 0.20975862443447113
2.7166264336705765 0.20980718731880188
2.756989248042993 0.20985573530197144
2.5961692522476105 0.20990429818630219
2.4559386979693327 0.20995284616947174
2.5351625269360856 0.2100014090538025
2.372689481449739 0.21004997193813324
2.3339340013605336 0.2100985199213028
2.3893906816372605 0.21014708280563354
2.3401977417238076 0.2101956456899643
2.138251143812655 0.21024419367313385
1.9710888646928064 0.2102927565574646
2.0636217133250234 0.21034131944179535
2.018623162072858 0.2103898674249649
2.036052404445544 0.21043843030929565
1.8750111266232743 0.2104869931936264
1.955244098899456 0.21053554117679596
1.9077098015194045 0.2105841040611267
1.709382502166696 0.21063266694545746
1.8055110621522936 0.21068121492862701
1.8570065509806828 0.21072977781295776
1.7593088339406884 0.2107783406972885
1.5844765793350535 0.21082688868045807
1.5464491414310122 0.21087545156478882
1.5437538777101176 0.21092401444911957
1.5686318135417028 0.21097256243228912
1.3721567177041565 0.21102112531661987
1.4201267704602314 0.21106968820095062
1.4608874061469195 0.21111823618412018
1.3436361392761254 0.21116679906845093
1.2655928863978736 0.21121536195278168
1.2984785567650763 0.21126390993595123
1.210540106611981 0.21131247282028198
1.3313688473064669 0.21136103570461273
1.1851884813426201 0.2114095836877823
1.2644123103093727 0.21145814657211304
1.1506830751720178 0.2115067094564438
1.1376541839625685 0.21155525743961334
1.0869509334238467 0.2116038203239441
1.0904544844605346 0.21165238320827484
1.0520924486784755 0.2117009311914444
0.9348411818076816 0.21174949407577515
0.9795070805183291 0.2117980569601059
0.8999826970623105 0.21184660494327545
0.8812393798838043 0.2118951678276062
0.827096774412898 0.21194371581077576
0.7954072428261969 0.2119922786951065
0.7798017534223591 0.21204084157943726
0.8017451491435371 0.2120893895626068
0.7827314301915165 0.21213795244693756
0.6751942011339939 0.2121865153312683
0.6908317885900833 0.21223506331443787
0.6940007417487534 0.21228362619876862
0.6973836819224349 0.21233218908309937
0.7193523670181142 0.21238073706626892
0.6306216785753513 0.21242929995059967
0.6466648686917126 0.21247786283493042
0.5957631938299801 0.21252641081809998
0.6021011001473203 0.21257497370243073
0.5959460554609899 0.21262353658676147
0.532384130656578 0.21267208456993103
0.5070325053872171 0.21272064745426178
0.6149656104225109 0.21276921033859253
0.5260462243392378 0.21281775832176208
0.5220850328909001 0.21286632120609283
0.5206603170716362 0.21291488409042358
0.4785119269591861 0.21296343207359314
0.5006945990698769 0.2130119949579239
0.36454147009581833 0.21306055784225464
0.3992880979924335 0.2131091058254242
0.4024570511511036 0.21315766870975494
0.4216001349803812 0.2132062315940857
0.44365344221381503 0.21325477957725525
0.43414658273780465 0.213303342461586
0.34869184096121747 0.21335190534591675
0.38978123851642316 0.2134004533290863
0.45316030168982535 0.21344901621341705
0.3106527310381756 0.2134975790977478
0.3517538006123819 0.21354612708091736
0.3992880979924335 0.2135946899652481
0.32967228599969656 0.21364325284957886
0.29788159691499005 0.2136918008327484
0.2852057842803096 0.21374036371707916
0.25993391780745306 0.2137889266014099
0.2756989248042993 0.21383747458457947
0.24408428867285226 0.21388603746891022
0.2725299716456292 0.21393458545207977
0.2693610184869591 0.21398314833641052
0.25359406615361274 0.21403171122074127
0.3295711285016911 0.21408025920391083
0.21865776794823738 0.21412882208824158
0.2314045853651716 0.21417738497257233
0.266192065328289 0.21422593295574188
0.24717834637626834 0.21427449584007263
0.13947673638448702 0.21432305872440338
0.177461376885526 0.21437160670757294
0.17112347056818578 0.2144201695919037
0.18702562378828938 0.21446873247623444
0.23450253374158794 0.214517280459404
0.1806303300441961 0.21456584334373474
0.12362710724988622 0.2146144062280655
0.14894079845749503 0.21466295421123505
0.1806303300441961 0.2147115170955658
0.13947673638448702 0.21476007997989655
0.1330960326641445 0.2148086279630661
0.15527870477483524 0.21485719084739685
0.1331368847306467 0.2149057537317276
0.1362649858228146 0.21495430171489716
0.12992707950547439 0.2150028645992279
0.10460755228836525 0.21505142748355865
0.10457545423611353 0.2150999754667282
0.11091336055345376 0.21514853835105896
0.09192784898068461 0.2151971012353897
0.12675812634680428 0.21524564921855927
0.08556173528409289 0.21529421210289001
0.09509777480760478 0.21534277498722076
0.11091336055345376 0.21539132297039032
0.09506859476010321 0.21543988585472107
0.1077774781152854 0.21548844873905182
0.10457545423611353 0.21553699672222137
0.08239278212542278 0.21558555960655212
0.0855879973268443 0.21563412249088287
0.06654801633207225 0.21568267047405243
0.05704115685606193 0.21573123335838318
0.0855879973268443 0.21577979624271393
0.06654801633207225 0.21582834422588348
0.08875792315376446 0.21587690711021423
0.05387220369739182 0.2159254550933838
0.08556173528409289 0.21597401797771454
0.060228590711483024 0.2160225808620453
0.047534297380051604 0.21607112884521484
0.08239278212542278 0.2161196917295456
0.04120903574996207 0.21616825461387634
0.03168953158670107 0.2162168025970459
0.03168953158670107 0.21626536548137665
0.04754888740380239 0.2163139283657074
0.012675812634680428 0.21636247634887695
0.0443653442213815 0.2164110392332077
0.04437896157688223 0.21645960211753845
0.038027437904041284 0.216508150100708
0.047534297380051604 0.21655671298503876
0.038039109923041915 0.2166052758693695
0.02218267211069075 0.21665382385253906
0.028520578428030966 0.2167023867368698
0.022189480788441115 0.21675094962120056
0.04119639106271139 0.21679949760437012
0.019013718952020642 0.21684806048870087
0.034869184096121754 0.21689662337303162
0.025351625269360856 0.21694517135620117
0.03485848474537118 0.21699373424053192
0.019019554961520958 0.21704229712486267
0.012675812634680428 0.21709084510803223
0.015844765793350535 0.21713940799236298
0.019019554961520958 0.21718797087669373
0.028520578428030966 0.21723651885986328
0.03485848474537118 0.21728508174419403
0.015849629134600796 0.21733364462852478
0.015844765793350535 0.21738219261169434
0.03168953158670107 0.21743075549602509
0.009509777480760479 0.21747931838035583
0.03168953158670107 0.2175278663635254
0.009506859476010321 0.21757642924785614
0.025359406615361273 0.2176249921321869
0.02218267211069075 0.21767354011535645
0.012679703307680637 0.2177221029996872
0.012675812634680428 0.21777065098285675
0.019013718952020642 0.2178192138671875
0.015849629134600796 0.21786777675151825
0.009506859476010321 0.2179163247346878
0.025351625269360856 0.21796488761901855
0.012679703307680637 0.2180134505033493
0.015844765793350535 0.21806199848651886
0.012675812634680428 0.2181105613708496
0.009509777480760479 0.21815912425518036
0.019013718952020642 0.21820767223834991
0.003168953158670107 0.21825623512268066
0.003169925826920159 0.2183047980070114
0.003168953158670107 0.21835334599018097
0.0 0.21840190887451172
0.006339851653840318 0.21845047175884247
0.02218267211069075 0.21849901974201202
0.003168953158670107 0.21854758262634277
0.009509777480760479 0.21859614551067352
0.006337906317340214 0.21864469349384308
0.015844765793350535 0.21869325637817383
0.009509777480760479 0.21874181926250458
0.009506859476010321 0.21879036724567413
0.006337906317340214 0.21883893013000488
0.003169925826920159 0.21888749301433563
0.003168953158670107 0.2189360409975052
0.012675812634680428 0.21898460388183594
0.003169925826920159 0.2190331667661667
0.009506859476010321 0.21908171474933624
0.0 0.219130277633667
0.0 0.21917884051799774
0.015844765793350535 0.2192273885011673
0.003168953158670107 0.21927595138549805
0.006339851653840318 0.2193245142698288
0.006337906317340214 0.21937306225299835
0.009506859476010321 0.2194216251373291
0.003169925826920159 0.21947018802165985
0.003168953158670107 0.2195187360048294
0.003168953158670107 0.21956729888916016
0.012679703307680637 0.2196158617734909
0.003168953158670107 0.21966440975666046
0.0 0.2197129726409912
0.006337906317340214 0.21976152062416077
0.009506859476010321 0.21981008350849152
0.0 0.21985864639282227
0.003168953158670107 0.21990719437599182
0.003168953158670107 0.21995575726032257
0.006339851653840318 0.22000432014465332
0.009506859476010321 0.22005286812782288
0.0 0.22010143101215363
0.0 0.22014999389648438
0.0 0.22019854187965393
0.0 0.22024710476398468
0.009509777480760479 0.22029566764831543
0.0 0.22034421563148499
0.003168953158670107 0.22039277851581573
0.0 0.22044134140014648
0.003168953158670107 0.22048988938331604
0.003168953158670107 0.2205384522676468
0.0 0.22058701515197754
0.0 0.2206355631351471
0.003168953158670107 0.22068412601947784
0.003169925826920159 0.2207326889038086
0.003168953158670107 0.22078123688697815
0.0 0.2208297997713089
0.003169925826920159 0.22087836265563965
0.003168953158670107 0.2209269106388092
0.0 0.22097547352313995
0.0 0.2210240364074707
0.0 0.22107258439064026
0.0 0.221121147274971
0.0 0.22116971015930176
0.0 0.2212182581424713
0.0 0.22126682102680206
0.0 0.2213153839111328
0.0 0.22136393189430237
0.0 0.22141249477863312
0.0 0.22146105766296387
0.0 0.22150960564613342
0.0 0.22155816853046417
0.0 0.22160673141479492
0.0 0.22165527939796448
0.0 0.22170384228229523
0.0 0.22175239026546478
0.0 0.22180095314979553
0.0 0.22184951603412628
0.0 0.22189806401729584
0.0 0.2219466269016266
0.0 0.22199518978595734
0.0 0.2220437377691269
0.0 0.22209230065345764
0.003169925826920159 0.2221408635377884
0.0 0.22218941152095795
0.0 0.2222379744052887
0.0 0.22228653728961945
0.0 0.222335085272789
0.0 0.22238364815711975
0.0 0.2224322110414505
0.003168953158670107 0.22248075902462006
0.003168953158670107 0.2225293219089508
0.0 0.22257788479328156
0.003168953158670107 0.2226264327764511


==> figures/data/hist50_ours-MSE.dat <==
bin edge
0.003731474286540854 0.001497853547334671
0.007462940912749351 0.0016112690791487694
0.022728070654385202 0.0017246847273781896
0.046134543824268716 0.001838100259192288
0.06207816313063421 0.001951515907421708
0.07937863482277817 0.0020649314392358065
0.09057305768240072 0.002178346971049905
0.09600045956538453 0.002291762502864003
0.10108903067174314 0.002405178267508745
0.1153364779476264 0.0025185937993228436
0.1153364779476264 0.002632009331136942
0.1227994265207081 0.0027454248629510403
0.14654487113867887 0.0028588403947651386
0.15875726964555634 0.0029722561594098806
0.17504006653228008 0.003085671691223979
0.20455263588946682 0.0031990872230380774
0.29003731954476636 0.0033125027548521757
0.37552200320006596 0.003425918286666274
0.4528643587271673 0.0035393338184803724
0.5441167959646845 0.0036527495831251144
0.5912690619491553 0.003766165114939213
0.6085695336412993 0.003879580646753311
0.6648808728745521 0.0039929961785674095
0.7144077134050035 0.004106411710381508
0.7751289767950774 0.004219827242195606
0.8297407846044033 0.004333242774009705
0.8860555305858828 0.00444665877148509
0.987483786192766 0.004560074303299189
1.0702546703669449 0.004673489835113287
1.1384388823301006 0.004786905366927385
1.1723613758441083 0.004900320898741484
1.240545587807264 0.005013736430555582
1.3382423691276064 0.00512715196236968
1.4274585270694469 0.005240567494183779
1.6489724097159175 0.005353983025997877
1.691036301673287 0.0054673985578119755
1.793814091982046 0.005580814089626074
1.8772707910651898 0.0056942300871014595
1.974628347450392 0.005807645618915558
2.0831803266952167 0.005921061150729656
2.1455977147609913 0.006034476682543755
2.3097825833687886 0.006147892214357853
2.346418876363917 0.006261307746171951
2.398659516375489 0.00637472327798605
2.492964048344431 0.006488138809800148
2.627975572530181 0.006601554341614246
2.688346573176572 0.006714969873428345
2.7728246198349944 0.00682838587090373
2.912585293112707 0.006941801402717829
2.958041434421477 0.007055216934531927
3.0608265897689204 0.0071686324663460255
3.033349370022574 0.007282047998160124
3.1656470947272046 0.007395463529974222
3.289803420988473 0.0075088790617883205
3.430581769071605 0.007622294593602419
3.479755097494672 0.007735710125416517
3.6480249524963946 0.007849126122891903
3.603586485993045 0.007962541654706001
3.6653254241885387 0.0080759571865201
3.682286670945543 0.008189372718334198
3.6856789202969433 0.008302788250148296
3.7552200320006595 0.008416203781962395
3.7637006553791617 0.008529619313776493
3.872252634623986 0.008643034845590591
3.946542895419663 0.00875645037740469
4.046614251285987 0.008869865909218788
4.094444967140737 0.008983281441032887
4.135830409227826 0.009096696972846985
4.181286550536597 0.009210112504661083
4.258629835748534 0.009323528036475182
4.394998259674846 0.00943694356828928
4.4214578046157715 0.009550359100103378
4.485873706107937 0.009663774631917477
4.521189935546955 0.00977719109505415
4.637544088300001 0.009890606626868248
4.8027466317132195 0.010004022158682346
4.776965536642573 0.010117437690496445
4.904514112255243 0.010230853222310543
4.9170654348554255 0.010344268754124641
5.039186411505853 0.01045768428593874
5.073108905019861 0.010571099817752838
5.092105501387706 0.010684515349566936
5.162664287896842 0.010797930881381035
5.205406629724492 0.010911346413195133
5.217618727389534 0.011024761945009232
5.288516738833811 0.01113817747682333
5.400121742494896 0.011251593008637428
5.467966729522912 0.011365008540451527
5.528348767977845 0.011478424072265625
5.616547251114266 0.011591839604079723
5.703049609574985 0.011705255135893822
5.857396955063721 0.01181867066770792
5.817707637652331 0.011932086199522018
5.965221500446769 0.012045501731336117
6.041596094844783 0.01215891819447279
6.126402328629802 0.012272333726286888
6.216296936441923 0.012385749258100986
6.273965175415736 0.012499164789915085
6.46630571364016 0.012612580321729183
6.569090868987604 0.012725995853543282
6.608440961463852 0.01283941138535738
6.723777439411479 0.012952826917171478
6.733954187465681 0.013066242448985577
6.920188676857584 0.013179657980799675
6.8794816846407745 0.013293073512613773
6.959199544398692 0.013406489044427872
7.199031573542727 0.01351990457624197
7.325562474349976 0.013633320108056068
7.343541395912401 0.013746735639870167
7.552164731023548 0.013860151171684265
7.633239490522028 0.013973566703498363
7.634596390262588 0.014086982235312462
7.801155833416366 0.01420039776712656
7.962966127478182 0.014313813298940659
8.09112671189402 0.014427228830754757
8.190925283892314 0.01454064529389143
8.369696824711136 0.014654060825705528
8.401923193549443 0.014767476357519627
8.572214110989762 0.014880891889333725
8.719437732840555 0.014994307421147823
8.942986965097866 0.015107722952961922
9.027453973947745 0.01522113848477602
9.189603492944704 0.015334554016590118
9.372784957920345 0.015447969548404217
9.46260186266492 0.015561385080218315
9.540779645846634 0.015674801543354988
9.759760465701108 0.015788216143846512
9.877293544821919 0.015901632606983185
9.97618419713614 0.01601504720747471
10.289455225522493 0.01612846367061138
10.307943459429968 0.016241878271102905
10.530306907248752 0.016355294734239578
10.654967718455104 0.016468709334731102
10.8335764895914 0.016582125797867775
10.99690364523647 0.0166955403983593
11.190104824090415 0.01680895686149597
11.39311511595139 0.016922371461987495
11.507961198424933 0.01703578792512417
11.746923817968222 0.017149202525615692
11.893663116907693 0.017262618988752365
12.040350977358978 0.01737603358924389
12.355352044836483 0.017489450052380562
12.369396462456125 0.017602864652872086
12.549390301100457 0.01771628111600876
12.74932526999098 0.017829695716500282
12.968123556473104 0.017943112179636955
13.124042060036073 0.018056528642773628
13.311755594002394 0.018169943243265152
13.443933800695039 0.018283359706401825
13.829747816418216 0.01839677430689335
13.676644017123511 0.01851019077003002
14.120461198612295 0.018623605370521545
14.396485240536364 0.01873702183365822
14.532616110357694 0.018850436434149742
14.910415237459306 0.018963852897286415
14.93018446967095 0.01907726749777794
15.117004919390705 0.019190683960914612
15.243964958036788 0.019304098561406136
15.430451333355585 0.01941751502454281
15.831836943267053 0.019530929625034332
16.07227018099796 0.019644346088171005
16.12085421471321 0.01975776068866253
16.434226159028835 0.019871177151799202
16.610012554414332 0.019984591752290726
16.707982929666997 0.0200980082154274
16.977729364564137 0.020211422815918922
17.08594123028165 0.020324839279055595
17.221234471148453 0.02043825574219227
17.693827322337416 0.020551670342683792
17.828791318995965 0.020665086805820465
18.01235692079744 0.02077850140631199
18.204994861297973 0.020891917869448662
18.28644841766187 0.021005332469940186
18.346113593126315 0.02111874893307686
18.70029944015519 0.021232163533568382
18.87225578799594 0.021345579996705055
19.15824934209452 0.02145899459719658
19.439105309354506 0.021572411060333252
19.557853034305285 0.021685825660824776
19.875691385948446 0.02179924212396145
19.890629963047868 0.021912656724452972
20.22848821551931 0.022026073187589645
20.41303207340829 0.02213948778808117
20.480534412030032 0.022252904251217842
20.823830096555348 0.022366318851709366
20.948668666652907 0.02247973531484604
20.957822845641303 0.022593149915337563
21.22546912166362 0.022706566378474236
21.354724248380137 0.02281998284161091
21.685115134350877 0.022933397442102432
21.841855255364525 0.023046813905239105
21.990075846827512 0.02316022850573063
22.32288016337556 0.023273644968867302
22.437509862129716 0.023387059569358826
22.45823202395131 0.0235004760324955
22.780124233210255 0.023613890632987022
22.888712001571907 0.023727307096123695
23.124434715038714 0.02384072169661522
23.29510681101988 0.023954138159751892
23.63326793941575 0.024067552760243416
23.77681017447241 0.02418096922338009
23.698059369986424 0.024294383823871613
24.01800108391941 0.024407800287008286
24.306963128490942 0.02452121488749981
24.427448942854053 0.024634631350636482
24.58139384750496 0.024748045951128006
24.54109022930236 0.02486146241426468
24.781534915759927 0.024974877014756203
25.108545067959565 0.025088293477892876
25.073677750866064 0.02520170994102955
25.41147044753869 0.025315124541521072
25.376947333208708 0.025428541004657745
25.666904726175964 0.02554195560514927
25.864417567913836 0.025655372068285942
25.985434324635985 0.025768786668777466
26.365117683727867 0.02588220313191414
26.24120782542284 0.025995617732405663
26.378347564836773 0.026109034195542336
26.57941230855878 0.02622244879603386
26.71282609748761 0.026335865259170532
27.00784988348424 0.026449279859662056
27.059516828085126 0.02656269632279873
27.259891940625668 0.026676110923290253
27.147716035477846 0.026789527386426926
27.59640031301368 0.02690294198691845
27.748827556631277 0.027016358450055122
27.953262014376776 0.027129773050546646
28.15488313835851 0.02724318951368332
28.165954302166373 0.027356604114174843
28.297572496205234 0.027470020577311516
28.30075105827723 0.02758343704044819
28.735508291319068 0.027696851640939713
28.699004402427416 0.027810268104076385
28.864412708161247 0.02792368270456791
29.20038297368293 0.028037099167704582
29.443804139651895 0.028150513768196106
29.211916716188128 0.02826393023133278
29.471620355917842 0.028377344831824303
29.59151253569755 0.028490761294960976
29.450927804793178 0.0286041758954525
29.875446137957944 0.028717592358589172
29.89971870869372 0.028831006959080696
29.97653599873883 0.02894442342221737
29.854262940649374 0.029057838022708893
30.14038298785683 0.029171254485845566
30.36072160997931 0.02928466908633709
30.47045156013803 0.029398085549473763
30.558148901037605 0.029511500149965286
30.689253440016117 0.02962491661310196
30.849879949680435 0.029738331213593483
30.8905866076306 0.029851747676730156
30.895164666506034 0.02996516413986683
30.92077737894364 0.030078578740358353
31.159423060963437 0.030191995203495026
31.06935668046173 0.03030540980398655
31.36635197061558 0.030418826267123222
31.390600056118437 0.030532240867614746
31.41113002975342 0.03064565733075142
31.488296035198825 0.030759071931242943
31.56513941496993 0.030872488394379616
31.63043011587481 0.03098590299487114
31.784958978010238 0.031099319458007812
32.05701961004469 0.031212734058499336
31.860083511143642 0.03132614865899086
32.055475469304426 0.03143956512212753
31.93912227199688 0.031552981585264206
32.09791486338701 0.03166639804840088
32.04801258201356 0.03177981078624725
32.23899465222974 0.031893227249383926
32.16843644511613 0.0320066437125206
32.180309220351596 0.03212006017565727
32.294330939501755 0.032233476638793945
32.16674033436821 0.03234688937664032
32.4991780409612 0.03246030583977699
32.3153196358863 0.032573722302913666
32.33673510101185 0.03268713876605034
32.08668390706622 0.03280055150389671
32.236959319332236 0.032913967967033386
32.16572266791945 0.03302738443017006
32.27024537576403 0.03314080089330673
32.45745371656228 0.03325421363115311
32.222372766900094 0.03336763009428978
32.44761627422433 0.03348104655742645
32.40186789309135 0.033594463020563126
32.40182128403039 0.0337078757584095
32.37332662346528 0.03382129222154617
32.411997948517936 0.033934708684682846
32.420186490863706 0.03404812514781952
32.39876828468413 0.034161537885665894
32.48662682142657 0.034274954348802567
32.347884962246425 0.03438837081193924
32.49714270806369 0.03450178727507591
32.210540316357815 0.034615203738212585
32.013751144905505 0.03472861647605896
31.985934928639562 0.03484203293919563
32.07616802042909 0.034955449402332306
32.020569672792604 0.03506886586546898
31.85838740039572 0.03518227860331535
31.814288520949713 0.035295695066452026
31.63450078166982 0.0354091115295887
31.840776027989815 0.03552252799272537
31.571066239697487 0.03563594073057175
31.504917920528477 0.03574935719370842
31.51339847426809 0.03586277365684509
31.435053010661253 0.035976190119981766
31.345822732373257 0.03608960285782814
31.431306714068594 0.03620301932096481
31.24575219824577 0.036316435784101486
31.39705888194821 0.03642985224723816
31.160268216550428 0.036543264985084534
31.080551011398025 0.03665668144822121
31.11243789345899 0.03677009791135788
31.139575665425763 0.03688351437449455
31.014742961773223 0.036996930837631226
30.67891198628975 0.0371103435754776
30.753880081347972 0.03722376003861427
30.58291211795729 0.037337176501750946
30.590022880088146 0.03745059296488762
30.398375268583216 0.037564005702733994
30.339689836705062 0.037677422165870667
30.464862809901817 0.03779083862900734
29.919697894936615 0.03790425509214401
29.96179636206772 0.03801766782999039
29.927534924959666 0.03813108429312706
30.04253123366888 0.03824450075626373
29.777559145554786 0.038357917219400406
29.552694449668582 0.03847132995724678
29.327450942344353 0.03858474642038345
29.387493262820843 0.038698162883520126
29.353517530453868 0.0388115793466568
29.02893545070982 0.038924992084503174
29.01774111977353 0.03903840854763985
28.99535245790094 0.03915182501077652
28.956002688549116 0.03926524147391319
28.758841569436342 0.039378657937049866
28.665967750654207 0.03949207067489624
28.596427209989344 0.03960548713803291
28.495678231562692 0.039718903601169586
28.12617147970577 0.03983232006430626
28.188003741889375 0.039945732802152634
27.956993458022207 0.04005914926528931
27.93426557400003 0.04017256572842598
27.670581168441345 0.04028598219156265
27.47020967336817 0.04039939492940903
27.348428921667274 0.0405128113925457
27.360980141201903 0.04062622785568237
27.158678130691516 0.040739644318819046
26.990888776005008 0.04085305705666542
26.883016132437074 0.040966473519802094
26.770055156625375 0.041079889982938766
26.540255839228337 0.04119330644607544
26.51088943434267 0.041306719183921814
26.2842890384201 0.04142013564705849
26.13604895905159 0.04153355211019516
25.929123447804926 0.04164696857333183
25.787836397393267 0.041760385036468506
25.599060296259026 0.04187379777431488
25.57022641354433 0.04198721423745155
25.410452781089937 0.042100630700588226
25.07748188377621 0.0422140471637249
25.017294309721283 0.042327459901571274
25.079032740945696 0.04244087636470795
24.602425620779208 0.04255429282784462
24.49569678785775 0.04266770929098129
24.24013636502276 0.04278112202882767
24.074935178175014 0.04289453849196434
24.085451064812137 0.04300795495510101
23.837923434513208 0.043121371418237686
23.578653173332615 0.04323478415608406
23.54778395772041 0.043348200619220734
23.255374464778406 0.04346161708235741
23.038011331786837 0.04357503354549408
23.0206327372658 0.043688446283340454
22.703460027404113 0.04380186274647713
22.51146029073918 0.0439152792096138
22.485000963071574 0.04402869567275047
22.359205514333286 0.044142112135887146
22.15290247862816 0.04425552487373352
21.96022429766406 0.044368941336870193
21.854386986993635 0.044482357800006866
21.72823159106312 0.04459577426314354
21.420521857674817 0.044709187000989914
21.429680855713602 0.04482260346412659
20.99242350489894 0.04493601992726326
20.875738328064234 0.04504943639039993
20.84282653693209 0.04516284912824631
20.651166022416742 0.04527626559138298
20.590784479790667 0.04538968205451965
20.398437086106643 0.045503098517656326
20.155223239723924 0.0456165112555027
19.93913873043848 0.045729927718639374
19.715252111712584 0.04584334418177605
19.508967394270957 0.04595676064491272
19.483902605695825 0.046070173382759094
19.237288102947755 0.04618358984589577
19.194206889950497 0.04629700630903244
19.079889025540457 0.04641042277216911
18.55979264302906 0.046523839235305786
18.680963777628865 0.04663725197315216
18.665698780897554 0.046750668436288834
18.245741759711706 0.04686408489942551
18.160175824957957 0.04697750136256218
18.04899291295259 0.047090914100408554
17.76133253010477 0.04720433056354523
17.68331143570029 0.0473177470266819
17.388080852182206 0.04743116348981857
17.080174453738714 0.04754457622766495
17.08356667523456 0.04765799269080162
17.07847834299079 0.04777140915393829
16.765926994506138 0.047884825617074966
16.56489600851957 0.04799823835492134
16.381716047743836 0.048111654818058014
16.30165962044185 0.04822507128119469
16.096958942522928 0.04833848774433136
15.978380911887639 0.048451900482177734
15.730070298391649 0.04856531694531441
15.622876099122886 0.04867873340845108
15.458014134424726 0.04879214987158775
15.25294651182606 0.048905566334724426
15.11980965128879 0.0490189790725708
14.982424680706991 0.049132395535707474
14.712064627487994 0.04924581199884415
14.718314843506825 0.04935922846198082
14.554665550080697 0.049472641199827194
14.378270032296658 0.04958605766296387
14.241224283864446 0.04969947412610054
14.05545299078107 0.04981289058923721
13.796504045758915 0.04992630332708359
13.660475963775456 0.05003971979022026
13.525126326091163 0.050153136253356934
13.371558673946309 0.05026655271649361
13.261211493714274 0.05037996545433998
13.103133972007809 0.050493381917476654
12.952180115442623 0.05060679838061333
12.789095111443686 0.05072021484375
12.591247748284514 0.050833627581596375
12.49117721415703 0.05094704404473305
12.311389474877144 0.05106046050786972
12.200803054112535 0.05117387697100639
12.077722897950387 0.051287293434143066
11.875828234810403 0.05140070617198944
11.792379586012569 0.051514122635126114
11.703164160671797 0.05162753909826279
11.445731274803979 0.05174095556139946
11.280154140139688 0.051854368299245834
11.271334364250485 0.05196778476238251
10.992493757291872 0.05208120122551918
10.961984600296852 0.05219461768865585
10.824239571097866 0.05230803042650223
10.633257500881683 0.0524214468896389
10.5331869667542 0.052534863352775574
10.476541759329322 0.05264827981591225
10.296749128493673 0.05276169255375862
10.182770486233217 0.052875109016895294
10.095590393789951 0.05298852548003197
9.8940781968267 0.05310194194316864
9.832014783562647 0.053215354681015015
9.673598039706597 0.05332877114415169
9.540962179218983 0.05344218760728836
9.367958882930791 0.053555604070425034
9.4133846219483 0.05366902053356171
9.284510234132958 0.05378243327140808
9.085726054476329 0.053895849734544754
8.893726317811396 0.05400926619768143
8.901820817490552 0.0541226826608181
8.869980767340467 0.054236095398664474
8.652200147307097 0.05434951186180115
8.62709770823783 0.05446292832493782
8.46183523766184 0.05457634478807449
8.364878986608865 0.05468975752592087
8.241062902010452 0.05480317398905754
8.180002915085208 0.054916590452194214
8.091392482709677 0.05503000691533089
7.910660528314964 0.05514341965317726
7.810929216337065 0.055256836116313934
7.787183665866137 0.05537025257945061
7.725698993846645 0.05548366904258728
7.589417152658263 0.055597081780433655
7.556512604148549 0.05571049824357033
7.418109967117994 0.055823914706707
7.271905220646993 0.055937331169843674
7.149341630601477 0.05605074763298035
7.146393025300658 0.05616416037082672
7.094152814264616 0.056277576833963394
7.016470942009722 0.05639099329710007
6.8586186992882885 0.05650440976023674
6.739326445799031 0.056617822498083115
6.694549122053851 0.05673123896121979
6.6921745670067585 0.05684465542435646
6.524473906588765 0.056958071887493134
6.454379840147891 0.05707148462533951
6.363468304059195 0.05718490108847618
6.239652219460782 0.057298317551612854
6.158101951141572 0.05741173401474953
6.083610030651825 0.0575251467525959
6.0859845856989185 0.057638563215732574
5.9391013949287474 0.05775197967886925
5.76900136512497 0.05786539614200592
5.804769423693211 0.057978808879852295
5.598861578895304 0.05809222534298897
5.662296120867641 0.05820564180612564
5.53203481542712 0.058319058269262314
5.515254862648581 0.05843247473239899
5.426536726906281 0.05854588747024536
5.3247700820308745 0.058659303933382034
5.3033990866070395 0.05877272039651871
5.192644001879802 0.05888613685965538
5.1432862320030655 0.058999549597501755
4.974353601509891 0.05911296606063843
4.989618598241202 0.0592263825237751
4.930416667101394 0.059339798986911774
4.897010951404581 0.05945321172475815
4.735201986052684 0.05956662818789482
4.680587219969548 0.059680044651031494
4.672938598412117 0.05979346111416817
4.556092691071968 0.05990687385201454
4.528276474806023 0.060020290315151215
4.385124727681284 0.06013370677828789
4.382215667098928 0.06024712324142456
4.425152941332278 0.060360535979270935
4.2850541935538 0.06047395244240761
4.166665663348744 0.06058736890554428
4.0448849116478405 0.060700785368680954
4.1291476312067 0.06081420183181763
4.067612795670014 0.060927614569664
4.0001075879026615 0.061041031032800674
3.910892162561888 0.06115444749593735
3.8662418298441303 0.06126786395907402
3.79386052095517 0.061381276696920395
3.74467330926539 0.06149469316005707
3.6764896571988674 0.06160810962319374
3.6511679226649445 0.061721526086330414
3.6049137836364977 0.06183493882417679
3.500094139414829 0.06194835528731346
3.557761904844226 0.062061771750450134
3.453734146673957 0.06217518821358681
3.4118963805228093 0.06228860095143318
3.306846131202999 0.062402017414569855
3.3242678766418448 0.06251543015241623
3.2912413997672854 0.0626288503408432
3.2482846108900314 0.06274226307868958
3.130784052613098 0.06285568326711655
3.134515618825986 0.06296909600496292
3.0484893272837 0.0630825087428093
3.0269786652363933 0.06319592893123627
3.0077840063452284 0.06330934166908264
2.9757544381322023 0.06342276185750961
2.893659981448665 0.06353617459535599
2.8493724656930097 0.06364958733320236
2.8224209901117105 0.06376300752162933
2.7796775953095376 0.06387642025947571
2.750322851409396 0.06398983299732208
2.699618538378485 0.06410325318574905
2.6505948151101406 0.06421666592359543
2.5513735897392036 0.0643300861120224
2.5964916175859414 0.06444349884986877
2.582413402538201 0.06455691158771515
2.526948792709391 0.06467033177614212
2.458762901001163 0.0647837445139885
2.414503953667005 0.06489715725183487
2.395326275382066 0.06501057744026184
2.37176336668161 0.06512399017810822
2.318320318079739 0.06523741036653519
2.351565180703651 0.06535082310438156
2.2530395139444015 0.06546423584222794
2.2182464969159224 0.06557765603065491
2.240149495647219 0.06569106876850128
2.1463290389948066 0.06580448895692825
2.1514175383760175 0.06591790169477463
2.14991936756694 0.066031314432621
2.0625384158508653 0.06614473462104797
2.04625521783099 0.06625814735889435
2.0637597715805085 0.06637156009674072
1.9685707939445019 0.0664849802851677
1.9993096800945953 0.06659839302301407
1.9122580674590999 0.06671181321144104
1.9387182642413974 0.06682522594928741
1.9277361574444496 0.06693863868713379
1.8742639387460576 0.06705205887556076
1.8416975427063071 0.06716547161340714
1.8520921027004567 0.06727888435125351
1.8104880798348797 0.06739230453968048
1.7520248553933806 0.06750571727752686
1.6948095272353494 0.06761913746595383
1.7467122209237016 0.0677325502038002
1.7218350756973473 0.06784596294164658
1.6998980266165602 0.06795938313007355
1.6753631676259255 0.06807279586791992
1.618482036517184 0.0681862160563469
1.6446030000074003 0.06829962879419327
1.6227854614137334 0.06841304153203964
1.5553846441901673 0.06852646172046661
1.5686147425813162 0.06863987445831299
1.5301808562787105 0.06875328719615936
1.4922872518631507 0.06886670738458633
1.4969381775122919 0.06898012012243271
1.510945082927591 0.06909354031085968
1.4461515241401708 0.06920695304870605
1.422990177807402 0.06932036578655243
1.4237621268628422 0.0694337859749794
1.3956057636201413 0.06954719871282578
1.3534519212041798 0.06966061145067215
1.3498092691892425 0.06977403163909912
1.3582008753136683 0.0698874443769455
1.3084228075553925 0.07000086456537247
1.3369184040901745 0.07011427730321884
1.2964644718903195 0.07022769004106522
1.2890865099067907 0.07034111022949219
1.2343888574591504 0.07045452296733856
1.236505349634277 0.07056794315576553
1.2432900154758917 0.07068135589361191
1.1865601053564463 0.07079476863145828
1.1886734554508933 0.07090818881988525
1.1537324263665778 0.07102160155773163
1.1628153348090045 0.071135014295578
1.1374492283467026 0.07124843448400497
1.1336431881364333 0.07136184722185135
1.106239765475275 0.07147526741027832
1.0977589331732567 0.0715886801481247
1.095312344252706 0.07170209288597107
1.0682456367622326 0.07181551307439804
1.0506055055740344 0.07192892581224442
1.0515541242438489 0.07204233855009079
1.0200745092867685 0.07215575873851776
1.0139017023757628 0.07226917147636414
1.0075228774797813 0.07238259166479111
0.9763134146083536 0.07249600440263748
1.0020293171020418 0.07260941714048386
0.9864904133707757 0.07272283732891083
0.999315629039477 0.0728362500667572
0.9227145544595976 0.07294967025518417
0.9403546856477958 0.07306308299303055
0.9274028953815107 0.07317649573087692
0.9335700198061812 0.0732899159193039
0.9098236893605297 0.07340332865715027
0.8958562716541951 0.07351674139499664
0.8684372277266801 0.07363016158342361
0.8487059415671322 0.07374357432126999
0.8626702617613076 0.07385699450969696
0.8094106349046324 0.07397040724754333
0.8059653545817371 0.07408381998538971
0.8653841280979536 0.07419724017381668
0.7961805365134836 0.07431065291166306
0.7822205840342954 0.07442406564950943
0.7754873056965589 0.0745374858379364
0.758136602479033 0.07465089857578278
0.7480094090380194 0.07476431876420975
0.7405462766122433 0.07487773150205612
0.7374447310019767 0.0749911442399025
0.739528576736001 0.07510456442832947
0.6896159788992725 0.07521797716617584
0.7093368137408157 0.07533139735460281
0.7001775148546359 0.07544481009244919
0.6831709697506811 0.07555822283029556
0.7039090810675239 0.07567164301872253
0.6370801225276193 0.07578505575656891
0.6804572816881165 0.07589846849441528
0.656416420176221 0.07601188868284225
0.6499282909842626 0.07612530142068863
0.642507855200911 0.0762387216091156
0.6601479863891092 0.07635213434696198
0.601760327873738 0.07646554708480835
0.6140122586661293 0.07657896727323532
0.625885423888955 0.0766923800110817
0.5946368967095056 0.07680579274892807
0.6248677240127127 0.07691921293735504
0.6007426948502763 0.07703262567520142
0.5750004300768449 0.07714604586362839
0.5953544276016889 0.07725945860147476
0.5739450252324492 0.07737287133932114
0.5458263669579017 0.07748629152774811
0.5376494473956454 0.07759970426559448
0.5298824022301072 0.07771312445402145
0.5434517339133366 0.07782653719186783
0.5139046768482035 0.0779399499297142
0.5197054034676851 0.07805337011814117
0.5264900693092999 0.07816678285598755
0.49864018149627676 0.07828019559383392
0.5129207376260705 0.0783936157822609
0.47387777792537317 0.07850702852010727
0.5041006720319713 0.07862044870853424
0.4820505080467236 0.07873386144638062
0.47014645683934664 0.07884727418422699
0.4667850099030906 0.07896069437265396
0.43421861386334004 0.07907410711050034
0.4558995945108816 0.07918751984834671
0.4613572772297988 0.07930094003677368
0.450472218385752 0.07941435277462006
0.4284516478979676 0.07952777296304703
0.4318439808187749 0.0796411857008934
0.4246921817913867 0.07975459843873978
0.4114899832939309 0.07986801862716675
0.4240137597757455 0.07998143136501312
0.38808288614036013 0.0800948515534401
0.3779058873779381 0.08020826429128647
0.3738105306182973 0.08032167702913284
0.38910058601660236 0.08043509721755981
0.37349585458088863 0.08054850995540619
0.399251356204842 0.08066192269325256
0.3690858217838391 0.08077534288167953
0.3660086774384236 0.08088875561952591
0.36128345606598217 0.08100217580795288
0.36671118873927394 0.08111558854579926
0.3524402371255997 0.08122900128364563
0.33719789232825 0.0813424214720726
0.35619495668477114 0.08145583420991898
0.33514047572674927 0.08156924694776535
0.3395725253728151 0.08168266713619232
0.32666020053123435 0.0817960798740387
0.33244862623911975 0.08190950006246567
0.32668166027374723 0.08202291280031204
0.3212328244061048 0.08213632553815842
0.3087022957934683 0.08224974572658539
0.31275254921058987 0.08236315846443176
0.3100592289617913 0.08247657865285873
0.3042922629964188 0.08258999139070511
0.3046114850228956 0.08270340412855148
0.3046314962884995 0.08281682431697845
0.303953029704338 0.08293023705482483
0.2781530264128891 0.0830436497926712
0.27138663366458754 0.08315706998109818
0.27374328331122133 0.08327048271894455
0.2829205655953325 0.08338390290737152
0.2805459325507674 0.0834973156452179
0.2615316870296799 0.08361072838306427
0.2608704016100848 0.08372414857149124
0.28122439913492886 0.08383756130933762
0.2693335402095536 0.08395097404718399
0.2595134684417618 0.08406439423561096
0.2452495586542912 0.08417780697345734
0.22525090594160765 0.08429122716188431
0.24017717079315998 0.08440463989973068
0.2371084944665969 0.08451805263757706
0.23474943811986823 0.08463147282600403
0.22489689818505543 0.0847448855638504
0.2218585730208003 0.08485830575227737
0.228643238862415 0.08497171849012375
0.22727137523979962 0.08508513122797012
0.22830400557033426 0.0851985514163971
0.21066387438213607 0.08531196415424347
0.20590108174710203 0.08542537689208984
0.20489690841676358 0.08553879708051682
0.19368948546556056 0.08565220981836319
0.1879352438127269 0.08576563000679016
0.20252227537219847 0.08587904274463654
0.19572475151248414 0.08599245548248291
0.18759601052064614 0.08610587567090988
0.2008129166297931 0.08621928840875626
0.17233051237701308 0.08633270859718323
0.17674054517406262 0.0864461213350296
0.17672893507453072 0.08655953407287598
0.17741901175822408 0.08667295426130295
0.16792047957996356 0.08678636699914932
0.17367603600414536 0.0868997797369957
0.17877594492654703 0.08701319992542267
0.1682486598790158 0.08712661266326904
0.1567257809412993 0.08724003285169601
0.14858418193136166 0.08735344558954239
0.15501943057401257 0.08746685832738876
0.15299421472841124 0.08758027851581573
0.1506195816838461 0.08769369125366211
0.13771966917516215 0.08780710399150848
0.13569331683229377 0.08792052417993546
0.13941572421426512 0.08803393691778183
0.13467561695605157 0.0881473571062088
0.13705025000061669 0.08826076984405518
0.1346667701047768 0.08837418258190155
0.13365791707980937 0.08848760277032852
0.13059623801092962 0.0886010155081749
0.13738948329269746 0.08871443569660187
0.12246321844114513 0.08882784843444824
0.11227884358861742 0.08894126117229462
0.12653401794611394 0.08905468136072159
0.12110628527282219 0.08916809409856796
0.10854752250259087 0.08928150683641434
0.11805318564409559 0.08939492702484131
0.12313359583887651 0.08950833976268768
0.11364315284704603 0.08962175995111465
0.11873165222825705 0.08973517268896103
0.10922594451823206 0.0898485854268074
0.10753695358959281 0.08996200561523438
0.10957235334207721 0.09007541835308075
0.09769277025233176 0.09018883109092712
0.10889388675791575 0.0903022512793541
0.1041377794009231 0.09041566401720047
0.10346615408462399 0.09052908420562744
0.10346615408462399 0.09064249694347382
0.09328302715066401 0.09075590968132019
0.09294992203012124 0.09086932986974716
0.0956575042054082 0.09098274260759354
0.08480832302018361 0.09109616279602051
0.08820065594099095 0.09120957553386688
0.08955170606463746 0.09132298827171326
0.08548678960434508 0.09143640846014023
0.08820065594099095 0.0915498211979866
0.0841243299395079 0.09166323393583298
0.08005905693105332 0.09177665412425995
0.08039300885348136 0.09189006686210632
0.0827729232676992 0.0920034870505333
0.07700595730232672 0.09211689978837967
0.08174985288476373 0.09223031252622604
0.08243368997561847 0.09234373271465302
0.0749705575498423 0.09245714545249939
0.07021667861886347 0.09257055819034576
0.06784665841614688 0.09268397837877274
0.06411088047809273 0.09279739111661911
0.07123899133695423 0.09291081130504608
0.07327439108943863 0.09302422404289246
0.06716377954847809 0.09313763678073883
0.0620796924507744 0.0932510569691658
0.06377166947027213 0.09336446970701218
0.06343662561909734 0.09347788989543915
0.06954282487655056 0.09359130263328552
0.05766587132950139 0.0937047153711319
0.05597349319332118 0.09381813555955887
0.05766965965372485 0.09393154829740524
0.06071877039988676 0.09404496103525162
0.05393809344083677 0.09415838122367859
0.0471503300870629 0.09427179396152496
0.051224227104190896 0.09438521414995193
0.05258116027251383 0.09449862688779831
0.049864018149627674 0.09461203962564468
0.04477879455465694 0.09472545981407166
0.05088499381211016 0.09483887255191803
0.057326660321680795 0.0949522852897644
0.043421861386334006 0.09506570547819138
0.046811119079242305 0.09517911821603775
0.04376109467841474 0.09529253840446472
0.039690295173445925 0.0954059511423111
0.03527794481334203 0.09551936388015747
0.03901182858928446 0.09563278406858444
0.036295577836803816 0.09574619680643082
0.03426256250015417 0.09585961699485779
0.047153427599222086 0.09597302973270416
0.042740586985395145 0.09608644247055054
0.040368761757607396 0.09619986265897751
0.03324486262391198 0.09631327539682388
0.034938733805521434 0.09642668813467026
0.03528026237639638 0.09654010832309723
0.04104453194629217 0.0966535210609436
0.03324486262391198 0.09676694124937057
0.03120946287142757 0.09688035398721695
0.03392110078205964 0.09699376672506332
0.02747789665853949 0.0971071869134903
0.03087022957934683 0.09722059965133667
0.030868201711674273 0.09733401238918304
0.03358409591599271 0.09744743257761002
0.03052899070385368 0.09756084531545639
0.03324486262391198 0.09767426550388336
0.03528026237639638 0.09778767824172974
0.034938733805521434 0.09790109097957611
0.02747789665853949 0.09801451116800308
0.033581889774239045 0.09812792390584946
0.030191762995185365 0.09824134409427643
0.03426256250015417 0.0983547568321228
0.02544082558654473 0.09846816956996918
0.02612096349021655 0.09858158975839615
0.02544249690605508 0.09869500249624252
0.019335027445773995 0.0988084152340889
0.023067863861489943 0.09892183542251587
0.025101614578724136 0.09903524816036224
0.024085563737732147 0.09914866834878922
0.02374633044565141 0.09926208108663559
0.022048715508338767 0.09937549382448196
0.024085563737732147 0.09948891401290894
0.02374633044565141 0.09960232675075531
0.017638972406671016 0.09971573948860168
0.021032464109005534 0.09982915967702866
0.018995816437953398 0.09994257241487503
0.025103263613974344 0.100055992603302
0.02238939727732847 0.10016940534114838
0.02001344946141519 0.10028281807899475
0.01526549814363305 0.10039623826742172
0.021370293492697572 0.1005096510052681
0.01764013118819819 0.10062307119369507
0.023067863861489943 0.10073648393154144
0.018995816437953398 0.10084989666938782
0.019675530940682598 0.10096331685781479
0.024424797029812876 0.10107672959566116
0.016621339383209227 0.10119014233350754
0.015604731435713785 0.10130356252193451
0.020691871477056385 0.10141697525978088
0.017979364480278925 0.10153039544820786
0.017300897896117454 0.10164380818605423
0.021370293492697572 0.1017572209239006
0.015604731435713785 0.10187064111232758
0.01696166460403672 0.10198405385017395
0.01628212837538863 0.10209746658802032
0.013569331683229376 0.1022108867764473
0.013907651320644452 0.10232429951429367
0.015604731435713785 0.10243771970272064
0.0206932308169248 0.10255113244056702
0.012550807289362068 0.10266454517841339
0.01696166460403672 0.10277796536684036
0.01322922930500326 0.10289137810468674
0.015943964727794517 0.10300479829311371
0.012890865099067908 0.10311821103096008
0.01628212837538863 0.10323162376880646
0.015943964727794517 0.10334504395723343
0.013908564975310112 0.1034584566950798
0.015942917367568032 0.10357186943292618
0.014247798267390846 0.10368528962135315
0.01797818341449161 0.10379870235919952
0.013908564975310112 0.1039121225476265
0.014926264851552315 0.10402553528547287
0.010176330234617894 0.10413894802331924
0.01526549814363305 0.10425236821174622
0.012890865099067908 0.10436578094959259
0.010515541242438487 0.10447919368743896
0.011194698638664236 0.10459261387586594
0.010515541242438487 0.10470602661371231
0.013908564975310112 0.10481944680213928
0.011533931930744971 0.10493285953998566
0.010854752250259085 0.10504627227783203
0.010516232054502767 0.105159692466259
0.01221159628154147 0.10527310520410538
0.012212398514906438 0.10538652539253235
0.013908564975310112 0.10549993813037872
0.011193963258079682 0.1056133508682251
0.013569331683229376 0.10572677105665207
0.012551631806987172 0.10584018379449844
0.012550807289362068 0.10595359653234482
0.008141599009937626 0.10606701672077179
0.012550807289362068 0.10618042945861816
0.012890865099067908 0.10629384964704514
0.011873165222825706 0.10640726238489151
0.011872385273720875 0.10652067512273788
0.008141599009937626 0.10663409531116486
0.010516232054502767 0.10674750804901123
0.016621339383209227 0.1068609207868576
0.011873165222825706 0.10697434097528458
0.01153317426590028 0.10708775371313095
0.008820065594099095 0.10720117390155792
0.00848083230201836 0.1073145866394043
0.010176330234617894 0.10742799937725067
0.010855465346583501 0.10754141956567764
0.009158697211156103 0.10765483230352402
0.00848083230201836 0.10776825249195099
0.010855465346583501 0.10788166522979736
0.00848027519551491 0.10799507796764374
0.014247798267390846 0.10810849815607071
0.007463132425776157 0.10822191089391708
0.01424686232846505 0.10833532363176346
0.010516232054502767 0.10844874382019043
0.009497908218976699 0.1085621565580368
0.012890865099067908 0.10867557674646378
0.011873165222825706 0.10878898948431015
0.010176330234617894 0.10890240222215652
0.009159298886179829 0.1090158224105835
0.011194698638664236 0.10912923514842987
0.012550807289362068 0.10924264788627625
0.009498532178260563 0.10935606807470322
0.008819486203335508 0.10946948081254959
0.009837765470341299 0.10958290100097656
0.009159298886179829 0.10969631373882294
0.01153317426590028 0.10980972647666931
0.009159298886179829 0.10992314666509628
0.009497908218976699 0.11003655940294266
0.007463132425776157 0.11014997959136963
0.007802365717856892 0.110263392329216
0.007801853179873718 0.11037680506706238
0.007123899133695423 0.11049022525548935
0.013908564975310112 0.11060363799333572
0.008141064187694315 0.1107170507311821
0.006106199257453219 0.11083047091960907
0.012550807289362068 0.11094388365745544
0.007802365717856892 0.11105730384588242
0.009837765470341299 0.11117071658372879
0.007123431164232525 0.11128412932157516
0.010176998762422033 0.11139754951000214
0.007123899133695423 0.11151096224784851
0.009837119226797296 0.11162437498569489
0.009837765470341299 0.11173779517412186
0.008141064187694315 0.11185120791196823
0.005766965965372486 0.1119646281003952
0.009159298886179829 0.11207804083824158
0.00848027519551491 0.11219145357608795
0.006784665841614688 0.11230487376451492
0.00576658713295014 0.1124182865023613
0.007802365717856892 0.11253170669078827
0.008141599009937626 0.11264511942863464
0.007123431164232525 0.11275853216648102
0.010176998762422033 0.11287195235490799
0.007463132425776157 0.11298536509275436
0.006445009148591332 0.11309877783060074
0.008141599009937626 0.11321219801902771
0.00576658713295014 0.11332561075687408
0.0050884993812110165 0.11343903094530106
0.007123899133695423 0.11355244368314743
0.007462642172053122 0.1136658564209938
0.006445432549533954 0.11377927660942078
0.008141599009937626 0.11389268934726715
0.006784220156411929 0.11400610208511353
0.008820065594099095 0.1141195222735405
0.00848027519551491 0.11423293501138687
0.0050884993812110165 0.11434635519981384
0.007123899133695423 0.11445976793766022
0.005427376125129542 0.11457318067550659
0.006445432549533954 0.11468660086393356
0.009837119226797296 0.11480001360177994
0.006106199257453219 0.11491343379020691
0.006445432549533954 0.11502684652805328
0.003731321086026561 0.11514025926589966
0.0050884993812110165 0.11525367945432663
0.005427732673291751 0.115367092192173
0.008141064187694315 0.11548050493001938
0.006784665841614688 0.11559392511844635
0.007123431164232525 0.11570733785629272
0.0050884993812110165 0.1158207580447197
0.004410032797049547 0.11593417078256607
0.0013568440312823856 0.11604758352041245
0.0037315662128880787 0.11616100370883942
0.005427732673291751 0.11627441644668579
0.004409743101667754 0.11638782918453217
0.004410032797049547 0.11650124937295914
0.006445009148591332 0.11661466211080551
0.006106199257453219 0.11672808229923248
0.0047492660891302815 0.11684149503707886
0.004409743101667754 0.11695490777492523
0.0037315662128880787 0.1170683279633522
0.005088165117308947 0.11718174070119858
0.005766965965372486 0.11729516088962555
0.003392332920807344 0.11740857362747192
0.005088165117308947 0.1175219863653183
0.003392332920807344 0.11763540655374527
0.0037315662128880787 0.11774881929159164
0.006445009148591332 0.11786223202943802
0.003392332920807344 0.11797565221786499
0.0033921100782059645 0.11808906495571136
0.004410032797049547 0.11820248514413834
0.004410032797049547 0.11831589788198471
0.0030528990703853677 0.11842931061983109
0.0050884993812110165 0.11854273080825806
0.0023746330445651408 0.11865614354610443
0.003731321086026561 0.1187695562839508
0.0030530996287266095 0.11888297647237778
0.003731321086026561 0.11899638921022415
0.0037315662128880787 0.11910980939865112
0.0023746330445651408 0.1192232221364975
0.003731321086026561 0.11933663487434387
0.0030530996287266095 0.11945005506277084
0.0016960550391029823 0.11956346780061722
0.001696166460403672 0.11967688798904419
0.0027138663366458753 0.11979030072689056
0.0023744770547441747 0.11990371346473694
0.004410032797049547 0.12001713365316391
0.0013569331683229377 0.12013054639101028
0.0013568440312823856 0.12024395912885666
0.001696166460403672 0.12035737931728363
0.002713688062564771 0.12047079205513
0.0030530996287266095 0.12058421224355698
0.0013569331683229377 0.12069762498140335
0.0030528990703853677 0.12081103771924973
0.0027138663366458753 0.1209244579076767
0.0013569331683229377 0.12103787064552307
0.0013568440312823856 0.12115128338336945
0.0013569331683229377 0.12126470357179642
0.0003392110078205964 0.12137811630964279
0.0023746330445651408 0.12149153649806976
0.001696166460403672 0.12160494923591614
0.0020352660469235787 0.12171836197376251
0.0020353997524844066 0.12183178216218948
0.0006784220156411928 0.12194519490003586
0.004070799504968813 0.12205861508846283
0.0013569331683229377 0.1221720278263092
0.0003392110078205964 0.12228544056415558
0.0006784665841614688 0.12239886075258255
0.0006784665841614688 0.12251227349042892
0.0010176330234617894 0.1226256862282753
0.0013569331683229377 0.12273910641670227
0.0006784220156411928 0.12285251915454865
0.0010176998762422033 0.12296593934297562
0.0003392332920807344 0.12307935208082199
0.0013568440312823856 0.12319276481866837
0.0 0.12330618500709534
0.0003392332920807344 0.12341959774494171
0.0003392110078205964 0.12353301048278809
0.0003392332920807344 0.12364643067121506
0.0 0.12375984340906143
0.0010176998762422033 0.1238732635974884
0.0003392332920807344 0.12398667633533478
0.0003392110078205964 0.12410008907318115
0.0003392332920807344 0.12421350926160812
0.0 0.1243269219994545
0.0 0.12444034218788147
0.0003392332920807344 0.12455375492572784
0.0 0.12466716766357422
0.0006784665841614688 0.12478058785200119
0.0006784220156411928 0.12489400058984756
0.0006784665841614688 0.12500742077827454
0.0006784665841614688 0.1251208335161209
0.0003392332920807344 0.12523424625396729
0.0 0.12534765899181366
0.0003391887264879755 0.12546107172966003
0.0 0.1255744993686676
0.0006784665841614688 0.12568791210651398
0.0003392332920807344 0.12580132484436035
0.0006784665841614688 0.12591473758220673
0.0003391887264879755 0.1260281503200531
0.0 0.12614157795906067
0.0 0.12625499069690704
0.0003392332920807344 0.12636840343475342
0.0006784665841614688 0.1264818161725998
0.0003391887264879755 0.12659522891044617
0.0 0.12670865654945374
0.0 0.1268220692873001
0.0003392332920807344 0.12693548202514648
0.0 0.12704889476299286
0.0 0.12716230750083923
0.0 0.1272757351398468
0.0 0.12738914787769318
0.0006784665841614688 0.12750256061553955
0.0006784665841614688 0.12761597335338593
0.0006784665841614688 0.1277293860912323
0.0003391887264879755 0.12784279882907867
0.0003392332920807344 0.12795622646808624
0.0003392332920807344 0.12806963920593262
0.0006784665841614688 0.128183051943779
0.0 0.12829646468162537
0.0 0.12840987741947174
0.0003392332920807344 0.1285233050584793
0.0006784665841614688 0.12863671779632568


==> figures/data/hist75_PSCGAN.dat <==
bin edge
0.13151207929534714 0.0006708319997414947
0.7431128837641778 0.0008642051252536476
1.026033278479508 0.0010575782507658005
0.9259567341562207 0.0012509513180702925
0.8593053577182461 0.0014443243853747845
0.7588304378951517 0.0016376974526792765
0.626722275151769 0.0018310706363990903
0.5260478421410073 0.0020244435872882605
0.3995103399625464 0.002217816887423396
0.30102547030046456 0.002411189954727888
0.2568564984520157 0.00260456302203238
0.27058469240491195 0.002797936089336872
0.2620294411009331 0.002991309156641364
0.27396700105997335 0.003184682223945856
0.26620726656001054 0.003378055291250348
0.2992348363066085 0.0035714285913854837
0.3177384368157603 0.0037648016586899757
0.37424205411014927 0.003958174493163824
0.4108505272394781 0.00415154779329896
0.4599945309442942 0.004344921093434095
0.4629778096301528 0.004538293927907944
0.4753144180042902 0.004731667228043079
0.5043613009937419 0.004925040062516928
0.5580816000427099 0.005118413362652063
0.6450253798113259 0.005311786197125912
0.748882026406487 0.005505159497261047
0.8423948287275699 0.005698532797396183
0.9460504876628176 0.005891905631870031
1.0178771714147963 0.006085278932005167
1.107207353069102 0.006278651766479015
1.184008414208259 0.006472025066614151
1.2787100913162837 0.006665397901087999
1.3714283312279498 0.006858771201223135
1.4758785525726141 0.007052144035696983
1.5566559443688508 0.007245517335832119
1.6593228322125493 0.007438890635967255
1.7074710486868223 0.007632263470441103
1.7591963011387242 0.007825636304914951
1.8216694563702962 0.008019009605050087
1.8881217934637518 0.008212382905185223
1.910803130076488 0.008405756205320358
1.948813702714747 0.008599129505455494
1.9780513035423204 0.008792501874268055
2.0074972493202585 0.00898587517440319
2.067980813620889 0.009179248474538326
2.0299894036547794 0.009372621774673462
2.0363463178189147 0.009565994143486023
2.058430777152368 0.009759367443621159
2.0667870590623236 0.009952740743756294
2.077928768275598 0.01014611404389143
2.1334486303430555 0.010339487344026566
2.129260214293896 0.010532859712839127
2.187356269477396 0.010726233012974262
2.1636801373991883 0.010919606313109398
2.2341224163128017 0.011112979613244534
2.2595784202705826 0.011306351982057095
2.236499165471658 0.01149972528219223
2.279275370486906 0.011693098582327366
2.282259756883319 0.011886471882462502
2.303559474224741 0.012079845182597637
2.332596407436146 0.012273217551410198
2.3140932117783874 0.012466590851545334
2.348115216697492 0.01265996415168047
2.324041166433096 0.012853337451815605
2.334000362077253 0.01304671075195074
2.358262130445295 0.013240083120763302
2.3743778169859233 0.013433456420898438
2.4215311220492435 0.013626829721033573
2.409804141631548 0.013820203021168709
2.5001199638214437 0.01401357538998127
2.403027926391485 0.014206948690116405
2.4481916405238633 0.014400321990251541
2.4458041314067334 0.014593695290386677
2.4798380796974584 0.014787068590521812
2.5152408548966014 0.014980440959334373
2.5407076188126565 0.015173814259469509
2.5273773595753464 0.015367187559604645
2.5846775783864695 0.01556056085973978
2.6328383591653135 0.015753934159874916
2.685138988259205 0.015947306528687477
2.734904865494325 0.016140680760145187
2.802949203046999 0.01633405312895775
2.7860107626403114 0.01652742549777031
2.8357776115153945 0.01672079972922802
2.8610179794878015 0.01691417209804058
2.922325233841164 0.01710754632949829
2.9004396281955676 0.017300918698310852
2.980193902277314 0.017494291067123413
2.97942676857104 0.017687665298581123
3.069953591923282 0.017881037667393684
3.106930234192038 0.018074410036206245
3.2024609861048052 0.018267784267663956
3.249185300626932 0.018461156636476517
3.3278058184386783 0.018654530867934227
3.41554720107239 0.018847903236746788
3.435211156734101 0.01904127560555935
3.4877696997028598 0.01923464983701706
3.555779786467732 0.01942802220582962
3.636193897990272 0.01962139643728733
3.7217467200594236 0.01981476880609989
3.7977128784744894 0.020008141174912453
3.840923790802265 0.020201515406370163
3.915098178050136 0.020394887775182724
3.971242624419229 0.020588262006640434
4.085644653930304 0.020781634375452995
4.16339793037286 0.020975006744265556
4.215167647341973 0.021168380975723267
4.275013444037162 0.021361753344535828
4.434222663849266 0.021555127575993538
4.543650692077251 0.0217484999448061
4.571063148729641 0.02194187231361866
4.656858961280384 0.02213524654507637
4.739029462477035 0.02232861891388893
4.817373319703625 0.022521991282701492
4.915904948103723 0.022715365514159203
4.988875231964994 0.022908737882971764
5.157840370513231 0.023102112114429474
5.168982133387353 0.023295484483242035
5.228221868218389 0.023488856852054596
5.374706826455965 0.023682231083512306
5.513726791762548 0.023875603452324867
5.602914005324144 0.024068977683782578
5.648077936974603 0.02426235005259514
5.770979660154601 0.0244557224214077
5.916475046210151 0.02464909665286541
5.964366967252108 0.02484246902167797
6.105885015070227 0.02503584325313568
6.217899523965418 0.025229215621948242
6.284888522534086 0.025422587990760803
6.4914695945353795 0.025615962222218513
6.557461167311435 0.025809334591031075
6.6641669190842725 0.026002708822488785
6.796674313265796 0.026196081191301346
6.9004649918341725 0.026389453560113907
7.061689101628843 0.026582827791571617
7.081118978299745 0.026776200160384178
7.293477561420846 0.02696957439184189
7.383606464670441 0.02716294676065445
7.509475842683419 0.02735631912946701
7.638872210518631 0.02754969336092472
7.705523827712041 0.027743065729737282
7.802541175352788 0.027936438098549843
7.934128926682867 0.028129812330007553
8.019803458635174 0.028323184698820114
8.048928876296587 0.028516558930277824
8.318320785788755 0.028709931299090385
8.364001031967154 0.028903303667902946
8.549711325478112 0.029096677899360657
8.540277939465499 0.029290050268173218
8.741309854902747 0.029483424499630928
8.822883475945426 0.02967679686844349
9.016185798084054 0.02987016923725605
9.065415778508905 0.03006354346871376
9.26906158750888 0.03025691583752632
9.332221207333864 0.03045029006898403
9.461346280642887 0.030643662437796593
9.601122714613549 0.030837034806609154
9.693930580640185 0.031030409038066864
9.842354778927596 0.031223781406879425
9.935269122895722 0.031417153775691986
10.112944584386172 0.03161052614450455
10.181581666434349 0.03180390223860741
10.322047462668818 0.03199727460741997
10.499917748552123 0.03219064697623253
10.566967285848179 0.03238401934504509
10.681959369185394 0.03257739171385765
10.756178294656932 0.03277076780796051
10.981798992857904 0.03296414017677307
10.972049950343045 0.03315751254558563
11.104159424421924 0.03335088491439819
11.294147653390711 0.033544257283210754
11.337340604573193 0.033737633377313614
11.497304485837374 0.033931005746126175
11.459701036137213 0.034124378114938736
11.702830218854663 0.0343177504837513
11.788354900048496 0.03451112285256386
11.871747302428407 0.03470449894666672
12.076278235189076 0.03489787131547928
12.180334342031323 0.03509124368429184
12.248378679583997 0.0352846160531044
12.419444025007635 0.03547798842191696
12.57228564313883 0.03567136451601982
12.637942460075621 0.03586473688483238
12.725882802760658 0.03605810925364494
12.945136779319274 0.036251481622457504
12.915441877631572 0.036444853991270065
13.06510969026741 0.036638230085372925
13.201994205578053 0.036831602454185486
13.296301269905443 0.03702497482299805
13.483124758098313 0.03721834719181061
13.559264200572228 0.03741171956062317
13.74654786605077 0.03760509565472603
13.801460840216086 0.03779846802353859
13.934963034654228 0.03799184039235115
14.02767841857103 0.03818521276116371
14.119126999322232 0.03837858512997627
14.349993701715276 0.03857196122407913
14.46320197091841 0.03876533359289169
14.57402271950566 0.038958705961704254
14.553927754321975 0.039152078330516815
14.687628908811439 0.039345450699329376
14.896846857287324 0.03953882306814194
14.95562809794434 0.0397321991622448
15.086543811715275 0.03992557153105736
15.127330622236615 0.04011894389986992
15.307986348838451 0.04031231626868248
15.347283735883629 0.04050568863749504
15.409257014962167 0.0406990647315979
15.570215696482968 0.04089243710041046
15.532413286731481 0.04108580946922302
15.751468303238774 0.041279181838035583
15.802296607504548 0.041472554206848145
15.93650115096973 0.041665930300951004
16.072589826075077 0.041859302669763565
16.15018424609129 0.042052675038576126
16.310546047458114 0.04224604740738869
16.25492200450393 0.04243941977620125
16.386150866961085 0.04263279587030411
16.512291539500254 0.04282616823911667
16.62072476747162 0.04301954060792923
16.62947900972986 0.04321291297674179
16.667756157811056 0.04340628534555435
16.881959314859518 0.04359966143965721
16.977858059597498 0.04379303380846977
16.867833151215542 0.04398640617728233
17.057641040178265 0.044179778546094894
17.1524135059827 0.044373150914907455
17.144984502709328 0.044566527009010315
17.257197971655845 0.044759899377822876
17.33956743290382 0.04495327174663544
17.342750793725 0.045146644115448
17.496607763920693 0.04534001648426056
17.594037338546713 0.04553339257836342
17.5998071800351 0.04572676494717598
17.659097275329533 0.04592013731598854
17.625671986707168 0.0461135096848011
17.617573144745144 0.04630688205361366
17.867806369168 0.04650025814771652
17.84233948259858 0.04669363051652908
17.872382450348443 0.046887002885341644
17.94500286908156 0.047080375254154205
18.05527682535993 0.047273747622966766
18.21359893836843 0.047467123717069626
18.152120282509436 0.04766049608588219
18.255181589095066 0.04785386845469475
18.114914752911922 0.04804724082350731
18.312129303393423 0.04824061319231987
18.41852779123175 0.04843398928642273
18.390673384046444 0.04862736165523529
18.449167639135585 0.04882073402404785
18.434245635286313 0.04901410639286041
18.470058444524565 0.049207478761672974
18.541724779497724 0.049400851130485535
18.485577328527803 0.049594227224588394
18.694485382417593 0.049787599593400955
18.62365560414639 0.049980971962213516
18.592617836139905 0.05017434433102608
18.679601438891382 0.05036771669983864
18.62524728455698 0.0505610927939415
18.77864548412748 0.05075446516275406
18.637184887636394 0.05094783753156662
18.687521780621267 0.05114120990037918
18.76415783173742 0.05133458226919174
18.85086798275795 0.0515279583632946
18.791975807566164 0.05172133073210716
18.787598686437043 0.051914703100919724
18.818437494392203 0.052108075469732285
18.83200190223271 0.052301447838544846
18.913341438873562 0.052494823932647705
18.818039574289553 0.052688196301460266
18.813662453160436 0.05288156867027283
18.922891521337096 0.05307494103908539
18.923322806506434 0.05326831340789795
18.737460753503495 0.05346168950200081
18.873151508506194 0.05365506187081337
18.975019054783882 0.05384843423962593
18.95731161021608 0.05404180660843849
19.000318863050943 0.05423517897725105
18.929855123133425 0.05442855507135391
18.811473892595878 0.05462192744016647
18.851265902860597 0.054815299808979034
18.905780956923266 0.055008672177791595
18.85707038575883 0.055202044546604156
18.887476632201494 0.055395420640707016
18.927467602517538 0.05558879300951958
18.839925179935154 0.05578216537833214
18.910158078052387 0.0559755377471447
18.91914472591875 0.05616891011595726
18.774467323049684 0.05636228621006012
18.7720798024338 0.05655565857887268
18.735272192938936 0.05674903094768524
18.74701083596703 0.0569424033164978
18.694523155275977 0.057135775685310364
18.62445144435168 0.05732915177941322
18.686328020313326 0.057522524148225784
18.526563099100468 0.057715896517038345
18.579287512701224 0.057909268885850906
18.576542117728447 0.05810264125466347
18.43842379636411 0.05829601734876633
18.389081703635853 0.05848938971757889
18.454539560521322 0.05868276208639145
18.35466161475687 0.05887613445520401
18.255977429300362 0.05906950682401657
18.279102571128853 0.05926287919282913
18.1855455711318 0.05945625528693199
18.078107143417053 0.05964962765574455
18.173011087898416 0.059843000024557114
18.001706483708787 0.060036372393369675
18.049507095024552 0.060229744762182236
17.891283655224186 0.060423120856285095
17.986585519808195 0.060616493225097656
17.908991099791987 0.06080986559391022
17.793196349921647 0.06100323796272278
17.608620114914384 0.06119661033153534
17.639002310145848 0.0613899864256382
17.69749656523499 0.06158335879445076
17.552653647871402 0.06177673116326332
17.40104608876281 0.06197010353207588
17.374448645785474 0.06216347590088844
17.50390843529712 0.0623568519949913
17.323849588849253 0.06255022436380386
17.15930962640463 0.06274359673261642
17.148167863530507 0.06293696910142899
17.1236957772177 0.06313034147024155
17.101213291418137 0.06332371383905411
17.00770206729604 0.06351708620786667
17.038879172495854 0.06371045857667923
16.862461229829805 0.06390383839607239
16.862461229829805 0.06409721076488495
16.66748037953267 0.06429058313369751
16.5809327572069 0.06448395550251007
16.515673860372754 0.06467732787132263
16.48284545190436 0.06487070024013519
16.332829573206357 0.06506407260894775
16.267172756269566 0.06525744497776031
16.215642102976755 0.06545081734657288
16.12528981714748 0.06564418971538544
16.116957917520242 0.0658375695347786
15.975298360977835 0.06603094190359116
15.911631144554281 0.06622431427240372
15.863283852082644 0.06641768664121628
15.66133939998918 0.06661105901002884
15.578373058587236 0.0668044313788414
15.563252094686641 0.06699780374765396
15.559471853711493 0.06719117611646652
15.415623736604523 0.06738454848527908
15.368275989381676 0.06757792085409164
15.220443926256063 0.0677713006734848
15.150409988190152 0.06796467304229736
15.032028757652606 0.06815804541110992
14.960005219073459 0.06835141777992249
14.82053422309561 0.06854479014873505
14.738164761847635 0.06873816251754761
14.744133563387344 0.06893153488636017
14.594913524894638 0.06912490725517273
14.517717024981076 0.06931827962398529
14.366550727147555 0.06951165199279785
14.196794462196095 0.06970503181219101
14.170531735421381 0.06989840418100357
14.070852749708251 0.07009177654981613
13.963414321993504 0.07028514891862869
13.869505177768762 0.07047852128744125
13.758286509078864 0.07067189365625381
13.657413763057793 0.07086526602506638
13.513167725848177 0.07105863839387894
13.509785404975677 0.0712520107626915
13.425704894951895 0.07144538313150406
13.3810582517693 0.07163876295089722
13.306249272471625 0.07183213531970978
13.16041155485142 0.07202550768852234
13.017558238001067 0.0722188800573349
12.879678922433806 0.07241225242614746
12.749559048868168 0.07260562479496002
12.73821832594272 0.07279899716377258
12.5947681289384 0.07299236953258514
12.463255535013495 0.0731857419013977
12.334130461704474 0.07337911427021027
12.263226105034526 0.07357248663902283
12.12999744904645 0.07376586645841599
12.035690384719059 0.07395923882722855
11.861799299862225 0.07415261119604111
11.760329673687187 0.07434598356485367
11.619863877452717 0.07453935593366623
11.556793541183135 0.07473272830247879
11.519389051534295 0.07492610067129135
11.423490306796316 0.07511947304010391
11.322418600723923 0.07531284540891647
11.215542841692944 0.07550621777772903
11.099981263344127 0.07569959759712219
10.998909557271734 0.07589296996593475
10.942404902695829 0.07608634233474731
10.775278459584 0.07627971470355988
10.7323030884981 0.07647308707237244
10.585470570621277 0.076666459441185
10.504891749835213 0.07685983180999756
10.444805814335485 0.07705320417881012
10.382531318271194 0.07724657654762268
10.17084386413756 0.07743994891643524
10.091850683287403 0.0776333287358284
10.037534589276056 0.07782670110464096
9.970087131877353 0.07802007347345352
9.833799496720681 0.07821344584226608
9.75262379578065 0.07840681821107864
9.65831673145326 0.0786001905798912
9.480446445569953 0.07879356294870377
9.440256515202584 0.07898693531751633
9.34953073179902 0.07918030768632889
9.235966603514298 0.07937368005514145
9.219808778336025 0.0795670598745346
9.09048474497568 0.07976043224334717
8.933107344378705 0.07995380461215973
8.869241167903827 0.08014717698097229
8.759813139675842 0.08034054934978485
8.704900165510526 0.08053392171859741
8.578958453022683 0.08072729408740997
8.576968852509445 0.08092066645622253
8.428942574324681 0.0811140388250351
8.27860772330167 0.08130741119384766
8.211081318125329 0.08150079101324081
8.11398881307941 0.08169416338205338
8.082951045072926 0.08188753575086594
8.036991273217172 0.0820809081196785
7.94149044858184 0.08227428048849106
7.820522737377085 0.08246765285730362
7.734969915307935 0.08266102522611618
7.622955406412743 0.08285439759492874
7.56545595158022 0.0830477699637413
7.491641772539161 0.08324114233255386
7.432861131492884 0.08343451470136642
7.289896280497021 0.08362789452075958
7.260052272798481 0.08382126688957214
7.206929939095076 0.0840146392583847
7.098695671175034 0.08420801162719727
7.029656533365742 0.08440138399600983
6.8585508892274385 0.08459475636482239
6.900332500005396 0.08478812873363495
6.774987667671522 0.08498150110244751
6.645663634311176 0.08517487347126007
6.641826445764413 0.08536824584007263
6.584184978452182 0.08556162565946579
6.505595758179355 0.08575499802827835
6.428001338163149 0.08594837039709091
6.413875174519172 0.08614174276590347
6.26923121720691 0.08633511513471603
6.22128184483792 0.0865284875035286
6.08897341070772 0.08672185987234116
6.042416758697994 0.08691523224115372
6.051369961007558 0.08710860460996628
5.936938143064217 0.08730197697877884
5.862158952198806 0.087495356798172
5.824953422601292 0.08768872916698456
5.770040448435975 0.08788210153579712
5.638726814562394 0.08807547390460968
5.607490086504587 0.08826884627342224
5.57127935716369 0.0884622186422348
5.4928890969421875 0.08865559101104736
5.396990352204209 0.08884896337985992
5.281593522436515 0.08904233574867249
5.295515651417187 0.08923570811748505
5.172961334413825 0.0894290879368782
5.140530846048077 0.08962246030569077
5.074476109008639 0.08981583267450333
5.0040442508400815 0.09000920504331589
4.926648790875198 0.09020257741212845
4.941371834673145 0.09039594978094101
4.819409323211772 0.09058932214975357
4.855819012603994 0.09078269451856613
4.725898099089677 0.09097606688737869
4.663046017128753 0.09116943925619125
4.644722398149645 0.09136281907558441
4.646711998662881 0.09155619144439697
4.529126608330627 0.09174956381320953
4.483962676680169 0.0919429361820221
4.436411224413826 0.09213630855083466
4.354837603371147 0.09232968091964722
4.26570350037817 0.09252305328845978
4.22491668985683 0.09271642565727234
4.14055762809562 0.0929097980260849
4.123248103630466 0.09310317039489746
4.075141717247558 0.09329654276371002
4.0325223202269 0.09348992258310318
3.9413986167206874 0.09368329495191574
3.8914596438384623 0.0938766673207283
3.902601406712584 0.09407003968954086
3.811676663257695 0.09426341205835342
3.8226194660804933 0.09445678442716599
3.7549730486304664 0.09465015679597855
3.7127935177498617 0.09484352916479111
3.6537023825067494 0.09503690153360367
3.5407556091321966 0.09523027390241623
3.511048025707722 0.09542365372180939
3.5112469857590463 0.09561702609062195
3.434249445896809 0.09581039845943451
3.430668164972984 0.09600377082824707
3.37913751168017 0.09619714319705963
3.283437726993514 0.09639051556587219
3.2882127682252804 0.09658388793468475
3.248221797909235 0.09677726030349731
3.1952984242571554 0.09697063267230988
3.1527984569263316 0.09716400504112244
3.108352881828738 0.0973573848605156
3.106761201418149 0.09755075722932816
3.0355335030442974 0.09774412959814072
3.020611499195027 0.09793750196695328
2.989971651291191 0.09813087433576584
2.9300846758427848 0.0983242467045784
2.843139133414368 0.09851761907339096
2.899046907836302 0.09871099144220352
2.8347828112587763 0.09890436381101608
2.791699876796257 0.09909773617982864
2.7422663873932986 0.0992911159992218
2.6939190949216614 0.09948448836803436
2.632042518960019 0.09967786073684692
2.643980122039436 0.09987123310565948
2.6081673128011857 0.10006460547447205
2.5950359494138278 0.1002579778432846
2.5612127406888145 0.10045135021209717
2.4716807175931903 0.10064472258090973
2.465313995950835 0.10083809494972229
2.479742535945592 0.10103146731853485
2.4304959869692038 0.10122484713792801
2.373991332393299 0.10141821950674057
2.3242513195623964 0.10161159187555313
2.298983393044298 0.10180496424436569
2.2536205013425152 0.10199833661317825
2.2383005773905977 0.10219170898199081
2.19433040604808 0.10238508135080338
2.1879636844057244 0.10257845371961594
2.1712510400945417 0.1027718260884285
2.123699587828199 0.10296519845724106
2.0625393830349767 0.10315857082605362
2.069383493816854 0.10335195064544678
2.0069100377012408 0.10354532301425934
2.019444520934628 0.1037386953830719
1.97985147072123 0.10393206775188446
2.0041245969827104 0.10412544012069702
1.9500074630226885 0.10431881248950958
1.9271270571204735 0.10451218485832214
1.858286879362505 0.1047055572271347
1.8580879193111814 0.10489892959594727
1.833545187040643 0.10509230196475983
1.8240657505348443 0.10528568178415298
1.7930279825283613 0.10547905415296555
1.7771111784224725 0.1056724265217781
1.7663673356509977 0.10586579889059067
1.6973281978417056 0.10605917125940323
1.6877781153781721 0.10625254362821579
1.69096147619935 0.10644591599702835
1.6750446720934613 0.10663928836584091
1.6352526618287397 0.10683266073465347
1.6288231821073942 0.10702603310346603
1.6231160986979996 0.10721941292285919
1.5723812856104793 0.10741278529167175
1.5463175188870866 0.10760615766048431
1.5254267134981077 0.10779953002929688
1.5075203088789828 0.10799290239810944
1.493195185183683 0.108186274766922
1.479466941642354 0.10837964713573456
1.4750898205132346 0.10857301950454712
1.4360936504538073 0.10876639187335968
1.418331557987494 0.10895976424217224
1.4347009300945421 0.1091531440615654
1.410825723935709 0.10934651643037796
1.3775993953646666 0.10953988879919052
1.3515356286412736 0.10973326116800308
1.3571065100783346 0.10992663353681564
1.3226864211993503 0.1101200059056282
1.3429803464343584 0.11031337827444077
1.2912507330902203 0.11050675064325333
1.2763287292409495 0.11070012301206589
1.2607612684761886 0.11089349538087845
1.2622025655969733 0.1110868752002716
1.2343481584116682 0.11128024756908417
1.2152479934846019 0.11147361993789673
1.2015197499432728 0.11166699230670929
1.1861998259913549 0.11186036467552185
1.1416327744948667 0.11205373704433441
1.1296951714154502 0.11224710941314697
1.1348681327498638 0.11244048178195953
1.1117887667963253 0.1126338541507721
1.111987726847649 0.11282722651958466
1.0966255502352458 0.11302059888839722
1.0700071560183675 0.11321397870779037
1.0266338648298208 0.11340735107660294
1.0200681831361416 0.1136007234454155
1.0339953867287943 0.11379409581422806
1.0001721780037809 0.11398746818304062
0.9965908970799557 0.11418084055185318
0.9743073713317116 0.11437421292066574
0.976694891947595 0.1145675852894783
0.9655531290734729 0.11476095765829086
0.9474112609252976 0.11495433002710342
0.929342399732576 0.11514770984649658
0.9199912773203666 0.11534108221530914
0.8819899075175572 0.1155344545841217
0.8724398250540241 0.11572782695293427
0.8859691085440293 0.11592119932174683
0.8591095016153423 0.11611457169055939
0.8656751833090213 0.11630794405937195
0.8412030969962174 0.11650131642818451
0.8513500596137215 0.11669468879699707
0.8429612584083339 0.11688806116580963
0.8026048470394374 0.11708144098520279
0.8091705287331165 0.11727481335401535
0.7948454050378165 0.11746818572282791
0.7685826782631003 0.11766155809164047
0.7862901228309015 0.11785493046045303
0.7486866731307394 0.1180483028292656
0.7610221963128032 0.11824167519807816
0.7604253161588324 0.11843504756689072
0.7182457852782274 0.11862841993570328
0.7347311605621848 0.11882179230451584
0.6897944979389512 0.119015172123909
0.6933757788627762 0.11920854449272156
0.6693016126526196 0.11940191686153412
0.6917840984521872 0.11959528923034668
0.6909882582468929 0.11978866159915924
0.6806423355780653 0.1199820339679718
0.6521910482387892 0.12017540633678436
0.643635766031874 0.12036877870559692
0.6311012827984867 0.12056215107440948
0.6076005860701089 0.12075552344322205
0.6173730392571577 0.1209489032626152
0.591309272533765 0.12114227563142776
0.6118021578200966 0.12133564800024033
0.5881259117125872 0.12152902036905289
0.5690257467855208 0.12172239273786545
0.5775810289924359 0.12191576510667801
0.5676330264262555 0.12210913747549057
0.5570881437061043 0.12230250984430313
0.560271504527282 0.12249588221311569
0.5616642248865472 0.12268925458192825
0.5387630606017861 0.12288262695074081
0.5405744594462447 0.12307600677013397
0.5105314916963799 0.12326937913894653
0.5206784543138839 0.1234627515077591
0.5133169324149104 0.12365612387657166
0.4989918087196106 0.12384949624538422
0.46596444019989147 0.12404286861419678
0.49620636800108003 0.12423624098300934
0.47213220179092336 0.1244296133518219
0.4679540407131276 0.12462298572063446
0.4822791644084274 0.12481635808944702
0.4617862791220957 0.12500973045825958
0.45681227783900547 0.12520310282707214
0.4267693100891406 0.1253964751958847
0.45104243635062086 0.12558984756469727
0.43966783288014316 0.12578321993350983
0.4528330768125333 0.12597660720348358
0.42159634875472674 0.12616997957229614
0.41721922762560737 0.1263633519411087
0.4243817894732573 0.12655672430992126
0.4104545858806047 0.12675009667873383
0.4026951438789839 0.1269434690475464
0.41284210649648795 0.12713684141635895
0.39573154208265765 0.1273302137851715
0.39155338100486187 0.12752358615398407
0.3766313771555912 0.12771695852279663
0.38180433849000506 0.1279103308916092
0.3619083333576442 0.12810370326042175
0.3829980987979467 0.12829707562923431
0.3698667354105885 0.12849044799804688
0.35733225217720116 0.12868382036685944
0.36389793387088026 0.128877192735672
0.356934332074554 0.12907056510448456
0.34439984884116664 0.12926393747329712
0.3424102483279305 0.12945730984210968
0.33323240727341163 0.12965068221092224
0.32311112334954045 0.129844069480896
0.335048726428957 0.13003744184970856
0.3181371220664503 0.13023081421852112
0.3191319223230683 0.13042418658733368
0.317739201963803 0.13061755895614624
0.30361303831982683 0.1308109313249588
0.30520471873041566 0.13100430369377136
0.29764423678011853 0.13119767606258392
0.2870993540599673 0.13139104843139648
0.2966494365235005 0.13158442080020905
0.2904816749324687 0.1317777931690216
0.2934660757023228 0.13197116553783417
0.2733711105186383 0.13216453790664673
0.284711833444084 0.1323579102754593
0.2622293476445162 0.13255128264427185
0.2707846298514314 0.1327446550130844
0.2689939893895189 0.13293802738189697
0.28292119298217155 0.13313139975070953
0.265412708465694 0.1333247721195221
0.26760126903025366 0.13351814448833466
0.2612144183582027 0.13371151685714722
0.24969486441112887 0.13390490412712097
0.2550667857968663 0.13409827649593353
0.24133854225553733 0.1342916488647461
0.23954790179362484 0.13448502123355865
0.24253230256347896 0.13467839360237122
0.22820717886817915 0.13487176597118378
0.22920197912479717 0.13506513833999634
0.23536974071582906 0.1352585107088089
0.21786125619935148 0.13545188307762146
0.22184045722582368 0.13564525544643402
0.21905501650729314 0.13583862781524658
0.22124357707185285 0.13603200018405914
0.22303421753376532 0.1362253725528717
0.20950493404375992 0.13641874492168427
0.2087090938384655 0.13661211729049683
0.20373509255537525 0.1368054896593094
0.2021434121447864 0.13699886202812195
0.2087090938384655 0.1371922343969345
0.18761932839816298 0.13738560676574707
0.19556266050732157 0.13757897913455963
0.18742036834683934 0.1377723664045334
0.18742036834683934 0.13796573877334595
0.1953787703997837 0.1381591111421585
0.18165052685845473 0.13835248351097107
0.16832020341977294 0.13854585587978363
0.17667652557536448 0.1387392282485962
0.1792630062425714 0.13893260061740875
0.16394308229065355 0.1391259729862213
0.16374412223932994 0.13931934535503387
0.16812124336844933 0.13951271772384644
0.16155556167477023 0.139706090092659
0.17090668408697987 0.13989946246147156
0.16652956295786048 0.14009283483028412
0.1655347627012424 0.14028620719909668
0.16155556167477023 0.14047957956790924
0.1629482820340355 0.1406729519367218
0.15518884003241476 0.14086632430553436
0.14862315833873568 0.14105969667434692
0.1533981995705023 0.14125306904315948
0.1559846802377092 0.14144644141197205
0.14224547534357573 0.1416398137807846
0.14822523823608846 0.14183320105075836
0.14066475628579134 0.14202657341957092
0.14961795859535373 0.14221994578838348
0.14484291736358712 0.14241331815719604
0.13230843413019977 0.1426066905260086
0.13330323438681782 0.14280006289482117
0.13031883361696367 0.14299343526363373
0.13668555525931916 0.1431868076324463
0.13628763515667194 0.14338018000125885
0.12355419187196098 0.1435735523700714
0.12335523182063737 0.14376692473888397
0.12176355141004849 0.14396029710769653
0.1169885101782819 0.1441536694765091
0.12017187099945963 0.14434704184532166
0.12454899212857902 0.14454041421413422
0.12395211197460819 0.14473378658294678
0.11281034910048612 0.14492715895175934
0.11121866868989724 0.1451205313205719
0.10883114807401394 0.14531390368938446
0.11319954611257986 0.14550727605819702
0.10883114807401394 0.14570066332817078
0.09828626535386269 0.14589403569698334
0.10743842771474868 0.1460874080657959
0.0986841854565099 0.14628078043460846
0.10704050761210146 0.14647415280342102
0.10047482591842238 0.14666752517223358
0.09689354499459742 0.14686089754104614
0.10604570735548341 0.1470542699098587
0.10405610684224734 0.14724764227867126
0.09470498443003772 0.14744101464748383
0.09072578340356556 0.1476343870162964
0.0941081042760669 0.14782775938510895
0.09112370350621278 0.1480211317539215
0.08973098314694751 0.14821450412273407
0.09291434396812524 0.14840787649154663
0.08157362104267955 0.1486012488603592
0.08236946124797398 0.14879462122917175
0.08674658237709337 0.14898799359798431
0.0871445024797406 0.14918136596679688
0.08594411936842618 0.14937473833560944
0.08416010170988647 0.1495681256055832
0.07878818032414904 0.14976149797439575
0.07699753986223655 0.1499548703432083
0.07739545996488377 0.15014824271202087
0.07600273960561851 0.15034161508083344
0.07301833883576438 0.150534987449646
0.07878818032414904 0.15072835981845856
0.06844225765532137 0.15092173218727112
0.07082977827120468 0.15111510455608368
0.06386617647487838 0.15130847692489624
0.07102873832252829 0.1515018492937088
0.07202353857914634 0.15169522166252136
0.07242145868179356 0.15188859403133392
0.06346825637223116 0.15208196640014648
0.06167761591031869 0.15227533876895905
0.0690391378092922 0.1524687111377716
0.0618765759616423 0.15266208350658417
0.06545785688546725 0.15285545587539673
0.06028489555105342 0.1530488282442093
0.05749945483252291 0.15324220061302185
0.06226969759795693 0.1534355729818344
0.05133169324149104 0.15362896025180817
0.05133169324149104 0.15382233262062073
0.05590777442193404 0.1540157049894333
0.05869321514046456 0.15420907735824585
0.06127969580767147 0.1544024497270584
0.05710153472987568 0.15459582209587097
0.04715353216369525 0.15478919446468353
0.0505358530361966 0.1549825668334961
0.04217953088060504 0.15517593920230865
0.04894417262560773 0.15536931157112122
0.04576081180442999 0.15556268393993378
0.04377121129119391 0.15575605630874634
0.04516393165045916 0.1559494286775589
0.04058785047001617 0.15614280104637146
0.04655665200972443 0.15633617341518402
0.03640968939222038 0.15652954578399658
0.0459597718557536 0.15672291815280914
0.04416913139384112 0.1569162905216217
0.04158265072663421 0.15710966289043427
0.03859527582748768 0.15730303525924683
0.03979201026472173 0.15749642252922058
0.04078681052133978 0.15768979489803314
0.03780240975148565 0.1578831672668457
0.04078681052133978 0.15807653963565826
0.03999097031604534 0.15826991200447083
0.0368076094948676 0.1584632843732834
0.03660864944354399 0.15865665674209595
0.03461904893030791 0.1588500291109085
0.03859824995678008 0.15904340147972107
0.03521592908427874 0.15923677384853363
0.03342528862236625 0.1594301462173462
0.03342528862236625 0.15962351858615875
0.03362424867368986 0.1598168909549713
0.03243048836574821 0.16001026332378387
0.028053367236628823 0.16020363569259644
0.03243048836574821 0.160397008061409
0.03024192780118852 0.16059038043022156
0.02884920744192326 0.16078375279903412
0.03024192780118852 0.16097712516784668
0.029247127544570473 0.16117049753665924
0.027056482023393426 0.1613638699054718
0.02845128733927604 0.16155725717544556
0.02884920744192326 0.16175062954425812
0.028053367236628823 0.16194400191307068
0.022482485799567777 0.16213737428188324
0.02845128733927604 0.1623307466506958
0.02825232728795243 0.16252411901950836
0.026461686826039953 0.16271749138832092
0.023477286056185823 0.16291086375713348
0.024671046364127477 0.16310423612594604
0.025068966466774693 0.1632976084947586
0.027456487082657997 0.16349098086357117
0.023079365953538607 0.16368435323238373
0.02208456569692056 0.1638777256011963
0.023079365953538607 0.16407109797000885
0.01790640461912478 0.1642644703388214
0.022482485799567777 0.16445784270763397
0.023278326004862213 0.16465121507644653
0.02108976544030252 0.1648445874452591
0.01969704508103726 0.16503795981407166
0.022082864004387283 0.16523133218288422
0.017309524465153953 0.16542471945285797
0.020094965183684473 0.16561809182167053
0.01949808502971365 0.1658114641904831
0.016712644311183127 0.16600483655929565
0.017309524465153953 0.16619820892810822
0.013529283490005388 0.16639158129692078
0.016911604362506737 0.16658495366573334
0.017309524465153953 0.1667783260345459
0.014325123695299823 0.16697169840335846
0.017508484516477563 0.16716507077217102
0.011738643028092912 0.16735844314098358
0.015916804105888693 0.16755181550979614
0.014126163643976215 0.1677451878786087
0.014524083746623433 0.16793856024742126
0.01512096390059426 0.16813193261623383
0.013927203592652607 0.1683253049850464
0.01193760307941652 0.16851867735385895
0.011738643028092912 0.1687120497226715
0.012534483233387347 0.16890542209148407
0.013926130453217205 0.16909879446029663
0.011738643028092912 0.16929218173027039
0.010146962617504042 0.16948555409908295
0.014325123695299823 0.1696789264678955
0.011141762874122085 0.16987229883670807
0.012335523182063738 0.17006567120552063
0.010146962617504042 0.1702590435743332
0.013529283490005388 0.17045241594314575
0.009550082463533217 0.1706457883119583
0.011738643028092912 0.17083916068077087
0.007759442001620738 0.17103253304958344
0.011141762874122085 0.171225905418396
0.010942802822798477 0.17141927778720856
0.012534483233387347 0.17161265015602112
0.012733443284710953 0.17180602252483368
0.00895320230956239 0.17199939489364624
0.009152162360885998 0.1721927672624588
0.011141762874122085 0.17238613963127136
0.009152162360885998 0.17257951200008392
0.00895320230956239 0.17277288436889648
0.009351122412209608 0.17296625673770905
0.007957788830409832 0.1731596291065216
0.00895320230956239 0.17335301637649536
0.007162561847649912 0.17354638874530792
0.009550082463533217 0.17373976111412048
0.006366721642355477 0.17393313348293304
0.008356322155591563 0.1741265058517456
0.00895320230956239 0.17431987822055817
0.007162561847649912 0.17451325058937073
0.008157362104267955 0.1747066229581833
0.007759442001620738 0.17489999532699585
0.008157362104267955 0.1750933676958084
0.007958402052944347 0.17528674006462097
0.007759442001620738 0.17548011243343353
0.006764641745002694 0.1756734848022461
0.004178161077795782 0.17586685717105865
0.006167761591031869 0.17606022953987122
0.008356322155591563 0.17625360190868378
0.005371921385737434 0.17644697427749634
0.004377121129119391 0.1766403466463089
0.00596880153970826 0.17683371901512146
0.007758844109649585 0.17702709138393402
0.005371921385737434 0.17722047865390778
0.005172961334413825 0.17741385102272034
0.004377121129119391 0.1776072233915329
0.004576081180442999 0.17780059576034546
0.006167761591031869 0.17799396812915802
0.0055708814370610425 0.17818734049797058
0.004775041231766608 0.17838071286678314
0.0055708814370610425 0.1785740852355957
0.006167761591031869 0.17876745760440826
0.005371921385737434 0.17896082997322083
0.003979201026472173 0.1791542023420334
0.004576081180442999 0.17934757471084595
0.004178161077795782 0.1795409470796585
0.003979201026472173 0.17973431944847107
0.004576081180442999 0.17992769181728363
0.004576081180442999 0.1801210641860962
0.006565681693679086 0.18031443655490875
0.006167761591031869 0.1805078089237213
0.006366721642355477 0.18070118129253387
0.005371921385737434 0.18089455366134644
0.00517256273976639 0.181087926030159
0.003979201026472173 0.18128131330013275
0.005172961334413825 0.1814746856689453
0.004576081180442999 0.18166805803775787
0.005371921385737434 0.18186143040657043
0.0055708814370610425 0.182054802775383
0.003382320872501347 0.18224817514419556
0.004377121129119391 0.18244154751300812
0.003780240975148565 0.18263491988182068
0.003581280923824956 0.18282829225063324
0.004178161077795782 0.1830216646194458
0.0031833608211777383 0.18321503698825836
0.001790640461912478 0.18340840935707092
0.004775041231766608 0.18360178172588348
0.003979201026472173 0.18379515409469604
0.0031833608211777383 0.1839885264635086
0.003382320872501347 0.18418189883232117
0.0025864806672069125 0.18437527120113373
0.003979201026472173 0.1845686435699463
0.0031833608211777383 0.18476201593875885
0.0021883919283627036 0.1849553883075714
0.002387520615883304 0.18514877557754517
0.004974001283090217 0.18534214794635773
0.0031833608211777383 0.1855355203151703
0.00298440076985413 0.18572889268398285
0.00298440076985413 0.1859222650527954
0.0021885605645596954 0.18611563742160797
0.0019896005132360867 0.18630900979042053
0.002387520615883304 0.1865023821592331
0.002387520615883304 0.18669575452804565
0.003382320872501347 0.18688912689685822
0.004178161077795782 0.18708249926567078
0.0025864806672069125 0.18727587163448334
0.003581280923824956 0.1874692440032959
0.0019896005132360867 0.18766261637210846
0.0021885605645596954 0.18785598874092102
0.00298440076985413 0.18804936110973358
0.003382320872501347 0.18824273347854614
0.003382320872501347 0.1884361058473587
0.0021885605645596954 0.18862947821617126
0.0033820602529241782 0.18882285058498383
0.003581280923824956 0.18901623785495758
0.0019896005132360867 0.18920961022377014
0.0027854407185305212 0.1894029825925827
0.0013927203592652606 0.18959635496139526
0.003979201026472173 0.18978972733020782
0.0015916804105888692 0.18998309969902039
0.0031833608211777383 0.19017647206783295
0.004377121129119391 0.1903698444366455
0.003780240975148565 0.19056321680545807
0.002387520615883304 0.19075658917427063
0.0025864806672069125 0.1909499615430832
0.0027854407185305212 0.19114333391189575
0.0025864806672069125 0.1913367062807083
0.0025864806672069125 0.19153007864952087
0.0031833608211777383 0.19172345101833344
0.0031833608211777383 0.191916823387146
0.0031833608211777383 0.19211019575595856
0.0031833608211777383 0.19230356812477112
0.0031833608211777383 0.19249694049358368
0.003581280923824956 0.19269031286239624
0.0031831155321639325 0.1928836852312088
0.0027854407185305212 0.19307707250118256
0.0027854407185305212 0.19327044486999512
0.004576081180442999 0.19346381723880768
0.0031833608211777383 0.19365718960762024
0.003979201026472173 0.1938505619764328
0.0019896005132360867 0.19404393434524536
0.0027854407185305212 0.19423730671405792
0.0019896005132360867 0.19443067908287048
0.001790640461912478 0.19462405145168304
0.0027854407185305212 0.1948174238204956
0.0025864806672069125 0.19501079618930817
0.0015916804105888692 0.19520416855812073
0.0021885605645596954 0.1953975409269333
0.004178161077795782 0.19559091329574585
0.003382320872501347 0.1957842856645584
0.0031833608211777383 0.19597765803337097
0.002387520615883304 0.19617103040218353
0.0019896005132360867 0.1963644027709961
0.0025864806672069125 0.19655777513980865
0.002586281369883195 0.19675114750862122
0.0031833608211777383 0.19694453477859497
0.003581280923824956 0.19713790714740753
0.0025864806672069125 0.1973312795162201
0.0027854407185305212 0.19752465188503265
0.0025864806672069125 0.19771802425384521
0.0015916804105888692 0.19791139662265778
0.003780240975148565 0.19810476899147034
0.0027854407185305212 0.1982981413602829
0.0021885605645596954 0.19849151372909546
0.003780240975148565 0.19868488609790802
0.0031833608211777383 0.19887825846672058
0.002387520615883304 0.19907163083553314
0.0021885605645596954 0.1992650032043457
0.004178161077795782 0.19945837557315826
0.0027854407185305212 0.19965174794197083
0.0031833608211777383 0.1998451203107834
0.0019896005132360867 0.20003849267959595
0.003979201026472173 0.2002318650484085
0.003780240975148565 0.20042523741722107
0.001790640461912478 0.20061860978603363
0.004575728577485653 0.2008119821548462
0.0027854407185305212 0.20100536942481995
0.0021885605645596954 0.2011987417936325
0.0025864806672069125 0.20139211416244507
0.00298440076985413 0.20158548653125763
0.0015916804105888692 0.2017788589000702
0.0015916804105888692 0.20197223126888275
0.0013927203592652606 0.2021656036376953
0.0031833608211777383 0.20235897600650787
0.0027854407185305212 0.20255234837532043
0.0021885605645596954 0.202745720744133
0.00298440076985413 0.20293909311294556
0.001193760307941652 0.20313246548175812
0.0015916804105888692 0.20332583785057068
0.0015916804105888692 0.20351921021938324
0.0025864806672069125 0.2037125825881958
0.00298440076985413 0.20390595495700836
0.0009948002566180433 0.20409932732582092
0.001790640461912478 0.20429269969463348
0.00298440076985413 0.20448607206344604
0.002586281369883195 0.2046794444322586
0.002387520615883304 0.20487283170223236
0.0025864806672069125 0.20506620407104492
0.0015916804105888692 0.20525957643985748
0.001790640461912478 0.20545294880867004
0.002387520615883304 0.2056463211774826
0.0009948002566180433 0.20583969354629517
0.0013927203592652606 0.20603306591510773
0.0007958402052944346 0.2062264382839203
0.0009948002566180433 0.20641981065273285
0.0019896005132360867 0.2066131830215454
0.0015916804105888692 0.20680655539035797
0.0013927203592652606 0.20699992775917053
0.0021885605645596954 0.2071933001279831
0.0013927203592652606 0.20738667249679565
0.0031833608211777383 0.20758004486560822
0.000596880153970826 0.20777341723442078
0.0013927203592652606 0.20796678960323334
0.0013927203592652606 0.2081601619720459
0.000596880153970826 0.20835353434085846
0.0007957788830409831 0.20854690670967102
0.0013927203592652606 0.20874029397964478
0.000596880153970826 0.20893366634845734
0.0015916804105888692 0.2091270387172699
0.000596880153970826 0.20932041108608246
0.0003979201026472173 0.20951378345489502
0.001193760307941652 0.20970715582370758
0.0007958402052944346 0.20990052819252014
0.0009948002566180433 0.2100939005613327
0.00019896005132360864 0.21028727293014526
0.001193760307941652 0.21048064529895782
0.00019896005132360864 0.21067401766777039
0.0009948002566180433 0.21086739003658295
0.0007958402052944346 0.2110607624053955
0.00019896005132360864 0.21125413477420807
0.0 0.21144750714302063
0.0003979201026472173 0.2116408795118332
0.00019896005132360864 0.21183425188064575
0.00019896005132360864 0.2120276242494583
0.0003979201026472173 0.21222099661827087
0.0 0.21241436898708344
0.0 0.212607741355896
0.0 0.21280112862586975
0.0003979201026472173 0.2129945009946823
0.00019896005132360864 0.21318787336349487
0.0 0.21338124573230743
0.000596880153970826 0.21357461810112
0.0 0.21376799046993256
0.0 0.21396136283874512
0.0 0.21415473520755768
0.00019896005132360864 0.21434810757637024
0.00019896005132360864 0.2145414799451828
0.00019896005132360864 0.21473485231399536
0.0 0.21492822468280792
0.0 0.21512159705162048
0.00019896005132360864 0.21531496942043304
0.0 0.2155083417892456
0.0 0.21570171415805817
0.0 0.21589508652687073
0.0 0.2160884588956833
0.0 0.21628183126449585
0.0 0.2164752036333084
0.00019896005132360864 0.21666859090328217
0.00019896005132360864 0.21686196327209473
0.0 0.2170553356409073
0.0 0.21724870800971985
0.0 0.2174420803785324
0.0 0.21763545274734497
0.0 0.21782882511615753
0.0 0.2180221974849701
0.0 0.21821556985378265
0.00019896005132360864 0.21840894222259521


==> figures/data/hist75_est_noise_PSCGAN.dat <==
bin edge
0.0005279968478581737 0.2521529197692871
0.0 0.252225786447525
0.0005279968478581737 0.2522986829280853
0.0 0.25237154960632324
0.0 0.25244444608688354
0.0 0.25251731276512146
0.0 0.2525901794433594
0.0 0.2526630759239197
0.0 0.2527359426021576
0.0 0.2528088092803955
0.0 0.2528817057609558
0.0 0.2529545724391937
0.0 0.25302746891975403
0.0 0.25310033559799194
0.0005277809865139963 0.25317320227622986
0.0 0.25324609875679016
0.0 0.2533189654350281
0.0 0.2533918619155884
0.0 0.2534647285938263
0.0 0.2535375952720642
0.0 0.2536104917526245
0.0 0.2536833584308624
0.0 0.25375622510910034
0.0 0.25382912158966064
0.0 0.25390198826789856
0.0 0.25397488474845886
0.0 0.2540477514266968
0.0 0.2541206181049347
0.0 0.254193514585495
0.0 0.2542663812637329
0.0 0.2543392777442932
0.0 0.25441214442253113
0.0 0.25448501110076904
0.0 0.25455790758132935
0.0005277809865139963 0.25463077425956726
0.0005279968478581737 0.25470367074012756
0.0 0.2547765374183655
0.0005277809865139963 0.2548494040966034
0.0 0.2549223005771637
0.0 0.2549951672554016
0.0005277809865139963 0.2550680339336395
0.0 0.25514093041419983
0.0 0.25521379709243774
0.0005279968478581737 0.25528669357299805
0.0 0.25535956025123596
0.0 0.2554324269294739
0.0005279968478581737 0.2555053234100342
0.0005277809865139963 0.2555781900882721
0.0 0.2556510865688324
0.0 0.2557239532470703
0.0 0.2557968199253082
0.0 0.25586971640586853
0.0 0.25594258308410645
0.0005277809865139963 0.25601544976234436
0.0005279968478581737 0.25608834624290466
0.0 0.2561612129211426
0.0005279968478581737 0.2562341094017029
0.0010559936957163475 0.2563069760799408
0.0015833429595419888 0.2563798427581787
0.0005279968478581737 0.256452739238739
0.0005277809865139963 0.25652560591697693
0.0005279968478581737 0.25659850239753723
0.0005279968478581737 0.25667136907577515
0.0005277809865139963 0.25674423575401306
0.0005279968478581737 0.25681713223457336
0.0010559936957163475 0.2568899989128113
0.0005277809865139963 0.2569628655910492
0.0005279968478581737 0.2570357620716095
0.0 0.2571086287498474
0.002639984239290869 0.2571815252304077
0.0 0.25725439190864563
0.0010555619730279926 0.25732725858688354
0.0005279968478581737 0.25740015506744385
0.0005277809865139963 0.25747302174568176
0.0005279968478581737 0.25754591822624207
0.0 0.25761878490448
0.002638904932569981 0.2576916515827179
0.0015839905435745213 0.2577645480632782
0.0005279968478581737 0.2578374147415161
0.0005277809865139963 0.25791028141975403
0.0 0.25798317790031433
0.0010555619730279926 0.25805604457855225
0.0 0.25812894105911255
0.0005279968478581737 0.25820180773735046
0.002638904932569981 0.2582746744155884
0.0005279968478581737 0.2583475708961487
0.0015833429595419888 0.2584204375743866
0.0015839905435745213 0.2584933340549469
0.0010559936957163475 0.2585662007331848
0.0015833429595419888 0.25863906741142273
0.002111987391432695 0.25871196389198303
0.0015839905435745213 0.25878483057022095
0.0005277809865139963 0.25885769724845886
0.002639984239290869 0.25893059372901917
0.0031666859190839776 0.2590034604072571
0.0047519716307235635 0.2590763568878174
0.002639984239290869 0.2591492235660553
0.002111123946055985 0.2592220902442932
0.0015839905435745213 0.2592949867248535
0.0031666859190839776 0.25936785340309143
0.002639984239290869 0.25944074988365173
0.0036959779350072166 0.25951361656188965
0.002111123946055985 0.25958648324012756
0.0031679810871490426 0.25965937972068787
0.0015833429595419888 0.2597322463989258
0.005279968478581738 0.2598051428794861
0.002111987391432695 0.259878009557724
0.005277809865139962 0.2599508762359619
0.0036959779350072166 0.2600237727165222
0.0036959779350072166 0.26009663939476013
0.005277809865139962 0.26016950607299805
0.002111987391432695 0.26024240255355835
0.006333371838167955 0.26031526923179626
0.005279968478581738 0.26038816571235657
0.002111987391432695 0.2604610323905945
0.004750028878625966 0.2605338990688324
0.0058079653264399116 0.2606067955493927
0.0036944669055979738 0.2606796622276306
0.008975946413588953 0.2607525587081909
0.0031679810871490426 0.26082542538642883
0.002638904932569981 0.26089829206466675
0.007919952717872606 0.26097118854522705
0.0058079653264399116 0.26104405522346497
0.0073889338111959475 0.2611169219017029
0.005279968478581738 0.2611898183822632
0.006333371838167955 0.2612626850605011
0.00844794956573078 0.2613355815410614
0.009503943261447127 0.2614084482192993
0.0142500866358779 0.26148131489753723
0.005279968478581738 0.26155421137809753
0.0073889338111959475 0.26162707805633545
0.008975946413588953 0.26169997453689575
0.008975946413588953 0.26177284121513367
0.011611181703307919 0.2618457078933716
0.00844794956573078 0.2619186043739319
0.015839905435745212 0.2619914710521698
0.01530564860890589 0.2620643377304077
0.013199921196454344 0.262137234210968
0.011611181703307919 0.26221010088920593
0.013727918044312518 0.26228299736976624
0.014255914892170691 0.26235586404800415
0.014777867622391895 0.26242873072624207
0.013199921196454344 0.26250162720680237
0.019000115514503865 0.2625744938850403
0.014255914892170691 0.2626473903656006
0.017423895979319735 0.2627202570438385
0.018472334527989867 0.2627931237220764
0.01953588337075243 0.2628660202026367
0.021647870762185127 0.26293888688087463
0.02427792537964383 0.26301175355911255
0.02059187706646878 0.26308465003967285
0.0285001732717558 0.26315751671791077
0.02059187706646878 0.26323041319847107
0.025871845545050516 0.263303279876709
0.03113907820432578 0.2633761465549469
0.028511829784341382 0.2634490430355072
0.026916830312213806 0.2635219097137451
0.035375788806497645 0.2635948061943054
0.029567823480057733 0.26366767287254333
0.026389049325699812 0.26374053955078125
0.035375788806497645 0.26381343603134155
0.032194640177353774 0.26388630270957947
0.03748777619793034 0.26395919919013977
0.03748777619793034 0.2640320658683777
0.032194640177353774 0.2641049325466156
0.035375788806497645 0.2641778290271759
0.032735804567206775 0.2642506957054138
0.05066697470534364 0.26432356238365173
0.04540772891580295 0.26439645886421204
0.04380582188066169 0.26446932554244995
0.04699171945937747 0.26454222202301025
0.05174369109010103 0.26461508870124817
0.039055793002035724 0.2646879553794861
0.04540772891580295 0.2647608518600464
0.05488922259745561 0.2648337185382843
0.060719637503689985 0.2649066150188446
0.06547160913441355 0.2649794816970825
0.0570003465435116 0.26505234837532043
0.06916758706942076 0.26512524485588074
0.07022358076513711 0.26519811153411865
0.07811158600407145 0.26527097821235657
0.06705559967798806 0.26534387469291687
0.06333371838167956 0.2654167413711548
0.07180757130871163 0.2654896378517151
0.09239944837518041 0.265562504529953
0.07652824304452946 0.2656353712081909
0.08553548935302416 0.2657082676887512
0.08761164376132338 0.26578113436698914
0.0887034704401732 0.26585403084754944
0.07708753978729337 0.26592689752578735
0.10291729237022926 0.26599976420402527
0.10929534750664197 0.26607266068458557
0.09715142000590397 0.2661455273628235
0.09341723461297732 0.2662183940410614
0.11932728761594727 0.2662912905216217
0.11188956914096722 0.2663641571998596
0.1066553632673511 0.2664370536804199
0.13199921196454345 0.26650992035865784
0.1261396557768451 0.26658278703689575
0.148895111096005 0.26665568351745605
0.13458415156106904 0.26672855019569397
0.14097515837813238 0.2668014466762543
0.1568150638138776 0.2668743133544922
0.14513977129134897 0.2669471800327301
0.14203115207384873 0.2670200765132904
0.1568150638138776 0.2670929431915283
0.1535842670755729 0.26716580986976624
0.16948698816247376 0.26723870635032654
0.17680663048218875 0.26731157302856445
0.17265496924962281 0.26738446950912476
0.1990548116425315 0.26745733618736267
0.18525112626641269 0.2675302028656006
0.19271884946823342 0.2676030993461609
0.21586242348422446 0.2676759660243988
0.22175867610043298 0.2677488625049591
0.22651064773115653 0.267821729183197
0.22008467137633642 0.26789459586143494
0.22545465403544018 0.26796749234199524
0.26663840816837775 0.26804035902023315
0.2396125678773543 0.26811322569847107
0.25871845545050515 0.26818612217903137
0.26177936931094214 0.2682589888572693
0.27878233566911576 0.2683318853378296
0.27086238295124315 0.2684047520160675
0.27866836087939 0.2684776186943054
0.3014862001270172 0.2685505151748657
0.32036305881399574 0.26862338185310364
0.32366206773706047 0.26869627833366394
0.3199660898020533 0.26876914501190186
0.32247418276005174 0.26884201169013977
0.3389739763249475 0.2689149081707001
0.3594188518160314 0.268987774848938
0.38015773045788515 0.2690606713294983
0.3838537083928923 0.2691335380077362
0.4011135497506372 0.2692064046859741
0.4282054436129789 0.2692793011665344
0.42714944991726256 0.26935216784477234
0.4428082476852429 0.26942503452301025
0.41922949719938996 0.26949793100357056
0.4370026568335889 0.26957079768180847
0.4778371473116472 0.2696436941623688
0.48470110633380353 0.2697165608406067
0.5071975280399504 0.2697894275188446
0.5089889613352795 0.2698623239994049
0.48291960266030654 0.2699351906776428
0.5237728730753084 0.2700080871582031
0.5575646713382315 0.27008095383644104
0.5467811020285 0.27015382051467896
0.5855485042747147 0.27022671699523926
0.6071963750368998 0.2702995836734772
0.5789757422058539 0.2703724503517151
0.6003324160147435 0.2704453468322754
0.698782026144531 0.2705182135105133
0.6721399873234553 0.2705911099910736
0.6795319431934695 0.2706639766693115
0.6876986254277372 0.27073684334754944
0.750283520806465 0.27080973982810974
0.7019487120636151 0.27088260650634766
0.7793233474386644 0.27095550298690796
0.7624274483072029 0.2710283696651459
0.8016993185147603 0.2711012363433838
0.765595429394352 0.2711741328239441
0.841626975485929 0.271246999502182
0.8497273882875339 0.2713198661804199
0.8801707453795757 0.2713927626609802
0.9500057757251933 0.27146562933921814
0.9493383324489965 0.27153852581977844
0.938778395491833 0.27161139249801636
1.0159783990394429 0.2716842591762543
0.9757381748419051 0.2717571556568146
1.0392007624460586 0.2718300223350525
1.0375138060413114 0.2719029188156128
1.0823935381092562 0.2719757854938507
1.121006815355728 0.2720486521720886
1.136777213438648 0.2721215486526489
1.200664832029487 0.27219441533088684
1.1912016865620896 0.27226728200912476
1.1679290274622804 0.27234017848968506
1.2545354049437691 0.272413045167923
1.3231601007325835 0.2724859416484833
1.3067921984489799 0.2725588083267212
1.394925147356492 0.2726316750049591
1.4340394387828 0.2727045714855194
1.4656477995493675 0.2727774381637573
1.4488233505228287 0.2728503346443176
1.50056704161293 0.27292320132255554
1.5242314890524213 0.27299606800079346
1.6125023733588626 0.27306896448135376
1.6447101810782112 0.2731418311595917
1.6202876285979686 0.2732146978378296
1.7043738248861848 0.2732875943183899
1.696288090655984 0.2733604609966278
1.7175737460826392 0.2734333574771881
1.8749168067443749 0.273506224155426
1.9211227909109463 0.27357909083366394
1.91398857348588 0.27365198731422424
1.957011897993898 0.27372485399246216
2.0391238264282667 0.27379775047302246
2.066051665669034 0.2738706171512604
2.0504291326068755 0.2739434838294983
2.14525119284776 0.2740163803100586
2.141735243273797 0.2740892469882965
2.242930609701522 0.2741621434688568
2.370177850035342 0.2742350101470947
2.388208963975833 0.27430787682533264
2.4018576609068325 0.27438077330589294
2.463633292106239 0.27445363998413086
2.478459512669726 0.2745265066623688
2.634176273964429 0.2745994031429291
2.6995997460190906 0.274672269821167
2.670608056466643 0.2747451663017273
2.7376636561446306 0.2748180329799652
2.8684896617035696 0.2748908996582031
2.9034546663720975 0.2749637961387634
2.8959342730022977 0.27503666281700134
3.0101100296394487 0.27510955929756165
3.0370378688802155 0.27518242597579956
3.143991336663876 0.2752552926540375
3.2044128696512564 0.2753281891345978
3.263020519763514 0.2754010558128357
3.329770243916802 0.2754739224910736
3.493755142277536 0.2755468189716339
3.498132378614767 0.2756196856498718
3.561338738803382 0.27569258213043213
3.662714133592152 0.27576544880867004
3.6548833316094242 0.27583831548690796
3.7598655535980554 0.27591121196746826
3.8934403375137503 0.2759840786457062
3.9842642139377795 0.2760569751262665
4.049207826224334 0.2761298418045044
4.22488679704454 0.2762027084827423
4.141607274599515 0.2762756049633026
4.27888645504264 0.2763484716415405
4.393248931742504 0.27642133831977844
4.492725178425201 0.27649423480033875
4.534166455141742 0.27656710147857666
4.73296374420067 0.27663999795913696
4.703923917568471 0.2767128646373749
4.870362943551157 0.2767857313156128
4.9452184770396554 0.2768586277961731
5.061419660669224 0.276931494474411
5.18387305227155 0.2770043909549713
5.165393162596515 0.27707725763320923
5.274115398234365 0.27715012431144714
5.480079283919986 0.27722302079200745
5.547134883597973 0.27729588747024536
5.690534596593908 0.2773687541484833
5.76202960067625 0.2774416506290436
5.904285896132077 0.2775145173072815
6.135323372111979 0.2775874137878418
6.066683781890417 0.2776602804660797
6.245760194406631 0.2777331471443176
6.319066275166623 0.27780604362487793
6.512817373582714 0.27787891030311584
6.5946806297485905 0.27795180678367615
6.7240398574738425 0.27802467346191406
6.860625043695437 0.278097540140152
7.042421956732321 0.2781704366207123
7.087043086909942 0.2782433032989502
7.252036705332016 0.2783161997795105
7.403043803819454 0.2783890664577484
7.559934850826482 0.27846193313598633
7.6834101300321445 0.27853482961654663
7.727761865252232 0.27860769629478455
7.890325748384244 0.27868056297302246
8.097359658752953 0.27875345945358276
8.154216241641242 0.2788263261318207
8.43316565399075 0.278899222612381
8.606348620088232 0.2789720892906189
8.531051866012236 0.2790449559688568
8.729371885639186 0.2791178524494171
8.953804436209946 0.27919071912765503
9.19981707708082 0.27926361560821533
9.347656194481107 0.27933648228645325
9.495307728373307 0.27940934896469116
9.498663292968546 0.27948224544525146
9.733621890265434 0.2795551121234894
9.948143814802316 0.2796279788017273
10.057811954850353 0.2797008752822876
10.264812406710712 0.2797737419605255
10.544097051727729 0.2798466384410858
10.712000049346628 0.27991950511932373
10.837454777078399 0.27999237179756165
10.959102574144255 0.28006526827812195
11.248068384586288 0.28013813495635986
11.309692481122081 0.28021103143692017
11.51877923287392 0.2802838981151581
11.862933233875095 0.280356764793396
11.89418499170108 0.2804296612739563
12.135479551172265 0.2805025279521942
12.126295946145579 0.28057539463043213
12.34509429977196 0.28064829111099243
12.565409726925221 0.28072115778923035
12.860947220129397 0.28079405426979065
13.073201952968382 0.28086692094802856
13.338081091181714 0.2809397876262665
13.184609287866458 0.2810126841068268
13.426748296916065 0.2810855507850647
13.967100616392269 0.281158447265625
14.11810771487971 0.2812313139438629
14.3519483662751 0.28130418062210083
14.630264657302137 0.28137707710266113
14.466585634466103 0.28144994378089905
14.81270116750182 0.28152281045913696
15.138197624941698 0.28159570693969727
15.206953564427774 0.2816685736179352
15.501459456268124 0.2817414700984955
15.72797010399928 0.2818143367767334
15.922624582140752 0.2818872034549713
16.114463796631462 0.2819600999355316
16.50423922927918 0.28203296661376953
16.532109303287278 0.28210586309432983
16.767067900584166 0.28217872977256775
17.073187132741264 0.28225159645080566
17.3182966097481 0.28232449293136597
17.51682342454277 0.2823973596096039
17.840580687132615 0.2824702262878418
18.132467749145405 0.2825431227684021
18.25541654253262 0.28261598944664
18.723824218746557 0.2826888859272003
18.578097088737703 0.28276175260543823
19.076643757548396 0.28283461928367615
19.323100641065583 0.28290751576423645
19.42603477062066 0.28298038244247437
19.70378636837133 0.28305327892303467
20.155751670137928 0.2831261456012726
20.160705903848143 0.2831990122795105
20.559669258749427 0.2832719087600708
20.661042279063413 0.2833447754383087
20.850067525071424 0.283417671918869
21.540687402069914 0.28349053859710693
21.415769089778426 0.28356340527534485
21.89127730904774 0.28363630175590515
21.77406200882323 0.28370916843414307
22.296635556270285 0.283782035112381
22.479465797561748 0.2838549315929413
22.665554465843567 0.2839277982711792
22.93882305519836 0.2840006947517395
23.26934908195758 0.2840735614299774
23.6509215676652 0.28414642810821533
23.834833706013683 0.28421932458877563
24.062062956159604 0.28429219126701355
24.291550979411 0.28436508774757385
24.50538970279356 0.28443795442581177
24.956123947314314 0.2845108211040497
25.345960684583773 0.28458371758461
25.54237551198701 0.2846565842628479
25.781573410222205 0.2847294509410858
25.7192544560195 0.2848023474216461
26.451327482108464 0.28487521409988403
26.54134554813468 0.28494811058044434
26.854447678914575 0.28502097725868225
27.320582766897015 0.28509384393692017
27.28370911622327 0.28516674041748047
27.603473375668518 0.2852396070957184
27.85341771506224 0.2853125035762787
28.114776154752036 0.2853853702545166
28.584090448611523 0.2854582369327545
28.652804942719516 0.2855311334133148
28.890403524255696 0.28560400009155273
29.37470636640949 0.28567686676979065
29.683454789738672 0.28574976325035095
29.772653230241044 0.28582262992858887
30.057804554870117 0.28589552640914917
30.425290360979403 0.2859683930873871
30.931132495639265 0.286041259765625
31.189301799830183 0.2861141562461853
31.40455204054232 0.2861870229244232
31.81181008345497 0.2862599194049835
31.62542719616103 0.28633278608322144
32.09541735188914 0.28640565276145935
32.60327735839437 0.28647854924201965
33.02884281776806 0.28655141592025757
32.93458912044639 0.2866242825984955
33.45916024877247 0.2866971790790558
33.572676333141814 0.2867700457572937
33.91851750640908 0.286842942237854
34.11862831174733 0.2869158089160919
34.289930693814334 0.28698867559432983
34.76648044406931 0.28706157207489014
34.9032122001436 0.28713443875312805
35.13924621865718 0.28720733523368835
35.33196506812541 0.28728020191192627
35.59935532135556 0.2873530685901642
35.8446500073957 0.2874259650707245
36.33033198767745 0.2874988317489624
36.5389658623292 0.2875717282295227
36.66726909635874 0.2876445949077606
37.04758634834997 0.28771746158599854
37.162530139649704 0.28779035806655884
37.80721429088453 0.28786322474479675
37.95114739726193 0.28793609142303467
37.912813660456166 0.28800898790359497
38.13534296155531 0.2880818545818329
38.77661650355214 0.2881547510623932
38.421274624943585 0.2882276177406311
38.98559813082936 0.288300484418869
39.111366505094225 0.2883733808994293
39.91871491498611 0.28844624757766724
39.809906334810584 0.28851914405822754
40.04486493210747 0.28859201073646545
40.259133651287634 0.28866487741470337
40.434526605826804 0.28873777389526367
40.779308547478195 0.2888106405735016
40.945248933755835 0.2888835072517395
41.32050531653282 0.2889564037322998
41.529502485826825 0.2890292704105377
41.71280697449145 0.289102166891098
41.87173402569676 0.28917503356933594
42.186062033050234 0.28924790024757385
42.433522671817855 0.28932079672813416
42.661592701899345 0.28939366340637207
42.635217467699675 0.2894665598869324
42.93723166467454 0.2895394265651703
43.249012939889425 0.2896122932434082
43.54759602079859 0.2896851897239685
43.55762796090791 0.2897580564022064
44.00004528369884 0.28983092308044434
43.91666581745146 0.28990381956100464
44.25654684314464 0.28997668623924255
44.345927254760156 0.29004958271980286
44.545510063250546 0.29012244939804077
44.63338246751564 0.2901953160762787
44.62418159358141 0.290268212556839
45.14321890048815 0.2903410792350769
45.476896502872364 0.2904139757156372
45.348065271994976 0.2904868423938751
45.8161396582935 0.29055970907211304
45.8929580189846 0.29063260555267334
46.338059361729044 0.29070547223091125
46.4156988589734 0.29077833890914917
46.24249193226672 0.2908512353897095
46.55872750631869 0.2909241020679474
46.87608814969652 0.2909969985485077
46.88031212447939 0.2910698652267456
47.1055086083472 0.2911427319049835
47.11474272492842 0.2912156283855438
47.17781460349961 0.29128849506378174
47.45266070755765 0.29136139154434204
47.56987600778216 0.29143425822257996
47.90087455502379 0.29150712490081787
47.81222656094907 0.2915800213813782
47.625315676807276 0.2916528880596161
48.135209313036 0.291725754737854
48.40041504946307 0.2917986512184143
48.1462927137528 0.2918715178966522
48.36873523859158 0.2919444143772125
48.80538863177029 0.29201728105545044
48.5199616522047 0.29209014773368835
48.85818831655611 0.29216304421424866
48.914214049130656 0.2922359108924866
49.21036221407751 0.2923088073730469
49.03401126689288 0.2923816740512848
48.93268638365865 0.2924545407295227
49.048795178632915 0.292527437210083
49.220327021308776 0.2926003038883209
49.52135235746598 0.2926732003688812
49.56834407692535 0.29274606704711914
49.74441354091717 0.29281893372535706
49.58840795714396 0.29289183020591736
49.71354321008636 0.2929646968841553
49.34752223905865 0.2930375635623932
49.675527437040564 0.2931104600429535
49.82463625086731 0.2931833267211914
49.58048800442609 0.2932562232017517
49.708791238455625 0.2933290898799896
49.77027480925636 0.29340195655822754
49.673943446496985 0.29347485303878784
49.99194282359224 0.29354771971702576
49.82706253237586 0.29362061619758606
49.94586182314395 0.293693482875824
49.92333129534542 0.2937663495540619
49.83815046618088 0.2938392460346222
50.142804647395046 0.2939121127128601
49.914886799561195 0.293984979391098
49.919989977598895 0.2940578758716583
49.73174679724084 0.29413074254989624
49.97806963086329 0.29420363903045654
49.87299825813952 0.29427650570869446
49.86158091992328 0.2943493723869324
49.73835906193568 0.2944222688674927
49.883747721356876 0.2944951355457306
49.90679005640244 0.2945680320262909
50.0852529909785 0.2946408987045288
49.81249728817748 0.2947137653827667
49.43581686811295 0.294786661863327
49.541944234532444 0.29485952854156494
49.71116333876679 0.29493239521980286
49.58999194768754 0.29500529170036316
49.313216474935246 0.2950781583786011
48.968011660910605 0.2951510548591614
49.076251014721535 0.2952239215373993
48.9685754907416 0.2952967882156372
48.89514809590619 0.2953696846961975
48.729490703850765 0.2954425513744354
48.81436457818388 0.2955154478549957
48.715629167634404 0.29558831453323364
48.74585191443269 0.29566118121147156
48.51499036544829 0.29573407769203186
48.55353413534195 0.2958069443702698
48.329960497059666 0.2958798110485077
48.16228847107904 0.295952707529068
48.05551438407239 0.2960255742073059
47.93102585171716 0.2960984706878662
47.89301007867137 0.2961713373661041
47.74623472597518 0.29624420404434204
47.441572773752625 0.29631710052490234
47.18520353731081 0.29638996720314026
46.98168751926816 0.29646286368370056
47.02709524818396 0.2965357303619385
46.7967567312365 0.2966085970401764
47.13955857677776 0.2966814935207367
46.64739471205305 0.2967543601989746
46.76098483686344 0.2968272566795349
46.46477860521501 0.2969001233577728
46.25472565808663 0.29697299003601074
46.06930896616923 0.29704588651657104
46.02020525931842 0.29711875319480896
45.80611181954974 0.2971916198730469
45.61945565179407 0.2972645163536072
45.44616518674719 0.2973373830318451
45.32166542960206 0.2974102795124054
45.199170160898966 0.2974831461906433
44.79857791629452 0.2975560128688812
44.539702097924106 0.29762890934944153
44.53468742303752 0.29770177602767944
44.44149468422249 0.29777467250823975
44.252999809537116 0.29784753918647766
43.68918228264209 0.2979204058647156
43.58877977493153 0.2979933023452759
43.38127701372327 0.2980661690235138
43.44956971476474 0.2981390357017517
42.97260745348105 0.298211932182312
42.83153817955685 0.2982847988605499
42.59984167889317 0.29835769534111023
42.29888347561402 0.29843056201934814
42.21667333026805 0.29850342869758606
41.735510838949345 0.29857632517814636
41.611836319723004 0.2986491918563843
41.328425269250694 0.2987220883369446
41.102970615215256 0.2987949550151825
41.24133406719018 0.2988678216934204
40.72439687530094 0.2989407181739807
40.36588701560524 0.29901358485221863
40.33196742742656 0.29908645153045654
40.1177284971119 0.29915934801101685
39.82371433741359 0.29923221468925476
39.61877147588592 0.29930511116981506
39.41707668000411 0.299377977848053
39.03415398158865 0.2994508445262909
38.931319579974584 0.2995237410068512
38.7306799143431 0.2995966076850891
38.13298834601302 0.2996695041656494
38.06170877155217 0.29974237084388733
37.97542532264157 0.29981523752212524
37.65831917978853 0.29988813400268555
37.29558534530996 0.29996100068092346
37.09561441812274 0.3000338673591614
36.96664330909432 0.3001067638397217
36.781584731146914 0.3001796305179596
36.374758842645306 0.3002525269985199
36.128712311543396 0.3003253936767578
35.78196754268941 0.3003982603549957
35.41327658269557 0.30047115683555603
35.35024269572096 0.30054402351379395
34.82403210048585 0.30061691999435425
34.71420875613135 0.30068978667259216
34.26143052054258 0.3007626533508301
34.293923265236245 0.3008355498313904
33.85410189097039 0.3009084165096283
33.66609356775479 0.3009812831878662
33.45863225192461 0.3010541796684265
33.12036802769932 0.30112704634666443
32.84457191786556 0.30119994282722473
32.59271742143721 0.30127280950546265
32.18936236748863 0.30134567618370056
31.847185872261466 0.30141857266426086
31.74655411980339 0.3014914393424988
31.565235555505204 0.3015643358230591
31.052022619387056 0.301637202501297
30.983910594290666 0.3017100691795349
30.335530896843515 0.3017829656600952
30.489907590913564 0.30185583233833313
30.145452031614575 0.30192872881889343
29.709326635283723 0.30200159549713135
29.62962458289575 0.30207446217536926
29.173409834707677 0.30214735865592957
29.082066380028213 0.3022202253341675
28.75139702133646 0.3022930920124054
28.61901314445659 0.3023659884929657
28.191949175631624 0.3024388551712036
27.964297053112457 0.3025117516517639
27.69501866070479 0.30258461833000183
27.231915561162666 0.30265748500823975
27.13586999882298 0.30273038148880005
26.767468293030348 0.30280324816703796
26.442610137585202 0.30287614464759827
26.35021068921002 0.3029490113258362
26.067630704912787 0.3030218780040741
25.734566364607392 0.3030947744846344
25.504359738941222 0.3031676411628723
25.179375304609735 0.30324050784111023
24.832219751617767 0.30331340432167053
24.888040200054007 0.30338627099990845
24.44783804637702 0.30345916748046875
24.263039149626657 0.30353203415870667
23.96231234970846 0.3036049008369446
23.625746954261842 0.3036777973175049
23.41130899978785 0.3037506639957428
23.25984513869613 0.3038235604763031
23.245589223803957 0.303896427154541
22.651832160194207 0.30396929383277893
22.425610119080215 0.30404219031333923
22.19751548080548 0.30411505699157715
22.1953016068596 0.30418792366981506
21.660014689685863 0.30426082015037537
21.318129607273335 0.3043336868286133
21.20699339422355 0.3044065833091736
20.898643235074374 0.3044794499874115
20.60668083745247 0.3045523166656494
20.468325804069963 0.3046252131462097
19.839815064047635 0.30469807982444763
19.829449618161572 0.30477097630500793
19.678970516521993 0.30484384298324585
19.540035463707685 0.30491670966148376
19.25182106660473 0.30498960614204407
19.114541886161607 0.305062472820282
18.821725541062136 0.3051353394985199
18.549057262105503 0.3052082359790802
18.354639367997247 0.3052811026573181
18.17681948436549 0.3053539991378784
17.907013095109964 0.30542686581611633
17.74241342364101 0.30549973249435425
17.458215774430514 0.30557262897491455
17.23785480053363 0.30564549565315247
16.99780252309819 0.30571839213371277
16.843099446675744 0.3057912588119507
16.513211506049913 0.3058641254901886
16.475613640566454 0.3059370219707489
15.918402334248642 0.3060098886489868
15.941808827381841 0.3060827851295471
15.662498494864865 0.30615565180778503
15.5246777183092 0.30622851848602295
15.362068288433566 0.30630141496658325
15.03154226167435 0.30637428164482117
14.745672982214542 0.3064471483230591
14.653496518607897 0.3065200448036194
14.38889303533108 0.3065929114818573
14.110187762161837 0.3066658079624176
14.052108108897437 0.3067386746406555
13.808333950165684 0.30681154131889343
13.801837603012661 0.30688443779945374
13.382942475035403 0.30695730447769165
13.15187348329925 0.30703020095825195
12.948066700025997 0.30710306763648987
12.820327943411483 0.3071759343147278
12.552069064132365 0.3072488307952881
12.575828922285982 0.307321697473526
12.45668684370334 0.3073945641517639
12.106967721387925 0.3074674606323242
11.882988911362625 0.30754032731056213
11.81920943930522 0.30761322379112244
11.750041852235798 0.30768609046936035
11.48345870457153 0.30775895714759827
11.1655493416568 0.30783185362815857
10.998955758951682 0.3079047203063965
10.964910539470695 0.3079776167869568
10.741567872826687 0.3080504834651947
10.53239736687331 0.3081233501434326
10.418961798785341 0.3081962466239929
10.24049886420928 0.30826911330223083
10.007783066278398 0.30834197998046875
9.841333247228501 0.30841487646102905
9.652058681367963 0.30848774313926697
9.478599412749936 0.30856063961982727
9.524535138513595 0.3086335062980652
9.225611644264655 0.3087063729763031
9.202985058167968 0.3087792694568634
9.025054869389336 0.3088521361351013
8.915226776085264 0.3089250326156616
8.56358087541172 0.30899789929389954
8.629746910490352 0.30907076597213745
8.238334817131085 0.30914366245269775
8.121647513754429 0.30921652913093567
8.067660159852947 0.3092893958091736
8.083103743860782 0.3093622922897339
7.766297216553456 0.3094351589679718
7.722481896773649 0.3095080554485321
7.65859427818281 0.30958092212677
7.416378422494675 0.30965378880500793
7.40990776284161 0.30972668528556824
7.26121081245956 0.30979955196380615
6.943158549334985 0.30987244844436646
6.964806420097171 0.30994531512260437
6.803624697151926 0.3100181818008423
6.778951529651093 0.3100910782814026
6.539768957571341 0.3101639449596405
6.505428439771517 0.3102368116378784
6.35180207973383 0.3103097081184387
6.22306561198653 0.31038257479667664
6.042923923736799 0.31045547127723694
6.01071611601745 0.31052833795547485
5.929091602498234 0.31060120463371277
5.821165247636366 0.31067410111427307
5.653062146551414 0.310746967792511
5.604158543166656 0.3108198642730713
5.511231097943617 0.3108927309513092
5.3195045630745685 0.3109655976295471
5.274688510103156 0.3110384941101074
5.248781910881693 0.31111136078834534
5.0550418213941555 0.31118425726890564
4.911426678776732 0.31125712394714355
4.922085480229529 0.31132999062538147
4.745107671701407 0.3114028871059418
4.670132119305547 0.3114757537841797
4.704639713785762 0.3115486204624176
4.575620683538934 0.3116215169429779
4.4481381543399605 0.3116943836212158
4.346470051568486 0.3117672801017761
4.246678647323292 0.31184014678001404
4.082385930685761 0.31191301345825195
4.075079671769385 0.31198590993881226
4.032246736966931 0.31205877661705017
3.911400648933351 0.3121316730976105
3.819529197406029 0.3122045397758484
3.801078664873801 0.3122774064540863
3.7181538026172594 0.3123503029346466
3.688057982289344 0.3124231696128845
3.525576989913495 0.31249603629112244
3.516459006735437 0.31256893277168274
3.38888171440637 0.31264179944992065
3.310540236070749 0.31271469593048096
3.2825564031342664 0.31278756260871887
3.2009916832073877 0.3128604292869568
3.1711490682361916 0.3129333257675171
3.083296523214766 0.313006192445755
2.9921581368122707 0.3130790889263153
2.9530863700707655 0.3131519556045532
2.82890608771502 0.31322482228279114
2.853822962673429 0.31329771876335144
2.7825433882125754 0.31337058544158936
2.6995997460190906 0.31344345211982727
2.66849606907521 0.3135163486003876
2.528070925402042 0.3135892152786255
2.4990090809127365 0.3136621117591858
2.4662732763455297 0.3137349784374237
2.4552371492631107 0.3138078451156616
2.2767224079644452 0.3138807415962219
2.3201252167155273 0.31395360827445984
2.269330452094431 0.31402650475502014
2.136803243282029 0.31409937143325806
2.1544019869501327 0.31417223811149597
2.077667596321914 0.3142451345920563
2.097203479692666 0.3143180012702942
1.9929010050768499 0.3143908679485321
1.960980292945257 0.3144637644290924
1.8672891302865189 0.3145366311073303
1.8844207500058223 0.3146095275878906
1.91979653881232 0.31468239426612854
1.7907608872419893 0.31475526094436646
1.6763899919497016 0.31482815742492676
1.6873158138852462 0.3149010241031647
1.6056384143367064 0.314973920583725
1.656326111731091 0.3150467872619629
1.6002319511104368 0.3151196539402008
1.4805031613943191 0.3151925504207611
1.5237037080659073 0.315265417098999
1.4683592338935814 0.3153383135795593
1.4065836026941747 0.31541118025779724
1.439258750223668 0.31548404693603516
1.340583996711903 0.31555694341659546
1.345863965190485 0.3156298100948334
1.3168135613524208 0.3157026767730713
1.2450165672495737 0.3157755732536316
1.2835633592020388 0.3158484399318695
1.2392086019231339 0.3159213364124298
1.1953848635509052 0.3159942030906677
1.160590389344278 0.31606706976890564
1.1198813143071866 0.31613996624946594
1.1093956336524202 0.31621283292770386
1.1008734277842922 0.31628572940826416
1.0412097839763188 0.3163585960865021
0.991700473659799 0.31643146276474
1.0042500046262464 0.3165043592453003
0.941946376578982 0.3165772259235382
0.9046166108849897 0.3166500926017761
0.9192425121210805 0.3167229890823364
0.8903665242491118 0.31679585576057434
0.8791147516838592 0.31686875224113464
0.8490189313559434 0.31694161891937256
0.8381162065842261 0.3170144855976105
0.8342350196159145 0.3170873820781708
0.7995881945687042 0.3171602487564087
0.7613714546114866 0.317233145236969
0.7434195617843087 0.3173060119152069
0.694559778252419 0.3173788785934448
0.7001238202599384 0.3174517750740051
0.6885078896070586 0.31752464175224304
0.6623651380750654 0.31759750843048096
0.6557720850398517 0.31767040491104126
0.6217260021134876 0.3177432715892792
0.6172283151462051 0.3178161680698395
0.6489081260176954 0.3178890347480774
0.5948091718012738 0.3179619014263153
0.5633726366646714 0.3180347979068756
0.5510033499206121 0.3181076645851135
0.5406687722067699 0.31818056106567383
0.519548898292443 0.31825342774391174
0.5166975857972024 0.31832629442214966
0.49103706850810164 0.31839919090270996
0.4778371473116472 0.3184720575809479
0.48028069772773657 0.3185449242591858
0.45090930807088037 0.3186178207397461
0.45441942938855073 0.318690687417984
0.4128935350250919 0.3187635838985443
0.4165895129600991 0.3188364505767822
0.4143080744134871 0.31890931725502014
0.38596569578432505 0.31898221373558044
0.37894674831704933 0.31905508041381836
0.3585098596957 0.31912797689437866
0.3458379353471038 0.3192008435726166
0.33461314544987364 0.3192737102508545
0.35217389752140194 0.3193466067314148
0.32366206773706047 0.3194194734096527
0.3230019637465657 0.3194923400878906
0.3078221623013153 0.3195652365684509
0.30400184823206183 0.31963810324668884
0.2756143545819667 0.31971099972724915
0.2719183766469595 0.31978386640548706
0.2681127411491101 0.319856733083725
0.25502247751549795 0.3199296295642853
0.26547383621654014 0.3200024962425232
0.24763052164548352 0.3200753927230835
0.22545465403544018 0.3201482594013214
0.23169585307964435 0.3202211260795593
0.2233426666440075 0.32029402256011963
0.22958472913358835 0.32036688923835754
0.22017468555685843 0.32043978571891785
0.1932468463160916 0.32051265239715576
0.20636236572697253 0.3205855190753937
0.20855875490397863 0.320658415555954
0.19219085262037527 0.3207312822341919
0.1847233452798987 0.3208041489124298
0.1895508683810844 0.3208770453929901
0.17944553541475872 0.320949912071228
0.1652630133796084 0.32102280855178833
0.17054298185819014 0.32109567523002625
0.16097320088676886 0.32116854190826416
0.15523107327030308 0.32124143838882446
0.1694176966709928 0.3213143050670624
0.13991916468241603 0.3213872015476227
0.14097515837813238 0.3214600682258606
0.13300080860152705 0.3215329349040985
0.13780717729098335 0.3216058313846588
0.12460725609452901 0.32167869806289673
0.11452847407353718 0.32175156474113464
0.11615930652879823 0.32182446122169495
0.13352858958804106 0.32189732789993286
0.12566324979024535 0.32197022438049316
0.10348738218020206 0.3220430910587311
0.10450063532977126 0.322115957736969
0.09503943261447129 0.3221888542175293
0.11875072196564916 0.3222617208957672
0.10559936957163475 0.3223346173763275
0.09292744522303859 0.32240748405456543
0.08866720573435136 0.32248035073280334
0.09503943261447129 0.32255324721336365
0.0802555208744424 0.32262611389160156
0.08866720573435136 0.3226989805698395
0.0744475555480025 0.3227718770503998
0.0723059951524175 0.3228447437286377
0.06758359652584624 0.322917640209198
0.07867153033086789 0.3229905068874359
0.07600046205801546 0.32306337356567383
0.06969558391727894 0.32313627004623413
0.0701948712063615 0.32320913672447205
0.04910370685081016 0.32328203320503235
0.059135646960115466 0.32335489988327026
0.052778098651399624 0.3234277665615082
0.04857571000295199 0.3235006630420685
0.056495662720824597 0.3235735297203064
0.04855585075928766 0.3236463963985443
0.056495662720824597 0.3237192928791046
0.05066697470534364 0.32379215955734253
0.04593572576366112 0.32386505603790283
0.04540772891580295 0.32393792271614075
0.046444726813231675 0.32401078939437866
0.04382373837222842 0.32408368587493896
0.03272242116386777 0.3241565525531769
0.035375788806497645 0.3242294490337372
0.03748777619793034 0.3243023157119751
0.036944669055979734 0.324375182390213
0.032735804567206775 0.3244480788707733
0.028511829784341382 0.32452094554901123
0.035889107082951746 0.32459381222724915
0.030095820327915905 0.32466670870780945
0.02375014439312983 0.32473957538604736
0.029567823480057733 0.32481247186660767
0.03062381717577408 0.3248853385448456
0.032194640177353774 0.3249582052230835
0.026399842392908688 0.3250311017036438
0.027972392285241805 0.3251039683818817
0.026927839240766863 0.325176864862442
0.02534384869719234 0.32524973154067993
0.023222363406615838 0.32532259821891785
0.02375985815361782 0.32539549469947815
0.023222363406615838 0.32546836137771606
0.019007886522894254 0.32554125785827637
0.017951892827177907 0.3256141245365143
0.017944553541475873 0.3256869912147522
0.016367902283603387 0.3257598876953125
0.014783911740028867 0.3258327543735504
0.010555619730279924 0.32590562105178833
0.012143927500737997 0.32597851753234863
0.013194524662849906 0.32605138421058655
0.018479889675036082 0.32612428069114685
0.01531190858788704 0.32619714736938477
0.016361210581933884 0.3262700140476227
0.012143927500737997 0.326342910528183
0.01583342959541989 0.3264157772064209
0.0100319401093053 0.3264886736869812
0.01267192434859617 0.3265615403652191
0.010027838743765928 0.32663440704345703
0.007919952717872606 0.32670730352401733
0.00844794956573078 0.32678017020225525
0.010555619730279924 0.32685303688049316
0.007919952717872606 0.32692593336105347
0.006861152824681951 0.3269988000392914
0.007391955870014433 0.3270716965198517
0.006335962174298085 0.3271445631980896
0.005805590851653959 0.3272174298763275
0.007919952717872606 0.3272903263568878
0.005805590851653959 0.32736319303512573
0.0047519716307235635 0.32743608951568604
0.005279968478581738 0.32750895619392395
0.00844449578422394 0.32758182287216187
0.006863959022156259 0.32765471935272217
0.006863959022156259 0.3277275860309601
0.006861152824681951 0.327800452709198
0.005279968478581738 0.3278733491897583
0.005277809865139962 0.3279462158679962
0.00844794956573078 0.3280191123485565
0.005279968478581738 0.32809197902679443
0.0031666859190839776 0.32816484570503235
0.006335962174298085 0.32823774218559265
0.002638904932569981 0.32831060886383057
0.006863959022156259 0.32838350534439087
0.0036959779350072166 0.3284563720226288
0.006333371838167955 0.3285292387008667
0.002111987391432695 0.328602135181427
0.0036959779350072166 0.3286750018596649
0.004750028878625966 0.32874786853790283
0.0010559936957163475 0.32882076501846313
0.002111123946055985 0.32889363169670105
0.0036959779350072166 0.32896652817726135
0.002111987391432695 0.32903939485549927
0.002111123946055985 0.3291122615337372
0.0031679810871490426 0.3291851580142975
0.0015833429595419888 0.3292580246925354
0.00422397478286539 0.3293309211730957
0.002111987391432695 0.3294037878513336
0.0036944669055979738 0.32947665452957153
0.002639984239290869 0.32954955101013184
0.006861152824681951 0.32962241768836975
0.002111987391432695 0.32969531416893005
0.0005279968478581737 0.32976818084716797
0.002638904932569981 0.3298410475254059
0.0010559936957163475 0.3299139440059662
0.0005279968478581737 0.3299868106842041
0.002111123946055985 0.330059677362442
0.0 0.3301325738430023
0.0010555619730279926 0.33020544052124023
0.002111987391432695 0.33027833700180054
0.0031679810871490426 0.33035120368003845
0.0010555619730279926 0.33042407035827637
0.0015839905435745213 0.33049696683883667
0.0010555619730279926 0.3305698335170746
0.0005279968478581737 0.3306427299976349
0.0036959779350072166 0.3307155966758728
0.0010555619730279926 0.3307884633541107
0.0005279968478581737 0.330861359834671
0.0010559936957163475 0.33093422651290894
0.0 0.33100709319114685
0.0015839905435745213 0.33107998967170715
0.0 0.33115285634994507
0.0015839905435745213 0.33122575283050537
0.0005279968478581737 0.3312986195087433
0.0010555619730279926 0.3313714861869812
0.0005279968478581737 0.3314443826675415
0.0 0.3315172493457794
0.0 0.3315901458263397
0.0005279968478581737 0.33166301250457764
0.0015833429595419888 0.33173587918281555
0.0005279968478581737 0.33180877566337585
0.0 0.33188164234161377
0.0 0.3319545090198517
0.0005279968478581737 0.332027405500412
0.0 0.3321002721786499
0.0005279968478581737 0.3321731686592102
0.0005279968478581737 0.3322460353374481
0.0005277809865139963 0.33231890201568604
0.0005279968478581737 0.33239179849624634
0.0 0.33246466517448425
0.0 0.33253756165504456
0.0 0.33261042833328247
0.0005277809865139963 0.3326832950115204
0.0010559936957163475 0.3327561914920807
0.0005279968478581737 0.3328290581703186
0.0 0.3329019248485565
0.0 0.3329748213291168
0.0 0.33304768800735474
0.0 0.33312058448791504
0.0005279968478581737 0.33319345116615295
0.0 0.33326631784439087
0.0005279968478581737 0.33333921432495117
0.0 0.3334120810031891
0.0 0.3334849774837494
0.0 0.3335578441619873
0.0 0.3336307108402252
0.0 0.3337036073207855
0.0 0.33377647399902344
0.0005277809865139963 0.33384934067726135
0.0005279968478581737 0.33392223715782166
0.0 0.33399510383605957
0.0005279968478581737 0.3340680003166199
0.0005279968478581737 0.3341408669948578
0.0 0.3342137336730957
0.0 0.334286630153656
0.0 0.3343594968318939
0.0 0.3344323933124542
0.0 0.33450525999069214
0.0010555619730279926 0.33457812666893005
0.0005279968478581737 0.33465102314949036
0.0 0.33472388982772827
0.0010559936957163475 0.3347967863082886
0.0005279968478581737 0.3348696529865265
0.0 0.3349425196647644
0.0 0.3350154161453247
0.0005279968478581737 0.3350882828235626
0.0 0.33516114950180054
0.0 0.33523404598236084
0.0 0.33530691266059875
0.0 0.33537980914115906
0.0 0.335452675819397
0.0 0.3355255424976349
0.0 0.3355984389781952
0.0 0.3356713056564331
0.0 0.3357442021369934
0.0 0.3358170688152313
0.0 0.33588993549346924
0.0 0.33596283197402954
0.0 0.33603569865226746
0.0 0.33610856533050537
0.0 0.3361814618110657
0.0 0.3362543284893036
0.0005279968478581737 0.3363272249698639


==> figures/data/hist75_est_noise_ours-MSE.dat <==
bin edge
0.0005214915342408543 0.24495476484298706
0.0 0.2450285404920578
0.0 0.24510230123996735
0.0 0.24517607688903809
0.0005214915342408543 0.24524985253810883
0.0005215968860659535 0.24532362818717957
0.0 0.2453973889350891
0.0 0.24547116458415985
0.0005214915342408543 0.2455449402332306
0.0 0.24561871588230133
0.0 0.24569247663021088
0.0 0.24576625227928162
0.0 0.24584002792835236
0.0 0.2459138035774231
0.0 0.24598756432533264
0.0 0.24606133997440338
0.0 0.24613511562347412
0.0 0.24620889127254486
0.0 0.2462826520204544
0.0 0.24635642766952515
0.0 0.2464302033185959
0.0 0.24650396406650543
0.0 0.24657773971557617
0.0 0.2466515153646469
0.0 0.24672529101371765
0.0 0.2467990517616272
0.0 0.24687282741069794
0.0 0.24694660305976868
0.0 0.24702037870883942
0.0 0.24709413945674896
0.0 0.2471679151058197
0.0010429830684817085 0.24724169075489044
0.0 0.24731546640396118
0.0 0.24738922715187073
0.0005214915342408543 0.24746300280094147
0.0 0.2475367784500122
0.0 0.24761053919792175
0.0 0.2476843148469925
0.0005214915342408543 0.24775809049606323
0.0 0.24783186614513397
0.0 0.24790562689304352
0.0 0.24797940254211426
0.0 0.248053178191185
0.0 0.24812695384025574
0.0 0.24820071458816528
0.0005214915342408543 0.24827449023723602
0.0010429830684817085 0.24834826588630676
0.0005215968860659535 0.2484220415353775
0.0 0.24849580228328705
0.0 0.2485695779323578
0.0 0.24864335358142853
0.0005215968860659535 0.24871712923049927
0.0 0.2487908899784088
0.0005214915342408543 0.24886466562747955
0.0005215968860659535 0.2489384412765503
0.0005214915342408543 0.24901220202445984
0.0010429830684817085 0.24908597767353058
0.0005214915342408543 0.24915975332260132
0.0005215968860659535 0.24923352897167206
0.0 0.2493072897195816
0.0010429830684817085 0.24938106536865234
0.0010429830684817085 0.24945484101772308
0.0 0.24952861666679382
0.0010429830684817085 0.24960237741470337
0.001564474602722563 0.2496761530637741
0.0005214915342408543 0.24974992871284485
0.001043193772131907 0.2498237043619156
0.0010429830684817085 0.24989746510982513
0.0 0.24997124075889587
0.0005213862249649576 0.2500450015068054
0.001043193772131907 0.25011879205703735
0.0005215968860659535 0.2501925528049469
0.0010427724499299151 0.25026631355285645
0.0005215968860659535 0.2503401041030884
0.0 0.2504138648509979
0.002086387544263814 0.25048765540122986
0.001043193772131907 0.2505614161491394
0.0020855448998598303 0.25063517689704895
0.001043193772131907 0.2507089674472809
0.001043193772131907 0.25078272819519043
0.0005213862249649576 0.2508564889431
0.0015647906581978605 0.2509302794933319
0.0020855448998598303 0.25100404024124146
0.002086387544263814 0.2510778307914734
0.0015647906581978605 0.25115159153938293
0.0010427724499299151 0.2512253522872925
0.002086387544263814 0.2512991428375244
0.002086387544263814 0.25137290358543396
0.0010427724499299151 0.2514466643333435
0.0 0.25152045488357544
0.003129581316395721 0.251594215631485
0.0005213862249649576 0.25166797637939453
0.0026079844303297673 0.25174176692962646
0.0005213862249649576 0.251815527677536
0.001043193772131907 0.25188931822776794
0.0005215968860659535 0.2519630789756775
0.0015641586748948726 0.25203683972358704
0.001043193772131907 0.25211063027381897
0.0015647906581978605 0.2521843910217285
0.0010427724499299151 0.25225815176963806
0.004172775088527628 0.25233194231987
0.0015641586748948726 0.25240570306777954
0.001043193772131907 0.2524794936180115
0.004172775088527628 0.252553254365921
0.0015641586748948726 0.25262701511383057
0.0015647906581978605 0.2527008056640625
0.002086387544263814 0.25277456641197205
0.0020855448998598303 0.2528483271598816
0.0015647906581978605 0.2529221177101135
0.003129581316395721 0.25299587845802307
0.003128317349789745 0.2530696392059326
0.0036511782024616743 0.25314342975616455
0.0041710897997196605 0.2532171905040741
0.0005215968860659535 0.25329098105430603
0.004172775088527628 0.2533647418022156
0.0005213862249649576 0.2534385025501251
0.004172775088527628 0.25351229310035706
0.0026079844303297673 0.2535860538482666
0.0036497035747547024 0.25365981459617615
0.0015647906581978605 0.2537336051464081
0.005215968860659535 0.2538073658943176
0.004692476024684618 0.2538811266422272
0.002086387544263814 0.2539549171924591
0.0020855448998598303 0.25402867794036865
0.0026079844303297673 0.2541024684906006
0.004172775088527628 0.25417622923851013
0.005213862249649575 0.2542499899864197
0.002086387544263814 0.2543237805366516
0.002086387544263814 0.25439754128456116
0.004692476024684618 0.2544713020324707
0.005215968860659535 0.25454509258270264
0.0015641586748948726 0.2546188533306122
0.007302356404923349 0.2546926438808441
0.005737565746725488 0.25476640462875366
0.0041710897997196605 0.2548401653766632
0.003129581316395721 0.25491395592689514
0.004172775088527628 0.2549877166748047
0.00625663469957949 0.25506147742271423
0.006259162632791442 0.25513526797294617
0.005215968860659535 0.2552090287208557
0.004692476024684618 0.25528278946876526
0.004694371974593581 0.2553565800189972
0.0057352484746145335 0.25543034076690674
0.0026079844303297673 0.25550413131713867
0.006780759518857395 0.2555778920650482
0.007820793374474362 0.25565165281295776
0.007302356404923349 0.2557254433631897
0.009388743949187163 0.25579920411109924
0.0026069311248247875 0.2558729648590088
0.008867147063121208 0.2559467554092407
0.008863565824404278 0.25602051615715027
0.008345550177055256 0.2560943067073822
0.008345550177055256 0.25616806745529175
0.0041710897997196605 0.2562418282032013
0.005215968860659535 0.2563156187534332
0.007823953290989302 0.2563893795013428
0.00625663469957949 0.2564631402492523
0.008345550177055256 0.25653693079948425
0.008345550177055256 0.2566106915473938
0.009384952049369236 0.25668445229530334
0.011475131493450976 0.2567582428455353
0.008342179599439321 0.2568320035934448
0.008345550177055256 0.25690579414367676
0.009910340835253117 0.2569795548915863
0.004692476024684618 0.25705331563949585
0.01616950346804456 0.2571271061897278
0.011475131493450976 0.25720086693763733
0.008342179599439321 0.2572746276855469
0.01043193772131907 0.2573484182357788
0.01042772449929915 0.25742217898368835
0.008345550177055256 0.2574959695339203
0.011996728379516932 0.25756973028182983
0.016684359198878642 0.2576434910297394
0.012518325265582884 0.2577172815799713
0.014083115923780745 0.25779104232788086
0.01042772449929915 0.2578648030757904
0.013039922151648838 0.25793859362602234
0.01929908478444028 0.2580123543739319
0.014077428074053855 0.25808611512184143
0.014083115923780745 0.25815990567207336
0.01929129032370343 0.2582336664199829
0.014083115923780745 0.25830745697021484
0.018777487898374325 0.2583812177181244
0.016162972973913683 0.25845497846603394
0.022428666100836 0.25852876901626587
0.014604712809846697 0.2586025297641754
0.019812676548668386 0.25867629051208496
0.020342278556572186 0.2587500810623169
0.023983766348388044 0.25882384181022644
0.01929908478444028 0.2588976323604584
0.02086387544263814 0.2589713931083679
0.018769904098738473 0.25904515385627747
0.019820681670506234 0.2591189444065094
0.026079844303297676 0.25919270515441895
0.023983766348388044 0.2592664659023285
0.02660144118936363 0.2593402564525604
0.036511782024616746 0.25941401720046997
0.03284733217279232 0.2594877779483795
0.024515053645099816 0.25956156849861145
0.027633469923142747 0.259635329246521
0.03129581316395721 0.25970911979675293
0.028687828733627442 0.2597828805446625
0.03284733217279232 0.259856641292572
0.040162960227078416 0.25993043184280396
0.03911976645494651 0.2600041925907135
0.043796442897056434 0.26007795333862305
0.03442539448035293 0.260151743888855
0.035468588252484834 0.2602255046367645
0.037539808197476945 0.2602992653846741
0.04172775088527628 0.260373055934906
0.04796753269677609 0.26044681668281555
0.04120615399921032 0.2605206072330475
0.0459005259738039 0.26059436798095703
0.03858258064740686 0.2606681287288666
0.05528926992299107 0.2607419192790985
0.050073301062331536 0.26081568002700806
0.05213862249649576 0.2608894407749176
0.06311322321398037 0.26096323132514954
0.05787387097111029 0.2610369920730591
0.0516380917205294 0.261110782623291
0.06259162632791442 0.26118454337120056
0.0662160505705496 0.2612583041191101
0.06154843255578251 0.26133209466934204
0.07771793602382707 0.2614058554172516
0.06830159547040944 0.26147961616516113
0.07771793602382707 0.26155340671539307
0.05998364189758465 0.2616271674633026
0.06673743679551457 0.26170092821121216
0.08606348620088232 0.2617747187614441
0.07820793374474364 0.26184847950935364
0.08710667997301423 0.26192227005958557
0.08241230799842064 0.2619960308074951
0.10427724499299151 0.26206979155540466
0.09493063326400353 0.2621435821056366
0.08658508308694828 0.26221734285354614
0.09541367916858724 0.2622911036014557
0.10223298966892688 0.2623648941516876
0.09489229294362228 0.26243865489959717
0.11840249313697143 0.2625124454498291
0.10171139278286091 0.26258620619773865
0.11261942459243084 0.2626599669456482
0.11892409002303739 0.2627337574958801
0.11683770247877358 0.2628075182437897
0.11731190061711544 0.2628812789916992
0.14187435300993934 0.26295506954193115
0.1366583841492798 0.2630288302898407
0.14650952921515306 0.26310259103775024
0.15491427516158818 0.2631763815879822
0.1496378465649428 0.2632501423358917
0.1627382284525775 0.26332393288612366
0.17629974749029226 0.2633976936340332
0.14703091544011804 0.26347145438194275
0.1815157163509518 0.2635452449321747
0.15387108138945627 0.26361900568008423
0.17987824761291035 0.2636927664279938
0.18099411946488583 0.2637665569782257
0.18404933741263002 0.26384031772613525
0.1924692509583368 0.2639141082763672
0.19299084784440276 0.26398786902427673
0.20959726243591292 0.2640616297721863
0.20550917310998568 0.2641354203224182
0.2107251419706452 0.26420918107032776
0.23983766348388044 0.2642829418182373
0.22220027346409618 0.26435673236846924
0.22950262986901954 0.2644304931163788
0.23983766348388044 0.26450425386428833
0.23732658316000882 0.26457804441452026
0.2653855885071634 0.2646518051624298
0.2743599620706915 0.26472559571266174
0.28635669045020845 0.2647993564605713
0.27946301658121725 0.26487311720848083
0.2613200399190427 0.26494690775871277
0.3166093098420337 0.2650206685066223
0.2878051961806566 0.26509442925453186
0.32443326313302306 0.2651682198047638
0.3390379759428698 0.26524198055267334
0.3289947079528882 0.2653157413005829
0.35833706072731003 0.2653895318508148
0.3545426329761711 0.26546329259872437
0.3838953081445418 0.2655370831489563
0.38911127700520126 0.26561084389686584
0.40355293812287707 0.2656846046447754
0.4104967493339054 0.2657583951950073
0.4339686092068733 0.26583215594291687
0.4108523452723865 0.2659059166908264
0.4131047337642352 0.26597970724105835
0.46455512644377717 0.2660534679889679
0.4407493687257307 0.26612725853919983
0.48039073206674315 0.2662010192871094
0.4708117611433566 0.2662747800350189
0.4986466230790515 0.26634857058525085
0.5085569639143046 0.2664223313331604
0.5083515693408336 0.26649609208106995
0.5664542182676254 0.2665698826313019
0.5315072269012066 0.2666436433792114
0.6214923801582294 0.26671740412712097
0.5539358930020426 0.2667911946773529
0.5985513862597712 0.26686495542526245
0.6264378601652102 0.2669387459754944
0.6551256888988376 0.26701250672340393
0.6532969398810918 0.2670862674713135
0.6942454553537841 0.2671600580215454
0.7036341993029712 0.26723381876945496
0.7205557629015713 0.2673075795173645
0.7025910055308393 0.26738137006759644
0.7278551700510807 0.267455130815506
0.76309624431449 0.2675289213657379
0.7818737322128643 0.26760268211364746
0.8550734089425304 0.267676442861557
0.8663724277555487 0.26775023341178894
0.8783691561350657 0.2678239941596985
0.8634155885419696 0.26789775490760803
0.8507245211735701 0.26797154545783997
0.9242696821088695 0.2680453062057495
0.9708211508847508 0.26811906695365906
1.0077251838794221 0.268192857503891
1.004711255507473 0.26826661825180054
1.0703168102073366 0.26834040880203247
1.0687520195491387 0.268414169549942
1.1105526591753596 0.26848793029785156
1.0979614451688322 0.2685617208480835
1.1688986216738018 0.26863548159599304
1.1105526591753596 0.2687092423439026
1.1589882808385485 0.2687830328941345
1.2716610026895314 0.26885679364204407
1.2591348829632116 0.268930584192276
1.2836499366083114 0.26900434494018555
1.3550827986839247 0.2690781056880951
1.3754509885559192 0.269151896238327
1.4083115923780742 0.2692256569862366
1.3967936966811212 0.2692994177341461
1.4703816218199228 0.26937320828437805
1.4964614661232205 0.2694469690322876
1.5292257978222206 0.26952072978019714
1.5413187983248924 0.2695945203304291
1.6454949259894058 0.2696682810783386
1.6821499575627 0.26974207162857056
1.7400472119160209 0.2698158323764801
1.7581143505818368 0.26988959312438965
1.7551735216119335 0.2699633836746216
1.7749942032824397 0.27003714442253113
1.8232876287024564 0.2701109051704407
1.870446433432509 0.2701846957206726
1.8767055960653007 0.27025845646858215
1.987524289566418 0.2703322172164917
1.9888489265694804 0.27040600776672363
2.0683391544359866 0.2704797685146332
2.161497495857311 0.2705535590648651
2.182882968186015 0.27062731981277466
2.195036007102471 0.2707010805606842
2.293461508031997 0.27077487111091614
2.308066220841844 0.2708486318588257
2.469285161434039 0.27092239260673523
2.3951729008148583 0.27099618315696716
2.5584422059030465 0.2710699439048767
2.5683430669887546 0.27114373445510864
2.601725267696976 0.2712174952030182
2.6721044029454077 0.27129125595092773
2.7545531553143006 0.27136504650115967
2.8291415100217314 0.2714388072490692
2.9093351353044627 0.27151256799697876
2.9308529028045927 0.2715863585472107
2.9835341882972535 0.27166011929512024
3.1126757630407966 0.2717338800430298
3.0982855032317635 0.2718076705932617
3.2367656845824566 0.27188143134117126
3.2777148320384515 0.2719552218914032
3.340828055252432 0.27202898263931274
3.383796600022574 0.2721027433872223
3.4524497888705463 0.2721765339374542
3.554161181653407 0.27225029468536377
3.6199845599317 0.2723240554332733
3.6788228374231697 0.27239784598350525
3.7018421972511986 0.2724716067314148
3.8452122440782093 0.27254539728164673
3.911976645494651 0.2726191580295563
3.977134124032696 0.2726929187774658
4.172775088527628 0.27276670932769775
4.204592498577651 0.2728404700756073
4.234698919165385 0.27291423082351685
4.315692635309699 0.2729880213737488
4.5019027236352445 0.2730617821216583
4.585591848566802 0.27313554286956787
4.701152734112439 0.2732093334197998
4.774333662004116 0.27328309416770935
4.840940699578114 0.2733568847179413
4.891014000640446 0.27343064546585083
5.0824729209584065 0.2735044062137604
5.190932210128369 0.2735781967639923
5.241527108076766 0.27365195751190186
5.361414551314658 0.2737257182598114
5.550312464627812 0.27379950881004333
5.546506661177218 0.2738732695579529
5.679668492372167 0.2739470601081848
5.75530004085173 0.27402082085609436
5.8452609680821395 0.2740945816040039
5.94098853229121 0.27416837215423584
6.2388203542348695 0.2742421329021454
6.2743618312282985 0.27431589365005493
6.271680958057025 0.27438968420028687
6.421379264357953 0.2744634449481964
6.548089599334902 0.27453720569610596
6.706171164149963 0.2746109962463379
6.921923522634776 0.27468475699424744
6.938281778449314 0.27475854754447937
7.154744486166685 0.2748323082923889
7.188351883591869 0.27490606904029846
7.4207588980603205 0.2749798595905304
7.498476834084148 0.27505362033843994
7.682626024858649 0.2751273810863495
7.845860360204072 0.2752011716365814
8.001714394537203 0.27527493238449097
8.024768092124695 0.2753487229347229
8.156210507413315 0.27542248368263245
8.309332267266528 0.275496244430542
8.523414715203746 0.2755700349807739
8.596438279252979 0.27564379572868347
8.829675719781555 0.275717556476593
8.908874814006486 0.27579134702682495
8.962077696385212 0.2758651077747345
9.273375397226735 0.27593886852264404
9.518621573817585 0.276012659072876
9.480365728537823 0.2760864198207855
9.66362550814392 0.27616021037101746
9.88791216915228 0.276233971118927
9.99758086370306 0.27630773186683655
10.139843465122135 0.2763815224170685
10.334920700510802 0.276455283164978
10.55077164839088 0.2765290439128876
10.740201480984048 0.2766028344631195
10.948318638524364 0.27667659521102905
11.05130242435724 0.2767503559589386
11.35725059720007 0.27682414650917053
11.393331787934253 0.2768979072570801
11.503297725298538 0.276971697807312
11.764617765217581 0.27704545855522156
11.965813862945776 0.2771192193031311
12.19493519622199 0.27719300985336304
12.338895936776195 0.2772667706012726
12.437147010314096 0.27734053134918213
12.821894653273267 0.27741432189941406
12.909001543907383 0.2774880826473236
12.989848850586506 0.27756187319755554
13.135374381798906 0.2776356339454651
13.42517390662269 0.27770939469337463
13.643409748827144 0.27778318524360657
13.918812904669968 0.2778569459915161
14.12956669655035 0.27793070673942566
14.14935872831112 0.2780044972896576
14.673042001921337 0.27807825803756714
14.583172712269862 0.2781520187854767
15.025641496901923 0.2782258093357086
15.255239556249693 0.27829957008361816
15.417360758337454 0.2783733606338501
15.617653962586777 0.27844712138175964
15.732307952092627 0.2785208821296692
15.824206329468895 0.2785946726799011
16.359364734572566 0.27866843342781067
16.46850530174315 0.2787421941757202
16.544531629125977 0.27881598472595215
16.824090707169248 0.2788897454738617
17.19131176784776 0.27896353602409363
17.544954456600475 0.2790372967720032
17.507628048098308 0.2791110575199127
17.938760105580272 0.27918484807014465
18.143747681804193 0.2792586088180542
18.220363017625406 0.27933236956596375
18.407675706153565 0.2794061601161957
18.821302036803864 0.2794799208641052
18.84967619115811 0.27955368161201477
19.244317111403355 0.2796274721622467
19.534777690762063 0.27970123291015625
19.733574990533217 0.2797750234603882
20.164414018423695 0.27984878420829773
20.13697878059659 0.2799225449562073
20.564478830036283 0.2799963355064392
20.75538329033642 0.28007009625434875
20.950341291541925 0.2801438570022583
21.151796923746545 0.28021764755249023
21.803329155584592 0.2802914083003998
21.73129106416582 0.2803651988506317
21.984265553907807 0.28043895959854126
22.156829016110834 0.2805127203464508
22.497516889796707 0.28058651089668274
22.903840864042085 0.2806602716445923
23.132864029245233 0.28073403239250183
23.239749258668557 0.28080782294273376
23.645030039141805 0.2808815836906433
23.75279225072857 0.28095534443855286
24.31580363462262 0.2810291349887848
24.359685816587778 0.28110289573669434
24.46550194092355 0.28117668628692627
24.821231017220526 0.2812504470348358
25.162620603033815 0.28132420778274536
25.538426735561213 0.2813979983329773
25.687603444976077 0.28147175908088684
26.094859173271157 0.2815455198287964
26.148173495372316 0.2816193103790283
26.476257936707796 0.28169307112693787
26.82271434332224 0.2817668318748474
27.168938601403383 0.28184062242507935
27.233566688594625 0.2819143831729889
27.862140862985036 0.2819881737232208
27.861097669212906 0.28206193447113037
28.187703480280497 0.2821356952190399
28.232474652091863 0.28220948576927185
28.51726655188387 0.2822832465171814
29.02504975757422 0.28235700726509094
29.053468150759674 0.2824307978153229
29.64967045508224 0.2825045585632324
29.582367393230548 0.28257834911346436
30.004860870943972 0.2826521098613739
30.19660460507048 0.28272587060928345
30.54627843868043 0.2827996611595154
30.884794817737237 0.2828734219074249
31.18098179780432 0.2829471826553345
31.48515283359915 0.2830209732055664
31.77411750847969 0.28309473395347595
31.932299347978823 0.2831684947013855
32.282152875507926 0.28324228525161743
32.41406021984644 0.283316045999527
32.80322816468781 0.2833898365497589
32.93414898309037 0.28346359729766846
33.42242117892867 0.283537358045578
33.55119809930639 0.28361114859580994
33.492779248067 0.2836849093437195
34.17321734287821 0.28375867009162903
34.14894813073797 0.28383246064186096
34.58094137080081 0.2839062213897705
35.067480247100114 0.28398001194000244
35.14937095821247 0.284053772687912
35.37814090877223 0.28412753343582153
35.788327143643265 0.28420132398605347
35.859264320148235 0.284275084733963
36.09556835432401 0.28434884548187256
36.76892928944726 0.2844226360321045
36.91393322377359 0.28449639678001404
37.01112256536247 0.2845701575279236
37.057893964327796 0.2846439480781555
37.5611850327005 0.28471770882606506
37.66920551479709 0.284791499376297
38.03797451324572 0.28486526012420654
38.31875921757459 0.2849390208721161
38.75777821601674 0.285012811422348
38.767688556851994 0.28508657217025757
39.13472865964474 0.2851603329181671
39.29554460555074 0.28523412346839905
39.32086354195724 0.2853078842163086
39.68361268878381 0.2853816747665405
40.1801729243186 0.2854554355144501
40.06227475385741 0.2855291962623596
40.42010749190893 0.28560298681259155
40.35490788115069 0.2856767475605011
40.735384370287164 0.28575050830841064
41.27031041619644 0.2858242988586426
41.48260034882528 0.2858980596065521
41.41944309744119 0.28597182035446167
41.83519984380587 0.2860456109046936
41.73227483242017 0.28611937165260315
42.30985301012588 0.2861931622028351
42.37453102399807 0.28626692295074463
42.54094486734081 0.2863406836986542
42.91386220419025 0.2864144742488861
43.0051416592518 0.28648823499679565
43.46067016817901 0.2865619957447052
43.399990502003725 0.28663578629493713
43.26671449249203 0.2867095470428467
43.89811552819671 0.2867833375930786
44.09006318226898 0.28685709834098816
44.29749505924776 0.2869308590888977
44.497430350286486 0.28700464963912964
44.56002197661441 0.2870784103870392
44.637960264149875 0.28715217113494873
45.00077134534014 0.28722596168518066
44.891757596152345 0.2872997224330902
45.572805765512044 0.28737348318099976
45.42482961371176 0.2874472737312317
45.74434183352552 0.28752103447914124
45.592783811024994 0.28759482502937317
45.93130019008179 0.2876685857772827
46.02015514653198 0.28774234652519226
46.288072460150914 0.2878161370754242
46.375700737009986 0.28788989782333374
46.32047361211179 0.2879636585712433
46.48940885817237 0.2880374491214752
47.00318179094733 0.28811120986938477
47.016002836215044 0.2881849706172943
46.860264244165265 0.28825876116752625
47.33717675079346 0.2883325219154358
47.47366218217882 0.2884063124656677
47.392814664838596 0.28848007321357727
47.561372827528395 0.2885538339614868
47.88050775331027 0.28862762451171875
47.588935093999396 0.2887013852596283
47.64583739597271 0.28877514600753784
47.87477018756354 0.2888489365577698
48.06555330706951 0.2889226973056793
48.18042596279819 0.28899648785591125
48.24093120158184 0.2890702486038208
48.38776999409785 0.28914400935173035
48.424533305477055 0.2892177999019623
48.452177940438546 0.2892915606498718
48.74126985462409 0.28936532139778137
48.75470413435681 0.2894391119480133
48.71141159281333 0.28951287269592285
48.62395795400697 0.2895866334438324
48.737491437116624 0.28966042399406433
48.95712375175958 0.2897341847419739
48.90961840951839 0.2898079752922058
49.038974437262745 0.28988173604011536
49.252749741314716 0.2899554967880249
49.22309813804403 0.29002928733825684
48.97742600470697 0.2901030480861664
49.17245626267011 0.2901768088340759
49.34775979381379 0.29025059938430786
49.118753481498715 0.2903243601322174
49.135469861184944 0.29039815068244934
49.30551044604245 0.2904719114303589
49.19591864279353 0.29054567217826843
49.20849342523418 0.29061946272850037
48.806342226077334 0.2906932234764099
49.350770351608126 0.29076698422431946
49.512584409810636 0.2908407747745514
49.42234814852122 0.29091453552246094
49.32052995056016 0.2909882962703705
49.03219367774389 0.2910620868206024
49.01447623650572 0.29113584756851196
48.98472836111189 0.2912096381187439
49.32950390280148 0.29128339886665344
49.04367386510376 0.291357159614563
49.03584485594635 0.2914309501647949
48.70097965509201 0.29150471091270447
48.9717225660586 0.291578471660614
48.813644582482254 0.29165226221084595
48.86848809351554 0.2917260229587555
48.79747507901421 0.2917998135089874
48.68220216719364 0.291873574256897
48.631778747381446 0.2919473350048065
48.560670092740274 0.29202112555503845
48.40210463937622 0.292094886302948
48.345537709875686 0.29216864705085754
48.33116746287124 0.2922424376010895
48.1986818538105 0.292316198348999
48.2412604648827 0.29238995909690857
47.96917922394148 0.2924637496471405
47.95606219982686 0.29253751039505005
48.03490043158578 0.292611300945282
47.547207343114124 0.29268506169319153
47.32414209516933 0.2927588224411011
47.39698743992713 0.292832612991333
47.214950126690105 0.29290637373924255
47.219343463951375 0.2929801344871521
47.1247138654007 0.29305392503738403
46.982317915504694 0.2931276857852936
47.23759198182515 0.2932014465332031
46.55252208138635 0.29327523708343506
46.82256854675304 0.2933489978313446
46.49253843948876 0.29342278838157654
46.32510583906159 0.2934965491294861
46.31265281873731 0.29357030987739563
46.07473933374994 0.29364410042762756
45.82385123155221 0.2937178611755371
45.71253727380265 0.29379162192344666
45.12073862913531 0.2938654124736786
45.71410143247755 0.29393917322158813
45.28869282644854 0.29401296377182007
45.06336297166805 0.2940867245197296
45.01648666347444 0.29416048526763916
44.68677001992843 0.2942342758178711
44.51620783818486 0.29430803656578064
44.34233427459474 0.2943817973136902
44.239239891683845 0.2944555878639221
44.128139754951796 0.29452934861183167
43.76985219958322 0.2946031093597412
43.50065870101445 0.29467689990997314
43.44867828500481 0.2947506606578827
42.77250944806639 0.2948244512081146
42.692705124498296 0.29489821195602417
42.4830709963697 0.2949719727039337
42.720349759459786 0.29504576325416565
42.328108901138194 0.2951195240020752
42.21664263541261 0.29519328474998474
42.25091256200043 0.2952670753002167
41.61756986292787 0.2953408360481262
41.48207875193921 0.29541462659835815
41.777302589452546 0.2954883873462677
41.15457889515899 0.29556214809417725
40.800873218737074 0.2956359386444092
40.675168369195184 0.2957096993923187
40.28542805814241 0.29578346014022827
40.25319648836783 0.2958572506904602
39.855739661185574 0.29593101143836975
39.61075428303776 0.2960047721862793
39.57512053648209 0.29607856273651123
39.461637822697774 0.2961523234844208
39.15001907433834 0.2962261140346527
38.80315714510447 0.29629987478256226
38.82658940069046 0.2963736355304718
38.14125069668678 0.29644742608070374
38.23774612060898 0.2965211868286133
37.758790411962224 0.2965949475765228
37.84341887474312 0.29666873812675476
37.33229647994089 0.2967424988746643
36.90297968916621 0.29681628942489624
36.896198929647355 0.2968900501728058
36.30568700298488 0.29696381092071533
36.28123620097559 0.29703760147094727
36.06216550882789 0.2971113622188568
36.0778412226752 0.29718512296676636
35.58959873005214 0.2972589135169983
35.41382057944791 0.29733267426490784
34.838506165933495 0.2974064350128174
34.74252538708103 0.2974802255630493
34.40314866808776 0.29755398631095886
33.95126291091898 0.2976277768611908
33.95126291091898 0.29770153760910034
33.595000019392074 0.2977752983570099
33.38063591756283 0.2978490889072418
33.0118669191142 0.29792284965515137
32.76756008037268 0.2979966104030609
32.67074255562706 0.29807040095329285
32.468805773467764 0.2981441617012024
32.1814846764972 0.2982179522514343
31.704745122632914 0.29829171299934387
31.664306828346835 0.2983654737472534
31.384484634588418 0.29843926429748535
30.936954506343834 0.2985130250453949
30.644996758540344 0.29858678579330444
30.610956452552614 0.2986605763435364
30.153515983472772 0.2987343370914459
29.82537761289543 0.29880809783935547
29.63557027560928 0.2988818883895874
29.36864327982613 0.29895564913749695
29.26940926159098 0.2990294396877289
28.69826067134876 0.2991032004356384
28.425976985089484 0.299176961183548
28.156321506726233 0.2992507517337799
28.14275998768852 0.29932451248168945
27.780500838582867 0.299398273229599
27.515800530637243 0.29947206377983093
27.281081931907565 0.2995458245277405
26.835748998946364 0.29961958527565
26.655687265514487 0.29969337582588196
26.34408178880441 0.2997671365737915
26.162256611296094 0.29984092712402344
25.77418852806302 0.299914687871933
25.672536331049546 0.29998844861984253
25.341263112628283 0.30006223917007446
25.204083131592938 0.300135999917984
24.749161326636603 0.30020976066589355
24.608419487705618 0.3002835512161255
24.21995430829717 0.30035731196403503
23.663807527040177 0.30043110251426697
23.799422717417325 0.3005048632621765
23.330990794731918 0.30057862401008606
23.242357243098883 0.300652414560318
23.141167447202093 0.30072617530822754
22.651103157377616 0.3007999360561371
22.55854372546642 0.300873726606369
22.279489391421137 0.30094748735427856
21.955573933274362 0.3010212481021881
21.74276619565927 0.30109503865242004
21.642742198295387 0.3011687994003296
21.308797586452396 0.3012425899505615
21.062082259343203 0.30131635069847107
20.656800846886654 0.3013901114463806
20.52848864489773 0.30146390199661255
20.42051808948208 0.3015376627445221
20.10673837954862 0.30161142349243164
19.769043578785702 0.3016852140426636
19.616113941856597 0.3017589747905731
19.16346959406313 0.30183276534080505
19.14782168748115 0.3019065260887146
18.743834787490226 0.30198028683662415
18.53598854012579 0.3020540773868561
18.313266669775626 0.3021278381347656
18.084281212909552 0.30220159888267517
17.94814884952946 0.3022753894329071
17.643014671180875 0.30234915018081665
17.266226225939533 0.3024229109287262
17.171491086177255 0.30249670147895813
16.89134953018973 0.3025704622268677
16.6744092537564 0.3026442527770996
16.554441969961232 0.30271801352500916
16.349107856226173 0.3027917742729187
16.08552636938794 0.30286556482315063
15.96555908559277 0.3029393255710602
15.665570515297114 0.3030130863189697
15.474214818918641 0.30308687686920166
15.123328841333558 0.3031606376171112
14.873335206170664 0.30323442816734314
14.826391486424727 0.3033081889152527
14.605070933718391 0.30338194966316223
14.55150992746797 0.30345574021339417
14.159269069146372 0.3035295009613037
14.198911064470689 0.30360326170921326
13.81814470565924 0.3036770522594452
13.671575980674707 0.30375081300735474
13.451764604095905 0.3038245737552643
13.21726509291126 0.3038983643054962
12.981995615402477 0.30397212505340576
12.797379599628169 0.3040459156036377
12.70453535390843 0.30411967635154724
12.5784426772796 0.3041934370994568
12.280477085536809 0.3042672276496887
12.143818701387529 0.30434098839759827
11.912111081774384 0.3044147491455078
11.681683860333095 0.30448853969573975
11.511121678589527 0.3045623004436493
11.381339904760058 0.30463606119155884
11.181472446595844 0.30470985174179077
10.943375475789493 0.3047836124897003
10.861733555437416 0.30485740303993225
10.846607245741502 0.3049311637878418
10.551814420840811 0.30500492453575134
10.339093475599329 0.3050787150859833
10.158099356134443 0.3051524758338928
10.036163444350468 0.30522623658180237
9.922337563632633 0.3053000271320343
9.691005763423666 0.30537378787994385
9.52592393022251 0.3054475784301758
9.452900366173274 0.3055213391780853
9.245220541078627 0.3055950999259949
9.13889904076157 0.3056688904762268
8.847326381450703 0.30574265122413635
8.708714115589686 0.3058164119720459
8.588092729075925 0.30589020252227783
8.57453121003821 0.3059639632701874
8.365120593337778 0.3060377240180969
8.275656194322417 0.30611151456832886
8.014227663936362 0.3061852753162384
8.133260244426413 0.30625906586647034
7.766056036635981 0.3063328266143799
7.643522057986277 0.30640658736228943
7.576194770107974 0.30648037791252136
7.346170543352889 0.3065541386604309
7.323912302082758 0.30662789940834045
7.134402207610111 0.3067016899585724
7.004302546179239 0.30677545070648193
6.894467640019773 0.30684924125671387
6.741118155516382 0.3069230020046234
6.677914769351176 0.30699676275253296
6.669659382125348 0.3070705533027649
6.416163295497294 0.30714431405067444
6.357262240997727 0.307218074798584
6.169447968388098 0.3072918653488159
6.018184871428971 0.30736562609672546
5.9542306890998145 0.307439386844635
5.773555931864038 0.30751317739486694
5.763924716987606 0.3075869381427765
5.60455854077867 0.3076607286930084
5.523189426552381 0.30773448944091797
5.491761107555898 0.3078082501888275
5.30933470326534 0.30788204073905945
5.127297390028322 0.307955801486969
5.1054139148568645 0.30802956223487854
4.9629943709175475 0.3081033527851105
5.019906573962611 0.30817711353302
4.766352344870683 0.30825090408325195
4.798691351806772 0.3083246648311615
4.687262162434968 0.30839842557907104
4.637517914012392 0.308472216129303
4.508161886268036 0.3085459768772125
4.355660523357255 0.30861973762512207
4.324038185486754 0.308693528175354
4.226499567792421 0.30876728892326355
4.1627476201202205 0.3088410496711731
3.9855218064299507 0.30891484022140503
3.913525004586971 0.3089886009693146
3.9510964119495973 0.3090623915195465
3.7862717959527563 0.30913615226745605
3.732082598299166 0.3092099130153656
3.665782915271521 0.30928370356559753
3.53955646884356 0.3093574643135071
3.427593042919631 0.3094312250614166
3.3903797594286975 0.30950501561164856
3.366590854598731 0.3095787763595581
3.305359466999947 0.30965256690979004
3.241203050013835 0.3097263276576996
3.153865274813028 0.30980008840560913
3.1175845880162036 0.30987387895584106
2.970494266145605 0.3099476397037506
2.9197628598037624 0.31002140045166016
2.867218082704546 0.3100951910018921
2.7655066899216854 0.31016895174980164
2.7758602617134343 0.3102427124977112
2.7055230480241006 0.3103165030479431
2.7273713427916926 0.31039026379585266
2.563648695014161 0.3104640543460846
2.5605191136977656 0.31053781509399414
2.492747541557462 0.3106115758419037
2.4577645271427726 0.3106853663921356
2.4202095513460242 0.31075912714004517
2.3175617699692364 0.3108328878879547
2.2543417415770506 0.31090667843818665
2.196966084109796 0.3109804391860962
2.1851296688281368 0.31105419993400574
2.139068829756475 0.31112799048423767
2.0813738100601102 0.3112017512321472
2.054048537327725 0.31127554178237915
2.0154503677588442 0.3113493025302887
1.9437278466693617 0.31142306327819824
1.8767055960653007 0.3114968538284302
1.8000308538136056 0.3115706145763397
1.8603060506749682 0.31164437532424927
1.7410904056881527 0.3117181658744812
1.6997190933857615 0.31179192662239075
1.6727612136135126 0.3118657171726227
1.6513757412848087 0.3119394779205322
1.607955117791929 0.3120132386684418
1.5637474644257285 0.3120870292186737
1.5355812325781673 0.31216078996658325
1.47552301665083 0.3122345507144928
1.469338428047791 0.31230834126472473
1.4041388172895466 0.3123821020126343
1.4009647864808408 0.3124558627605438
1.3587598882018086 0.31252965331077576
1.361860819608469 0.3126034140586853
1.3415471909616323 0.31267720460891724
1.2492245421279586 0.3127509653568268
1.2231720837677904 0.31282472610473633
1.212191163217276 0.31289851665496826
1.176200978078725 0.3129722774028778
1.1251514734743784 0.31304603815078735
1.155858699522153 0.3131198287010193
1.0724914647529176 0.31319358944892883
1.0932670731942384 0.31326737999916077
1.0718816008655343 0.3133411407470703
0.9979332345829287 0.31341490149497986
0.9592166734752885 0.3134886920452118
0.9696486111966074 0.31356245279312134
0.9254605493127996 0.3136362135410309
0.87523957481867 0.3137100040912628
0.8908874814006486 0.31378376483917236
0.8691508370165841 0.3138575255870819
0.8491597305153723 0.31393131613731384
0.8086700349206492 0.3140050768852234
0.8043023983137003 0.3140788674354553
0.8011728169973046 0.31415262818336487
0.7664377506984876 0.3142263889312744
0.7750929726940068 0.31430017948150635
0.7364948031251263 0.3143739402294159
0.698136155228078 0.31444770097732544
0.696331842898048 0.3145214915275574
0.6204496077082995 0.3145952522754669
0.6368697978865292 0.31466904282569885
0.6123547442414293 0.3147428035736084
0.6089791107590704 0.31481656432151794
0.5967068376594508 0.3148903548717499
0.5779293497610765 0.3149641156196594
0.5578832607125045 0.31503787636756897
0.5445471490528554 0.3151116669178009
0.5169025140913599 0.31518542766571045
0.5245145423147473 0.31525918841362
0.5137729327749642 0.31533297896385193
0.47446146471811135 0.3154067397117615
0.47934753829461124 0.3154805302619934
0.46682921302902836 0.31555429100990295
0.4442210636701438 0.3156280517578125
0.4240582683716202 0.31570184230804443
0.42562305902981806 0.315775603055954
0.4134592763972113 0.3158493638038635
0.41362633065030113 0.31592315435409546
0.38911127700520126 0.315996915102005
0.37852639932455917 0.31607067584991455
0.3395595728289357 0.3161444664001465
0.3722697646249797 0.31621822714805603
0.35938025449944194 0.31629201769828796
0.3395595728289357 0.3163657784461975
0.31648143855372923 0.31643953919410706
0.2957454343993956 0.316513329744339
0.31347972852563805 0.31658709049224854
0.3081392589542899 0.3166608512401581
0.2811407215895489 0.31673464179039
0.25756479513268904 0.31680840253829956
0.27070878386822983 0.3168821930885315
0.23524019561574502 0.31695595383644104
0.2466156844084249 0.3170297145843506
0.2274162423247557 0.3171035051345825
0.24410734267886622 0.31717726588249207
0.24296598083367021 0.3172510266304016
0.22689464543868976 0.31732481718063354
0.20394438245178778 0.3173985779285431
0.21533251091052744 0.31747233867645264
0.20133639802145806 0.31754612922668457
0.19656260681178897 0.3176198899745941
0.19872841359112825 0.31769368052482605
0.1836021038952156 0.3177674412727356
0.19499844813689413 0.31784120202064514
0.17004058485750081 0.3179149925708771
0.179429328806688 0.3179887533187866
0.16006557106424196 0.31806251406669617
0.1491767094148627 0.3181363046169281
0.14859507411501288 0.31821006536483765
0.15752225959191793 0.3182838559150696
0.14552553121240103 0.3183576166629791
0.13660319094081888 0.31843137741088867
0.14448233744026912 0.3185051679611206
0.1403095623517415 0.31857892870903015
0.12565408021655478 0.3186526894569397
0.1277912370861586 0.31872648000717163
0.12101047756730121 0.3188002407550812
0.11626912816718551 0.3188740015029907
0.11422971804844381 0.31894779205322266
0.09489229294362228 0.3190215528011322
0.11579450870664167 0.31909534335136414
0.09493063326400353 0.3191691040992737
0.08967843069397269 0.3192428648471832
0.0975386176943333 0.31931665539741516
0.09858181146646522 0.3193904161453247
0.07977209241963851 0.31946417689323425
0.0907578581754759 0.3195379674434662
0.07299407149509406 0.31961172819137573
0.0829339048844866 0.31968551874160767
0.08136911422628874 0.3197592794895172
0.0761223888448838 0.31983304023742676
0.08136911422628874 0.3199068307876587
0.08241230799842064 0.31998059153556824
0.06778020924544448 0.3200543522834778
0.05633246369512298 0.3201281428337097
0.05998364189758465 0.32020190358161926
0.05630971229621542 0.3202756643295288
0.06259162632791442 0.32034945487976074
0.06413050567068977 0.3204232156276703
0.05633246369512298 0.3204970061779022
0.060505238783650606 0.32057076692581177
0.055788326071250456 0.3206445276737213
0.05476767303692512 0.32071831822395325
0.04694371974593581 0.3207920789718628
0.037539808197476945 0.32086583971977234
0.04642212285986986 0.3209396302700043
0.04277094465740818 0.3210133910179138
0.03910396687237182 0.32108715176582336
0.0380765726828146 0.3211609423160553
0.041189511772231645 0.32123470306396484
0.03911976645494651 0.3213084936141968
0.029209425619693394 0.3213822543621063
0.037539808197476945 0.32145601511001587
0.02712303807542958 0.3215298056602478
0.030774216277891255 0.32160356640815735
0.034932877072652156 0.3216773271560669
0.033382200708221024 0.32175111770629883
0.02815485614810771 0.3218248784542084
0.02555824741723172 0.3218986690044403
0.028687828733627442 0.32197242975234985
0.033368718397757284 0.3220461905002594
0.029209425619693394 0.32211998105049133
0.024515053645099816 0.3221937417984009
0.020334062773633345 0.3222675025463104
0.02555824741723172 0.32234129309654236
0.02138547232870409 0.3224150538444519
0.022940993898458134 0.32248881459236145
0.02712303807542958 0.3225626051425934
0.017727131648808556 0.32263636589050293
0.025036650531165768 0.32271015644073486
0.02138547232870409 0.3227839171886444
0.016162972973913683 0.32285767793655396
0.020342278556572186 0.3229314684867859
0.017734294126242417 0.32300522923469543
0.019812676548668386 0.323078989982605
0.014604712809846697 0.3231527805328369
0.015641586748948725 0.32322654128074646
0.015126309695912651 0.3233003318309784
0.011475131493450976 0.32337409257888794
0.01251326939915898 0.3234478533267975
0.01356151903771479 0.3235216438770294
0.01043193772131907 0.32359540462493896
0.009906338274334193 0.3236691653728485
0.012518325265582884 0.32374295592308044
0.012518325265582884 0.32381671667099
0.011991883174194022 0.32389047741889954
0.009910340835253117 0.32396426796913147
0.011470496949229067 0.324038028717041
0.013039922151648838 0.32411181926727295
0.008345550177055256 0.3241855800151825
0.007820793374474362 0.32425934076309204
0.009388743949187163 0.324333131313324
0.011475131493450976 0.3244068920612335
0.007820793374474362 0.32448065280914307
0.008345550177055256 0.324554443359375
0.004692476024684618 0.32462820410728455
0.005215968860659535 0.3247019946575165
0.008345550177055256 0.324775755405426
0.00625663469957949 0.32484951615333557
0.003129581316395721 0.3249233067035675
0.004694371974593581 0.32499706745147705
0.00625663469957949 0.3250708281993866
0.005215968860659535 0.32514461874961853
0.005737565746725488 0.3252183794975281
0.0057352484746145335 0.3252921402454376
0.0036511782024616743 0.32536593079566956
0.006778020924544448 0.3254396915435791
0.004172775088527628 0.32551348209381104
0.004172775088527628 0.3255872428417206
0.005213862249649575 0.3256610035896301
0.005737565746725488 0.32573479413986206
0.0036511782024616743 0.3258085548877716
0.0010427724499299151 0.32588231563568115
0.0036511782024616743 0.3259561061859131
0.0057352484746145335 0.32602986693382263
0.0026079844303297673 0.32610365748405457
0.003129581316395721 0.3261774182319641
0.003128317349789745 0.32625117897987366
0.005737565746725488 0.3263249695301056
0.003129581316395721 0.32639873027801514
0.0015641586748948726 0.3264724910259247
0.002086387544263814 0.3265462815761566
0.001043193772131907 0.32662004232406616
0.0010427724499299151 0.3266938030719757
0.001043193772131907 0.32676759362220764
0.0026069311248247875 0.3268413543701172
0.003129581316395721 0.3269151449203491
0.004172775088527628 0.32698890566825867
0.0010427724499299151 0.3270626664161682
0.002086387544263814 0.32713645696640015
0.0005215968860659535 0.3272102177143097
0.0041710897997196605 0.32728397846221924
0.0005215968860659535 0.32735776901245117
0.001043193772131907 0.3274315297603607
0.0015641586748948726 0.32750529050827026
0.002086387544263814 0.3275790810585022
0.0010427724499299151 0.32765284180641174
0.001043193772131907 0.3277266323566437
0.0036511782024616743 0.3278003931045532
0.0026069311248247875 0.32787415385246277
0.0 0.3279479444026947
0.0005215968860659535 0.32802170515060425
0.0015641586748948726 0.3280954658985138
0.0005215968860659535 0.3281692564487457
0.0036497035747547024 0.3282430171966553
0.001043193772131907 0.3283168077468872
0.001043193772131907 0.32839056849479675
0.0005213862249649576 0.3284643292427063
0.001043193772131907 0.32853811979293823
0.0005215968860659535 0.3286118805408478
0.0010427724499299151 0.3286856412887573
0.0005215968860659535 0.32875943183898926
0.0 0.3288331925868988
0.0 0.32890695333480835
0.0 0.3289807438850403
0.0 0.32905450463294983
0.0005215968860659535 0.32912829518318176
0.001043193772131907 0.3292020559310913
0.0 0.32927581667900085
0.0005215968860659535 0.3293496072292328
0.0 0.32942336797714233
0.0005213862249649576 0.3294971287250519
0.0005215968860659535 0.3295709192752838
0.0 0.32964468002319336
0.0 0.3297184705734253
0.001043193772131907 0.32979223132133484
0.0005213862249649576 0.3298659920692444
0.0 0.3299397826194763
0.0 0.33001354336738586
0.0005213862249649576 0.3300873041152954
0.001043193772131907 0.33016109466552734
0.0005215968860659535 0.3302348554134369
0.0 0.33030861616134644
0.0 0.33038240671157837
0.0 0.3304561674594879
0.0 0.33052995800971985
0.0 0.3306037187576294
0.0 0.33067747950553894
0.0005215968860659535 0.3307512700557709
0.0 0.3308250308036804
0.0 0.33089879155158997
0.0 0.3309725821018219
0.0 0.33104634284973145
0.001043193772131907 0.3311201333999634
0.0 0.3311938941478729
0.0005213862249649576 0.33126765489578247
0.0 0.3313414454460144
0.0 0.33141520619392395
0.0 0.3314889669418335
0.0005215968860659535 0.33156275749206543
0.0005215968860659535 0.331636518239975
0.0005213862249649576 0.3317102789878845
0.0 0.33178406953811646
0.0 0.331857830286026
0.0 0.33193162083625793
0.0 0.3320053815841675
0.0 0.332079142332077
0.0 0.33215293288230896
0.0 0.3322266936302185
0.0 0.33230045437812805
0.0 0.33237424492836
0.0005215968860659535 0.33244800567626953
0.0005213862249649576 0.3325217664241791
0.0005215968860659535 0.332595556974411
0.0 0.33266931772232056
0.0 0.3327431082725525
0.0005215968860659535 0.33281686902046204
0.0 0.3328906297683716
0.0 0.3329644203186035
0.0005215968860659535 0.33303818106651306
0.0 0.3331119418144226
0.0 0.33318573236465454
0.0 0.3332594931125641
0.0 0.333333283662796
0.0 0.33340704441070557
0.0 0.3334808051586151
0.0005215968860659535 0.33355459570884705
0.0 0.3336283564567566
0.0 0.33370211720466614
0.0 0.33377590775489807
0.0 0.3338496685028076
0.0 0.33392342925071716
0.0 0.3339972198009491
0.0005213862249649576 0.33407098054885864
0.0 0.3341447710990906
0.0 0.3342185318470001
0.0 0.33429229259490967
0.0 0.3343660831451416
0.0 0.33443984389305115
0.0 0.3345136046409607
0.0 0.3345873951911926
0.0 0.3346611559391022
0.0 0.3347349464893341
0.0 0.33480870723724365
0.0005213862249649576 0.3348824679851532
0.0005215968860659535 0.33495625853538513


==> figures/data/hist75_noise.dat <==
bin edge
0.002112851543393183 0.2542562186717987
0.0 0.25432905554771423
0.0 0.25440189242362976
0.0 0.2544747292995453
0.0 0.2545475661754608
0.0 0.25462040305137634
0.0 0.25469323992729187
0.0 0.2547660768032074
0.0 0.2548389136791229
0.0 0.25491175055503845
0.0 0.254984587430954
0.0 0.2550574243068695
0.0 0.25513026118278503
0.0 0.25520309805870056
0.0 0.2552759349346161
0.0 0.2553487718105316
0.0 0.25542160868644714
0.0 0.25549444556236267
0.0 0.2555672824382782
0.0 0.2556401193141937
0.0 0.25571295619010925
0.0 0.2557857930660248
0.002112851543393183 0.2558586299419403
0.0 0.25593146681785583
0.002112851543393183 0.25600430369377136
0.0 0.2560771405696869
0.0 0.2561499774456024
0.0 0.25622281432151794
0.0 0.25629565119743347
0.0 0.256368488073349
0.0 0.2564413249492645
0.002112851543393183 0.25651416182518005
0.002112851543393183 0.2565869987010956
0.0 0.2566598355770111
0.0 0.25673267245292664
0.0 0.25680550932884216
0.0 0.2568783462047577
0.0 0.2569511830806732
0.002112851543393183 0.25702401995658875
0.0 0.2570968568325043
0.0 0.2571696937084198
0.0 0.2572425305843353
0.0 0.25731536746025085
0.0 0.2573882043361664
0.002112851543393183 0.2574610412120819
0.0 0.25753387808799744
0.0 0.25760671496391296
0.002112851543393183 0.2576795518398285
0.0 0.257752388715744
0.0 0.25782522559165955
0.002112851543393183 0.2578980624675751
0.0 0.2579708993434906
0.002112851543393183 0.25804373621940613
0.0 0.25811657309532166
0.0 0.2581894099712372
0.006338554630179549 0.2582622468471527
0.0 0.25833508372306824
0.0 0.25840792059898376
0.0 0.2584807574748993
0.0 0.2585535943508148
0.002112851543393183 0.25862643122673035
0.002112851543393183 0.2586992681026459
0.002112851543393183 0.2587721049785614
0.002112851543393183 0.25884494185447693
0.006338554630179549 0.25891777873039246
0.0 0.258990615606308
0.002112851543393183 0.2590634524822235
0.002112851543393183 0.25913628935813904
0.004225703086786366 0.25920912623405457
0.002112851543393183 0.2592819631099701
0.002112851543393183 0.2593547999858856
0.006338554630179549 0.25942763686180115
0.002112851543393183 0.2595004737377167
0.0 0.2595733106136322
0.010564257716965916 0.25964614748954773
0.004225703086786366 0.25971898436546326
0.002112851543393183 0.2597918212413788
0.006338554630179549 0.2598646581172943
0.006338554630179549 0.25993749499320984
0.004225703086786366 0.26001033186912537
0.006338554630179549 0.2600831687450409
0.004225703086786366 0.2601560056209564
0.002112851543393183 0.26022884249687195
0.004225703086786366 0.2603016793727875
0.006338554630179549 0.260374516248703
0.004225703086786366 0.26044735312461853
0.008451406173572732 0.26052019000053406
0.008451406173572732 0.2605930268764496
0.006338554630179549 0.2606658637523651
0.010564257716965916 0.26073870062828064
0.010564257716965916 0.26081153750419617
0.0 0.2608843743801117
0.0 0.2609572112560272
0.008451406173572732 0.26103004813194275
0.002112851543393183 0.2611028850078583
0.006338554630179549 0.2611757218837738
0.006338554630179549 0.26124855875968933
0.010564257716965916 0.26132139563560486
0.008451406173572732 0.2613942325115204
0.008451406173572732 0.2614670693874359
0.014789960803752281 0.26153990626335144
0.010564257716965916 0.26161274313926697
0.002112851543393183 0.2616855800151825
0.016902812347145465 0.261758416891098
0.004225703086786366 0.26183125376701355
0.008451406173572732 0.2619040906429291
0.010564257716965916 0.2619769275188446
0.010564257716965916 0.26204976439476013
0.014789960803752281 0.26212260127067566
0.014789960803752281 0.2621954381465912
0.010564257716965916 0.2622682750225067
0.008451406173572732 0.26234111189842224
0.014789960803752281 0.26241394877433777
0.014789960803752281 0.2624867856502533
0.012677109260359098 0.2625596225261688
0.021128515433931832 0.26263245940208435
0.01901566389053865 0.2627052962779999
0.012677109260359098 0.2627781331539154
0.014789960803752281 0.26285097002983093
0.012677109260359098 0.26292380690574646
0.014789960803752281 0.262996643781662
0.01901566389053865 0.2630694806575775
0.021128515433931832 0.26314231753349304
0.021128515433931832 0.26321515440940857
0.021128515433931832 0.2632879912853241
0.016902812347145465 0.2633608281612396
0.029579921607504563 0.26343366503715515
0.02746707006411138 0.2635065019130707
0.01901566389053865 0.2635793387889862
0.02746707006411138 0.26365217566490173
0.031692773150897746 0.26372501254081726
0.02746707006411138 0.2637978494167328
0.03591847623768411 0.2638706862926483
0.042257030867863664 0.26394352316856384
0.04014417932447048 0.26401636004447937
0.04014417932447048 0.2640891969203949
0.03591847623768411 0.2641620337963104
0.0380313277810773 0.26423487067222595
0.04436988241125684 0.2643077075481415
0.0380313277810773 0.264380544424057
0.0380313277810773 0.26445338129997253
0.042257030867863664 0.26452621817588806
0.059159843215009125 0.2645990550518036
0.042257030867863664 0.2646718919277191
0.042257030867863664 0.26474472880363464
0.059159843215009125 0.26481756567955017
0.05493414012822276 0.2648904025554657
0.042257030867863664 0.2649632394313812
0.06127269475840231 0.26503607630729675
0.059159843215009125 0.2651089131832123
0.07183695247536823 0.2651817500591278
0.06127269475840231 0.26525458693504333
0.04014417932447048 0.26532742381095886
0.0760626555621546 0.2654002606868744
0.06761124938858186 0.2654730975627899
0.06338554630179549 0.26554593443870544
0.0739498040187614 0.26561877131462097
0.0760626555621546 0.2656916081905365
0.10352972562626596 0.265764445066452
0.10564257716965916 0.26583728194236755
0.0993040225394796 0.2659101188182831
0.08451406173572733 0.2659829556941986
0.08028835864894096 0.26605579257011414
0.08240121019233414 0.26612862944602966
0.09507831945269324 0.2662014663219452
0.10986828025644552 0.2662743031978607
0.10775542871305234 0.26634714007377625
0.0760626555621546 0.2664199769496918
0.10986828025644552 0.2664928138256073
0.13944820186395007 0.2665656507015228
0.12254538951680462 0.26663848757743835
0.12254538951680462 0.2667113244533539
0.10775542871305234 0.2667841613292694
0.15635101421109554 0.26685699820518494
0.10564257716965916 0.26692983508110046
0.17114097501484785 0.267002671957016
0.15423816266770235 0.2670755088329315
0.16057671729788192 0.26714834570884705
0.15635101421109554 0.2672211825847626
0.16480242038466827 0.2672940194606781
0.15423816266770235 0.26736685633659363
0.18170523273181377 0.26743969321250916
0.18381808427520693 0.2675125300884247
0.22184941205628422 0.2675853669643402
0.16902812347145466 0.26765820384025574
0.2007208966223524 0.26773104071617126
0.2345265213166433 0.2678038775920868
0.21762370896949784 0.2678767144680023
0.21551085742610468 0.26794955134391785
0.23030081822985696 0.2680223882198334
0.26833214601093425 0.2680952250957489
0.22184941205628422 0.26816806197166443
0.24509077903360924 0.26824089884757996
0.27889640372790014 0.2683137357234955
0.27044499755432744 0.268386572599411
0.31904058305237065 0.26845940947532654
0.26621929446754106 0.26853224635124207
0.3127020284221911 0.2686050832271576
0.2936863645316524 0.2686779201030731
0.33171769231272974 0.26875075697898865
0.32115343459576384 0.2688235938549042
0.346507653116482 0.2688964307308197
0.3380562469429093 0.26896926760673523
0.33383054385612293 0.26904210448265076
0.3739747231805934 0.2691149413585663
0.3612976139202343 0.2691877782344818
0.39087753552773885 0.26926061511039734
0.42257030867863665 0.26933345198631287
0.3443948015730888 0.2694062888622284
0.4606016364597139 0.2694791257381439
0.44792452719935477 0.26955196261405945
0.3929903870711321 0.269624799489975
0.43736026948238893 0.2696976363658905
0.5070843704143639 0.26977047324180603
0.49123798383891504 0.26984331011772156
0.4891251322955219 0.2699161469936371
0.543002846652048 0.2699889838695526
0.5387771435652616 0.27006182074546814
0.5683570651727662 0.27013465762138367
0.5620185105425867 0.2702074944972992
0.5937112836934845 0.2702803313732147
0.5894855806066981 0.27035316824913025
0.6306861857028652 0.2704260051250458
0.6222347795292924 0.2704988420009613
0.6845639000593914 0.27057167887687683
0.7035795639499299 0.27064451575279236
0.6338554630179549 0.2707173526287079
0.7479494463611868 0.2707901895046234
0.7078052670367163 0.27086302638053894
0.8409149142704868 0.27093586325645447
0.7437237432744005 0.27100870013237
0.8282378050101277 0.2710815370082855
0.8218992503799482 0.27115437388420105
0.8451406173572733 0.2712272107601166
0.8641562812478119 0.2713000476360321
0.8261249534667345 0.27137288451194763
0.9317675306363937 0.27144572138786316
0.9486703429835392 0.2715185582637787
0.9444446398967529 0.2715913951396942
1.0078301861985484 0.27166423201560974
1.062764326326771 0.27173706889152527
1.0205072954589074 0.2718099057674408
1.0289587016324802 0.2718827426433563
1.1134727633682076 0.27195557951927185
1.0796671386739165 0.2720284163951874
1.2212281920812598 0.2721012532711029
1.1726326065832167 0.27217409014701843
1.2212281920812598 0.27224692702293396
1.1007956541078483 0.2723197638988495
1.187422567386969 0.272392600774765
1.2022125281907212 0.27246543765068054
1.3163065115339532 0.27253827452659607
1.3332093238810985 0.2726111114025116
1.4536418618545102 0.2726839482784271
1.3881434640093213 0.27275678515434265
1.4219490887036121 0.2728296220302582
1.4536418618545102 0.2729024589061737
1.5635101421109554 0.27297529578208923
1.5381559235902371 0.27304813265800476
1.603654321435426 0.2731209695339203
1.73253826558241 0.2731938064098358
1.7668721031625494 0.27326664328575134
1.6707373579381595 0.27333948016166687
1.789585257254026 0.2734123170375824
1.730425414039017 0.2734851539134979
1.7335946913541067 0.27355799078941345
2.0399581651461185 0.273630827665329
1.9205820529444035 0.2737036645412445
2.0705945125253193 0.27377650141716003
2.0156603723970967 0.27384933829307556
2.0156603723970967 0.2739221751689911
2.0389017393744218 0.2739950120449066
2.2227198236496286 0.27406784892082214
2.3220238461891083 0.27414068579673767
2.2776539637778512 0.2742135226726532
2.231171229823201 0.2742863595485687
2.423440720271981 0.27435919642448425
2.374845134773938 0.2744320333003998
2.562888922135931 0.2745048701763153
2.588243140656649 0.27457770705223083
2.4989751629482875 0.27465054392814636
2.688075376081977 0.2747233808040619
2.80797970116954 0.2747962176799774
2.683321460109342 0.27486905455589294
2.915735129882593 0.27494189143180847
2.818543958886506 0.275014728307724
2.977007824640995 0.2750875651836395
3.255904228368895 0.27516040205955505
3.1946315336104925 0.2752332389354706
3.268581337629254 0.2753060758113861
3.23900141602175 0.27537891268730164
3.277560956688675 0.27545174956321716
3.276504530916979 0.2755245864391327
3.391126727146059 0.2755974233150482
3.612976139202343 0.27567026019096375
3.6378021448372126 0.2757430970668793
3.736577954490844 0.2758159339427948
3.849087299176531 0.2758887708187103
3.8390512543454136 0.27596160769462585
3.6245968226910055 0.2760344445705414
4.150696856995908 0.2761072814464569
4.060372453515849 0.27618011832237244
4.11900408384501 0.27625295519828796
4.220949170813731 0.2763257920742035
4.3123300000654865 0.276398628950119
4.519389451318018 0.27647146582603455
4.529953709034984 0.2765443027019501
4.827865776653423 0.2766171395778656
4.90023094201464 0.27668997645378113
4.794060151959132 0.27676281332969666
4.814660454507216 0.2768356502056122
4.859558549804321 0.2769084870815277
5.1722605782265125 0.27698132395744324
5.353437598072477 0.27705416083335876
5.2034251384915615 0.2771269977092743
5.441649150009144 0.2771998345851898
5.489188309735489 0.27727267146110535
5.666667839380517 0.2773455083370209
5.848373072112331 0.2774183452129364
5.924963940560334 0.27749118208885193
6.040114349675262 0.27756401896476746
6.12726947584023 0.277636855840683
6.167413655164701 0.2777096927165985
6.51180845673779 0.27778252959251404
6.433632949632242 0.27785536646842957
6.520259862911363 0.2779282033443451
6.7484478295978265 0.2780010402202606
7.002518227690857 0.27807387709617615
6.916947740183433 0.2781467139720917
6.9914257570880425 0.2782195508480072
7.399206104962928 0.27829238772392273
7.3273691524875595 0.27836522459983826
7.547105713000449 0.2784380614757538
7.403431808049713 0.2785108983516693
7.752052312709588 0.27858373522758484
7.870371999139606 0.27865657210350037
7.992917388656411 0.2787294089794159
8.1360630807213 0.2788022458553314
8.306147629964451 0.27887508273124695
8.4455958318284 0.2789479196071625
8.60722897489798 0.279020756483078
8.846509412187258 0.27909359335899353
8.90514104251642 0.27916643023490906
9.087374488134081 0.2792392671108246
9.373665872263857 0.2793121039867401
9.363629827432739 0.27938494086265564
9.31080853884791 0.27945777773857117
9.650449424448365 0.2795306146144867
9.881278455564068 0.2796034514904022
10.16281592372121 0.27967628836631775
10.171267329894784 0.2797491252422333
10.520944260326354 0.2798219621181488
10.558447375221585 0.27989479899406433
10.790861044994832 0.27996763586997986
10.943514569004991 0.2800404727458954
10.957248104037047 0.2801133096218109
11.270478345345088 0.28018614649772644
11.667694435503005 0.28025898337364197
11.732664620462344 0.2803318202495575
11.777034502873603 0.280404657125473
12.08128512512222 0.28047749400138855
12.412474604549102 0.2805503308773041
12.324791265498286 0.2806231677532196
12.842968106515462 0.28069600462913513
12.72887412317223 0.28076884150505066
12.721479142770354 0.2808416783809662
13.136654471047114 0.2809145152568817
13.38966844336845 0.28098735213279724
13.723498987224573 0.28106018900871277
13.495839233423956 0.2811330258846283
13.827556925736687 0.2812058627605438
14.168254237108837 0.28127869963645935
14.413873229028294 0.2813515365123749
14.659492220947753 0.2814243733882904
14.776755481606076 0.28149721026420593
15.278029510276108 0.28157004714012146
14.989625274602938 0.281642884016037
15.592316177355842 0.2817157208919525
15.79779098995083 0.28178855776786804
15.846386575448873 0.28186139464378357
16.506652682759242 0.2819342315196991
16.429005388539544 0.2820070683956146
16.534647965709205 0.28207990527153015
16.9852135573378 0.2821527421474457
16.88168383171153 0.2822255790233612
16.904925198688858 0.28229841589927673
17.724711597525413 0.28237125277519226
17.646007877534018 0.2824440896511078
17.906945043143075 0.2825169265270233
18.269827295720855 0.28258976340293884
18.730428932180565 0.28266260027885437
18.62372992923921 0.2827354371547699
19.089613694557407 0.2828082740306854
18.96601187926891 0.28288111090660095
19.500035106861535 0.2829539477825165
19.793193258507337 0.283026784658432
19.869255914069495 0.28309962153434753
20.035642973111706 0.28317245841026306
20.52054240232044 0.2832452952861786
20.982200464551855 0.2833181321620941
20.85859864926335 0.28339096903800964
21.102104789639416 0.28346380591392517
21.459176700472863 0.2835366427898407
21.719585653196074 0.2836094796657562
21.994256353837187 0.28368231654167175
22.219275043208558 0.2837551534175873
22.301676253400895 0.2838279902935028
22.689384511613547 0.28390082716941833
22.5008125113657 0.28397366404533386
23.20597671397318 0.2840465009212494
23.656542305601775 0.2841193377971649
23.640167706140474 0.28419217467308044
24.038440222070093 0.28426501154899597
24.190037320308555 0.2843378484249115
24.424563841625194 0.284410685300827
25.277099439384347 0.28448352217674255
24.982884861966845 0.2845563590526581
25.78101453248362 0.2846291959285736
26.02821816306062 0.28470203280448914
25.752491036647815 0.28477486968040466
25.980150790448427 0.2848477065563202
26.709084572919075 0.2849205434322357
26.975303867386618 0.28499338030815125
26.558015687566463 0.2850662171840668
27.442772271362358 0.2851390540599823
27.13852164911374 0.2852118909358978
27.867455431584386 0.28528472781181335
28.218717000673504 0.2853575646877289
28.415212194209072 0.2854304015636444
28.832500374029223 0.28550323843955994
29.397159949001054 0.28557607531547546
29.172141259629676 0.285648912191391
29.670774223870467 0.2857217490673065
29.84191519888532 0.28579458594322205
30.000907277525656 0.2858674228191376
30.429816140834472 0.2859402596950531
30.967536858628037 0.28601309657096863
30.88143815823476 0.28608593344688416
31.572868825810183 0.2861587703227997
31.194668399542802 0.2862316071987152
31.695942428212835 0.28630444407463074
32.30919758868271 0.28637728095054626
32.5748886702644 0.2864501178264618
32.185595773394205 0.2865229547023773
32.96048407693365 0.28659579157829285
33.61810911981478 0.2866686284542084
33.131625051948504 0.2867414653301239
33.808265758720175 0.28681430220603943
34.2472106668601 0.28688713908195496
34.58685155246056 0.2869599759578705
35.02421182194295 0.287032812833786
34.947092740609094 0.28710564970970154
35.33955491479438 0.28717848658561707
35.675498310193895 0.2872513234615326
35.91213768305393 0.2873241603374481
36.02675987928301 0.28739699721336365
36.041549840086766 0.2874698340892792
36.508490031176656 0.2875426709651947
36.80323282148001 0.28761550784111023
36.83967951060354 0.28768834471702576
37.35204600987639 0.2877611815929413
37.44923718087247 0.2878340184688568
37.56174652555816 0.28790685534477234
38.238915445215675 0.28797969222068787
38.62239800034154 0.2880525290966034
37.91723379773406 0.2881253659725189
38.644582941547164 0.28819820284843445
38.752866583146066 0.28827103972435
39.53250880265815 0.2883438766002655
39.26259201798967 0.28841671347618103
39.556806595407174 0.28848955035209656
40.383987974645606 0.2885623872280121
40.34173094377774 0.2886352241039276
40.839835695132685 0.28870806097984314
40.56199571717648 0.28878089785575867
40.71464924118664 0.2888537347316742
41.52387138230623 0.2889265716075897
40.85568208170813 0.28899940848350525
42.02567362386211 0.2890722453594208
41.790090676773765 0.2891450822353363
41.720366575841794 0.28921791911125183
42.681714028085686 0.28929075598716736
42.19892745042035 0.2893635928630829
43.05093483529365 0.2894364297389984
42.89775309839764 0.28950926661491394
43.170310947495366 0.28958210349082947
42.99864175959467 0.289654940366745
43.81948458420292 0.2897277772426605
43.63091258395508 0.28980061411857605
44.15120227651565 0.2898734509944916
44.10894524564779 0.2899462878704071
44.53679768318491 0.29001912474632263
44.698959039140334 0.29009196162223816
44.4295704673577 0.2901647984981537
45.16906850754531 0.2902376353740692
45.41257464792138 0.29031047224998474
45.085082658695434 0.29038330912590027
45.778626177814246 0.2904561460018158
46.0274144470488 0.2905289828777313
46.39769168002845 0.29060181975364685
45.93709004356874 0.2906746566295624
45.95557749457343 0.2907474935054779
46.198027209177795 0.29082033038139343
46.367055332649244 0.29089316725730896
47.23121161389706 0.2909660041332245
46.7843435124694 0.29103884100914
47.234909104097994 0.29111167788505554
47.18472887994241 0.29118451476097107
46.830298033538206 0.2912573516368866
47.07486059968597 0.2913301885128021
47.60307348553426 0.29140302538871765
47.91260623664136 0.2914758622646332
48.37743357618786 0.2915486991405487
47.92898083610266 0.29162153601646423
47.88883665677819 0.29169437289237976
48.227949329492795 0.2917672097682953
48.581851963011154 0.2918400466442108
48.41757775551234 0.29191288352012634
48.240626438753154 0.29198572039604187
48.91990820995406 0.2920585572719574
49.14492689932544 0.2921313941478729
48.33253548089076 0.29220423102378845
48.54170778368668 0.292277067899704
49.53897371216827 0.2923499047756195
49.288072591390325 0.29242274165153503
48.545405273887624 0.29249557852745056
49.17873252401973 0.2925684154033661
49.17397860804709 0.2926412522792816
49.08048492725195 0.29271408915519714
49.72173537067178 0.29278692603111267
49.77138738194152 0.2928597629070282
48.48888649510185 0.2929325997829437
49.57964610437858 0.29300543665885925
49.288072591390325 0.2930782735347748
49.67683727537467 0.2931511104106903
49.909250945147924 0.29322394728660583
49.74022282167646 0.29329678416252136
50.1485313824372 0.2933696210384369
50.11525397062876 0.2934424579143524
50.02440135426285 0.29351529479026794
50.237799360145566 0.29358813166618347
49.822624031868806 0.293660968542099
50.34713942751616 0.2937338054180145
50.11525397062876 0.29380664229393005
49.84322433441688 0.2938794791698456
50.080391920162775 0.2939523160457611
50.01278067077419 0.29402515292167664
50.144833892236264 0.29409798979759216
49.84322433441688 0.2941708266735077
49.328216770714796 0.2942436635494232
49.533163370423935 0.29431650042533875
50.21402978028239 0.2943893373012543
50.263153578666284 0.2944621741771698
49.3250474933997 0.2945350110530853
49.73599711858969 0.29460784792900085
49.6847604686624 0.2946806848049164
49.64778556665301 0.2947535216808319
49.44178254117218 0.29482635855674744
49.7634641886538 0.29489919543266296
49.024494361352026 0.2949720323085785
49.57806146572104 0.295044869184494
49.77191559482736 0.29511770606040955
49.196163549252724 0.2951905429363251
48.69647415924024 0.2952633798122406
49.524711964250365 0.29533621668815613
49.18876856885085 0.29540905356407166
49.29229829447711 0.2954818904399872
48.93786744807291 0.2955547273159027
48.44979874154908 0.29562756419181824
48.290278450022896 0.29570040106773376
48.34732544169451 0.2957732379436493
47.82545111047639 0.2958460748195648
47.87087741865935 0.29591891169548035
48.51793820382351 0.2959917485713959
47.81013293678679 0.2960645854473114
47.75731164820196 0.29613742232322693
47.87299027020274 0.29621025919914246
47.456230303268434 0.296283096075058
47.36537768690253 0.2963559329509735
47.386506202336456 0.29642876982688904
46.86357544534665 0.29650160670280457
46.99985436989551 0.2965744435787201
46.918509585474865 0.2966472804546356
46.59629972510741 0.29672011733055115
47.04844995539355 0.2967929542064667
46.95548448748425 0.2968657910823822
46.1969707834061 0.29693862795829773
46.40086095734354 0.29701146483421326
45.84359636277358 0.2970843017101288
45.325419521756416 0.2971571385860443
45.74693340466335 0.29722997546195984
45.11941649627557 0.29730281233787537
45.037543498969086 0.2973756492137909
45.186499532778306 0.2974484860897064
44.835237963689195 0.29752132296562195
45.07610303963601 0.2975941598415375
45.072405549435075 0.297666996717453
44.19451573315521 0.29773983359336853
44.17338721772128 0.29781267046928406
43.598163385032485 0.2978855073451996
44.136412315711894 0.2979583442211151
43.67739531790973 0.29803118109703064
42.69491935023189 0.29810401797294617
43.381067888948834 0.2981768548488617
42.88454777625144 0.2982496917247772
42.538040123134955 0.29832252860069275
42.11282875002707 0.2983953654766083
41.97021127084804 0.2984682023525238
41.575108032233516 0.29854103922843933
41.752059348992695 0.29861387610435486
40.98720709028436 0.2986867129802704
41.42826484996768 0.2987595498561859
41.338468659373476 0.29883238673210144
41.19585118019443 0.29890522360801697
40.67873076494895 0.2989780604839325
40.38610082618899 0.299050897359848
40.210205935201515 0.29912373423576355
39.908068164496285 0.2991965711116791
39.92338633818589 0.2992694079875946
39.097261384719154 0.29934224486351013
39.39887094253854 0.29941508173942566
39.43743048320546 0.2994879186153412
38.67574750181222 0.2995607554912567
38.31497810077783 0.29963359236717224
38.16285278965352 0.29970642924308777
37.67108659292876 0.2997792661190033
37.80736551747761 0.2998521029949188
37.2712294383416 0.29992493987083435
36.979655925353335 0.2999977767467499
37.383210570141436 0.3000706136226654
37.09269348292487 0.30014345049858093
36.63631754955195 0.30021628737449646
35.67866758750899 0.300289124250412
36.809571376110185 0.3003619611263275
35.737827430723996 0.30043479800224304
35.248702298428476 0.30050763487815857
35.392376203379214 0.3005804717540741
34.87103008504694 0.3006533086299896
34.55304592776627 0.30072614550590515
34.46853186603054 0.3007989823818207
33.96250392138787 0.3008718192577362
34.01268414554346 0.30094465613365173
33.48447125969517 0.30101749300956726
33.31649956199541 0.3010903298854828
32.446004726117415 0.3011631667613983
32.75342462568113 0.30123600363731384
32.62665353307753 0.30130884051322937
32.01973692723784 0.3013816773891449
31.77517436109008 0.3014545142650604
31.8464831006796 0.30152735114097595
31.624633688623316 0.3016001880168915
30.87298675206119 0.301673024892807
30.46150891398537 0.30174586176872253
30.153560801535814 0.30181869864463806
30.25867516581962 0.3018915355205536
30.395482303254333 0.3019643723964691
29.996681574438867 0.30203720927238464
29.399801013430295 0.30211004614830017
28.87687025644048 0.3021828830242157
28.80027938799248 0.3022557199001312
29.072837237090198 0.30232855677604675
28.17117784094716 0.3024013936519623
28.14476719665474 0.3024742305278778
27.675714154021456 0.30254706740379333
27.066684696638372 0.30261990427970886
27.270046657689964 0.3026927411556244
26.816840001632126 0.3027655780315399
26.70802814714738 0.30283841490745544
26.808916808344403 0.30291125178337097
25.981735429105974 0.3029840886592865
25.859190039589166 0.303056925535202
25.532754476134922 0.30312976241111755
25.633643137331944 0.3032025992870331
25.147687282351512 0.3032754361629486
24.824420996212357 0.30334827303886414
24.53760139919673 0.30342110991477966
24.11239002608885 0.3034939467906952
24.233350776948114 0.3035667836666107
24.065379079248352 0.30363962054252625
23.401943694622897 0.3037124574184418
23.202807436658087 0.3037852942943573
23.039589654930964 0.3038581311702728
22.526166729886423 0.30393096804618835
22.54148490357602 0.3040038049221039
22.155361284020916 0.3040766417980194
22.223500746295347 0.30414947867393494
21.428012140207816 0.30422231554985046
21.584891367304756 0.304295152425766
21.012308599045205 0.3043679893016815
20.96688229086225 0.30444082617759705
20.74397645303427 0.3045136630535126
20.54272734352607 0.3045864999294281
20.81581340550964 0.30465933680534363
20.171921897660567 0.30473217368125916
19.5105993645785 0.3048050105571747
19.62258049637834 0.3048778474330902
19.27290356594677 0.30495068430900574
19.221138703133633 0.30502352118492126
19.195784484612915 0.3050963580608368
18.60312962669113 0.3051691949367523
18.425650097046102 0.30524203181266785
18.297294365784964 0.3053148686885834
18.288842959611394 0.3053877055644989
17.56149381579829 0.30546054244041443
17.373978241322146 0.30553337931632996
17.516067507615336 0.3056062161922455
17.058106935584863 0.305679053068161
17.01268062740191 0.30575188994407654
16.76177950662397 0.30582472681999207
16.146939707496553 0.3058975636959076
16.14165757863807 0.3059704005718231
15.636157846881252 0.30604323744773865
15.399518474021216 0.3061160743236542
15.407969880194788 0.3061889111995697
15.012866641580263 0.30626174807548523
15.201966854713952 0.30633458495140076
15.002302383863295 0.3064074218273163
14.705446742016555 0.3064802587032318
14.333584870379353 0.30655309557914734
14.166141385565444 0.30662593245506287
14.03408816410337 0.3066987693309784
13.543378393150304 0.3067716062068939
13.6527184605209 0.30684444308280945
13.305154381632722 0.306917279958725
13.401817339742959 0.3069901168346405
13.091228162864162 0.30706295371055603
12.770602941154246 0.30713579058647156
12.460541977161299 0.3072086274623871
12.46635231890563 0.3072814643383026
12.161045270885312 0.30735430121421814
12.313170582009622 0.30742713809013367
11.822460811056557 0.3074999749660492
11.688294738051088 0.3075728118419647
11.564692922762589 0.30764564871788025
11.795521953878293 0.3077184855937958
11.362387387482691 0.3077913224697113
11.104619499188722 0.30786415934562683
10.926083543771998 0.30793699622154236
10.794558535195772 0.3080098330974579
10.213524360762648 0.3080826699733734
10.578519464883819 0.30815550684928894
9.935156169920594 0.30822834372520447
10.114220338223168 0.30830118060112
9.987449245619576 0.3083740174770355
9.860149940130137 0.30844685435295105
9.630377334786127 0.3085196912288666
9.404830432528906 0.3085925281047821
9.2669668693225 0.30866536498069763
9.163965356582084 0.30873820185661316
8.82696553541087 0.3088110387325287
8.997050084654022 0.3088838756084442
8.966413737274822 0.30895671248435974
8.666917030998837 0.30902954936027527
8.347876447946467 0.3091023862361908
8.172509769844831 0.3091752231121063
7.946434654701761 0.30924805998802185
8.212653949169303 0.3093208968639374
7.71454919781436 0.3093937337398529
7.783216872974639 0.30946657061576843
7.461007012607177 0.30953940749168396
7.443047774488335 0.3096122443675995
7.36117477718185 0.309685081243515
7.175243841363249 0.30975791811943054
6.78172524140627 0.30983075499534607
7.063262709563411 0.3099035918712616
7.056924154933231 0.3099764287471771
6.68242121886679 0.31004926562309265
6.526598417541543 0.3101221024990082
6.445253633120905 0.3101949393749237
6.351231739439909 0.31026777625083923
6.2075578344891715 0.31034061312675476
6.188542170598633 0.3104134500026703
6.089238148059153 0.3104862868785858
5.992046977063067 0.31055912375450134
6.013175492496999 0.31063196063041687
5.4701726458449516 0.3107047975063324
5.592718035361755 0.3107776343822479
5.577928074558004 0.31085047125816345
5.424218124776149 0.310923308134079
5.154829552993518 0.3109961450099945
5.322273037807428 0.31106898188591003
5.273677452309385 0.31114181876182556
4.902343793558033 0.3112146556377411
4.7967012163883735 0.3112874925136566
4.960447211001346 0.31136032938957214
4.597036745537718 0.31143316626548767
4.7290899669997915 0.3115060031414032
4.501958426085024 0.3115788400173187
4.424311131865325 0.31165167689323425
4.280637226914589 0.3117245137691498
4.084142033379023 0.3117973506450653
4.35458703093335 0.31187018752098083
3.9890637139263294 0.31194302439689636
3.970048050035791 0.3120158612728119
3.8432769574321997 0.3120886981487274
3.9890637139263294 0.31216153502464294
3.8200355904548746 0.31223437190055847
3.762988598783259 0.312307208776474
3.7376343802625405 0.3123800456523895
3.6657974277871723 0.31245288252830505
3.3869010240592723 0.3125257194042206
3.6763616855041388 0.3125985562801361
3.3657725086253407 0.31267139315605164
3.460850828078034 0.31274423003196716
3.1529027156284775 0.3128170669078827
3.234247500049115 0.3128899037837982
3.129661348651153 0.31296274065971375
3.1518462898567807 0.3130355775356293
3.0488447771163636 0.3131084144115448
2.9960234885315336 0.3131812512874603
2.932637942229738 0.31325408816337585
2.7319170456073856 0.3133269250392914
2.5502118128755717 0.3133997619152069
2.6009202499170083 0.31347259879112244
2.736142748694172 0.31354543566703796
2.5623607092500826 0.3136182725429535
2.434533190874795 0.313691109418869
2.330475252362681 0.31376394629478455
2.518519039724674 0.3138367831707001
2.3811836894041174 0.3139096200466156
2.3473780647098264 0.31398245692253113
2.11073869184979 0.31405529379844666
2.184688495868551 0.3141281306743622
2.1403186134572945 0.3142009675502777
2.1635599804346195 0.31427380442619324
1.8762121705331465 0.31434664130210876
1.9649519353556602 0.3144194781780243
2.0072089662235237 0.3144923150539398
1.9649519353556602 0.31456515192985535
1.846632248925642 0.3146379888057709
1.8086009211445648 0.3147108256816864
1.8402936942954624 0.31478366255760193
1.730425414039017 0.31485649943351746
1.6374599461297168 0.314929336309433
1.6945069378013329 0.3150021731853485
1.5740743998279214 0.31507501006126404
1.5550587359373826 0.31514784693717957
1.5973157668052462 0.3152206838130951
1.5592844390241691 0.3152935206890106
1.4240619402470056 0.31536635756492615
1.31419365999056 0.3154391944408417
1.3754663547489623 0.3155120313167572
1.3458864331414577 0.31558486819267273
1.3585635424018168 0.31565770506858826
1.2508081136887643 0.3157305419445038
1.3015165507302007 0.3158033788204193
1.2719366291226961 0.31587621569633484
1.1388269818889256 0.31594905257225037
1.2043253797341142 0.3160218894481659
1.2381310044284053 0.3160947263240814
1.1726326065832167 0.31616756319999695
1.0585386232399847 0.3162404000759125
1.0310715531758734 0.316313236951828
1.026845850089087 0.31638607382774353
1.0458615139796257 0.31645891070365906
0.9169775698326414 0.3165317475795746
0.9444446398967529 0.3166045844554901
0.9740245615042574 0.31667742133140564
0.8969054801704062 0.31675025820732117
0.8440841915855767 0.3168230950832367
0.8641562812478119 0.3168959319591522
0.8071092895761959 0.31696876883506775
0.8873976482251369 0.3170416057109833
0.7902064772290505 0.3171144425868988
0.84302776581388 0.31718727946281433
0.7690779617951186 0.31726011633872986
0.7606265556215459 0.3173329532146454
0.7225952278404686 0.3174057900905609
0.7247080793838617 0.31747862696647644
0.701994925292385 0.31755146384239197
0.6248758439585339 0.3176243007183075
0.6507582753651003 0.317697137594223
0.600049838323664 0.31776997447013855
0.5894855806066981 0.3178428113460541
0.5514542528256208 0.3179156482219696
0.5282128858482957 0.31798848509788513
0.5197614796747231 0.31806132197380066
0.5345514404784754 0.3181341588497162
0.5218743312181162 0.3182069957256317
0.45003737874274796 0.31827983260154724
0.4606016364597139 0.31835266947746277
0.4606016364597139 0.3184255063533783
0.4648273395465003 0.3184983432292938
0.48173015189364576 0.31857118010520935
0.4204574571352434 0.3186440169811249
0.43102171485220936 0.3187168538570404
0.3972160901579184 0.31878969073295593
0.4014417932447048 0.31886252760887146
0.3972160901579184 0.318935364484787
0.3549590592900547 0.3190082013607025
0.3380562469429093 0.31908103823661804
0.4098931994182775 0.31915387511253357
0.3507333562032684 0.3192267119884491
0.3507333562032684 0.3192995488643646
0.3443948015730888 0.31937238574028015
0.32115343459576384 0.3194452226161957
0.33171769231272974 0.3195180594921112
0.24297792749021607 0.31959089636802673
0.26621929446754106 0.31966373324394226
0.26621929446754106 0.3197365701198578
0.2831221068146865 0.3198094069957733
0.2957992160750456 0.31988224387168884
0.29157351298825923 0.31995508074760437
0.23030081822985696 0.3200279176235199
0.25988073983736154 0.3201007544994354
0.3021377707052252 0.32017359137535095
0.20705945125253192 0.3202464282512665
0.2345265213166433 0.320319265127182
0.26621929446754106 0.32039210200309753
0.22184941205628422 0.32046493887901306
0.19649519353556605 0.3205377757549286
0.19015663890538648 0.3206106126308441
0.173253826558241 0.32068344950675964
0.18381808427520693 0.32075628638267517
0.16268956884127508 0.3208291232585907
0.18170523273181377 0.3209019601345062
0.17959238118842055 0.32097479701042175
0.16902812347145466 0.3210476338863373
0.21973656051289103 0.3211204707622528
0.14578675649412962 0.32119330763816833
0.15423816266770235 0.32126614451408386
0.17747952964502736 0.3213389813899994
0.16480242038466827 0.3214118182659149
0.09296546790930006 0.32148465514183044
0.11831968643001825 0.32155749201774597
0.11409398334323188 0.3216303288936615
0.1246582410601978 0.321703165769577
0.15635101421109554 0.32177600264549255
0.12043253797341144 0.3218488395214081
0.08240121019233414 0.3219216763973236
0.0993040225394796 0.32199451327323914
0.12043253797341144 0.32206735014915466
0.09296546790930006 0.3221401870250702
0.08873976482251368 0.3222130239009857
0.10352972562626596 0.32228586077690125
0.08873976482251368 0.3223586976528168
0.09085261636590689 0.3224315345287323
0.0866269132791205 0.3225043714046478
0.06972410093197504 0.32257720828056335
0.06972410093197504 0.3226500451564789
0.0739498040187614 0.3227228820323944
0.06127269475840231 0.32279571890830994
0.08451406173572733 0.32286855578422546
0.05704699167161594 0.322941392660141
0.06338554630179549 0.3230142295360565
0.0739498040187614 0.32308706641197205
0.06338554630179549 0.3231599032878876
0.07183695247536823 0.3232327401638031
0.06972410093197504 0.32330557703971863
0.05493414012822276 0.32337841391563416
0.05704699167161594 0.3234512507915497
0.04436988241125684 0.3235240876674652
0.0380313277810773 0.32359692454338074
0.05704699167161594 0.32366976141929626
0.04436988241125684 0.3237425982952118
0.059159843215009125 0.3238154351711273
0.03591847623768411 0.32388827204704285
0.05704699167161594 0.3239611089229584
0.04014417932447048 0.3240339457988739
0.031692773150897746 0.32410678267478943
0.05493414012822276 0.32417961955070496
0.02746707006411138 0.3242524564266205
0.021128515433931832 0.324325293302536
0.021128515433931832 0.32439813017845154
0.031692773150897746 0.32447096705436707
0.008451406173572732 0.3245438039302826
0.029579921607504563 0.3246166408061981
0.029579921607504563 0.32468947768211365
0.025354218520718196 0.3247623145580292
0.031692773150897746 0.3248351514339447
0.025354218520718196 0.32490798830986023
0.014789960803752281 0.32498082518577576
0.01901566389053865 0.3250536620616913
0.014789960803752281 0.3251264989376068
0.02746707006411138 0.32519933581352234
0.012677109260359098 0.32527217268943787
0.023241366977325015 0.3253450095653534
0.016902812347145465 0.3254178464412689
0.023241366977325015 0.32549068331718445
0.012677109260359098 0.3255635201931
0.008451406173572732 0.3256363570690155
0.010564257716965916 0.32570919394493103
0.012677109260359098 0.32578203082084656
0.01901566389053865 0.3258548676967621
0.023241366977325015 0.3259277045726776
0.010564257716965916 0.32600054144859314
0.010564257716965916 0.32607337832450867
0.021128515433931832 0.3261462152004242
0.006338554630179549 0.3262190520763397
0.021128515433931832 0.32629188895225525
0.006338554630179549 0.3263647258281708
0.016902812347145465 0.3264375627040863
0.014789960803752281 0.32651039958000183
0.008451406173572732 0.32658323645591736
0.008451406173572732 0.3266560733318329
0.011620683488662508 0.3267289102077484
0.011620683488662508 0.32680174708366394
0.006338554630179549 0.32687458395957947
0.016902812347145465 0.326947420835495
0.008451406173572732 0.3270202577114105
0.010564257716965916 0.32709309458732605
0.008451406173572732 0.3271659314632416
0.006338554630179549 0.3272387683391571
0.012677109260359098 0.32731160521507263
0.002112851543393183 0.32738444209098816
0.002112851543393183 0.3274572789669037
0.002112851543393183 0.3275301158428192
0.0 0.32760295271873474
0.004225703086786366 0.32767578959465027
0.014789960803752281 0.3277486264705658
0.002112851543393183 0.3278214633464813
0.006338554630179549 0.32789430022239685
0.004225703086786366 0.3279671370983124
0.010564257716965916 0.3280399739742279
0.006338554630179549 0.32811281085014343
0.006338554630179549 0.32818564772605896
0.004225703086786366 0.3282584846019745
0.002112851543393183 0.32833132147789
0.002112851543393183 0.32840415835380554
0.008451406173572732 0.32847699522972107
0.002112851543393183 0.3285498321056366
0.006338554630179549 0.3286226689815521
0.0 0.32869550585746765
0.0 0.3287683427333832
0.010564257716965916 0.3288411796092987
0.002112851543393183 0.32891401648521423
0.004225703086786366 0.32898685336112976
0.004225703086786366 0.3290596902370453
0.006338554630179549 0.3291325271129608
0.002112851543393183 0.32920536398887634
0.002112851543393183 0.32927820086479187
0.002112851543393183 0.3293510377407074
0.008451406173572732 0.3294238746166229
0.002112851543393183 0.32949671149253845
0.0 0.329569548368454
0.004225703086786366 0.3296423852443695
0.006338554630179549 0.32971522212028503
0.0 0.32978805899620056
0.002112851543393183 0.3298608958721161
0.002112851543393183 0.3299337327480316
0.004225703086786366 0.33000656962394714
0.006338554630179549 0.33007940649986267
0.0 0.3301522433757782
0.0 0.3302250802516937
0.0 0.33029791712760925
0.0 0.3303707540035248
0.006338554630179549 0.3304435908794403
0.0 0.33051642775535583
0.002112851543393183 0.33058926463127136
0.0 0.3306621015071869
0.002112851543393183 0.3307349383831024
0.002112851543393183 0.33080777525901794
0.0 0.33088061213493347
0.0 0.330953449010849
0.002112851543393183 0.3310262858867645
0.002112851543393183 0.33109912276268005
0.002112851543393183 0.3311719596385956
0.0 0.3312447965145111
0.002112851543393183 0.33131763339042664
0.002112851543393183 0.33139047026634216
0.0 0.3314633071422577
0.0 0.3315361440181732
0.0 0.33160898089408875
0.0 0.3316818177700043
0.0 0.3317546546459198
0.0 0.3318274915218353
0.0 0.33190032839775085
0.0 0.3319731652736664
0.0 0.3320460021495819
0.0 0.33211883902549744
0.0 0.33219167590141296
0.0 0.3322645127773285
0.0 0.332337349653244
0.0 0.33241018652915955
0.0 0.3324830234050751
0.0 0.3325558602809906
0.0 0.33262869715690613
0.0 0.33270153403282166
0.0 0.3327743709087372
0.0 0.3328472077846527
0.0 0.33292004466056824
0.0 0.33299288153648376
0.0 0.3330657184123993
0.0 0.3331385552883148
0.002112851543393183 0.33321139216423035
0.0 0.3332842290401459
0.0 0.3333570659160614
0.0 0.33342990279197693
0.0 0.33350273966789246
0.0 0.333575576543808
0.0 0.3336484134197235
0.002112851543393183 0.33372125029563904
0.002112851543393183 0.33379408717155457
0.0 0.3338669240474701
0.002112851543393183 0.3339397609233856


==> figures/data/hist75_ours-MSE.dat <==
bin edge
0.007276760644365569 0.001523912069387734
0.008893818565335694 0.0016666653100401163
0.036114293568332824 0.0018094185506924987
0.07600166030621318 0.001952171791344881
0.10403081108624397 0.0020949251484125853
0.13771932062579761 0.002237678272649646
0.18164965459100635 0.00238043162971735
0.21776362243766043 0.0025231847539544106
0.2595380079690491 0.0026659381110221148
0.2654667922043261 0.0028086912352591753
0.34793724640502843 0.0029514445923268795
0.44226498071807024 0.00309419771656394
0.46652159064841536 0.0032369510736316442
0.4975144146286153 0.003379704197868705
0.5546504145751302 0.003522457554936409
0.6390079095478872 0.003665210912004113
0.6880575842615682 0.0038079640362411737
0.7379180330418031 0.003950717393308878
0.797479715036777 0.0040934705175459385
0.8605422182920873 0.004236223641782999
0.978859859754503 0.004378977231681347
1.0858552794468317 0.0045217303559184074
1.1181964642404825 0.004664483480155468
1.2567204396792995 0.0048072366043925285
1.3429676985563568 0.004949990194290876
1.3753088833500078 0.005092743318527937
1.445107226583831 0.0052354964427649975
1.4518496873616482 0.005378250032663345
1.4979358756926011 0.005521003156900406
1.6512869935891628 0.005663756281137466
1.7146162207247915 0.005806509405374527
1.7981698745269943 0.005949262995272875
1.8779447970179999 0.006092016119509935
1.9062433337124447 0.006234769243746996
1.9531316805395418 0.0063775223679840565
2.0622895503418106 0.006520275957882404
2.1151134855047737 0.006663029082119465
2.204860273307155 0.006805782206356525
2.2406977772879464 0.006948535330593586
2.3792331613195903 0.007091288920491934
2.398907382069061 0.007234042044728994
2.4991569026691276 0.007376795168966055
2.4689799491219717 0.007519548758864403
2.5482158518664164 0.007662301883101463
2.5487548716129775 0.007805055007338524
2.744688549487846 0.007947808131575584
2.764093260364037 0.008090561255812645
2.7961466932000314 0.008233314380049706
2.8646204430976354 0.00837606843560934
2.8360523965299107 0.008518821559846401
3.0012619488508108 0.008661574684083462
3.0239007782063663 0.008804327808320522
3.1397900237169494 0.008947080932557583
3.224685633800283 0.009089834056794643
3.1931321466056835 0.009232587181031704
3.233040439871976 0.009375341236591339
3.2974532995859978 0.0095180943608284
3.345695566903194 0.00966084748506546
3.356475961834411 0.00980360060930252
3.4090303871240937 0.009946353733539581
3.510096589604253 0.010089106857776642
3.512791688337057 0.010231859982013702
3.5235490956045497 0.010374613106250763
3.5812471961502848 0.010517367161810398
3.663178197627534 0.010660120286047459
3.6125103414508137 0.01080287341028452
3.757776163148963 0.01094562653452158
3.7238179191156298 0.01108837965875864
3.7871527393365296 0.0112311327829957
3.8175824490774404 0.011373885907232761
3.8696227605603393 0.011516639962792397
3.8723178592931435 0.011659393087029457
3.9165174785111336 0.011802146211266518
3.8504875595574295 0.011944899335503578
3.8817507048579585 0.012087652459740639
3.9464330744452605 0.0122304055839777
4.149913028771981 0.01237315870821476
4.175219717692037 0.01251591183245182
4.295178850470131 0.012658665888011456
4.338300430194998 0.012801419012248516
4.381422009919866 0.012944172136485577
4.411337605853993 0.013086925260722637
4.545823032620925 0.013229678384959698
4.620746777392883 0.013372431509196758
4.611283847773739 0.013515184633433819
4.703216798616694 0.013657938688993454
4.849291149934684 0.013800691813230515
4.94900980304844 0.013943444937467575
5.066516107798706 0.014086198061704636
5.117992493595267 0.014228951185941696
5.207469771524368 0.014371704310178757
5.2955649517770995 0.014514457434415817
5.429815416980718 0.014657211489975452
5.4055595283854805 0.014799964614212513
5.591251831075693 0.014942717738449574
5.7437944193524135 0.015085470862686634
5.821413262857177 0.015228223986923695
5.882052984345272 0.015370977111160755
6.0415634141171175 0.015513730235397816
6.260714356304269 0.01565648429095745
6.2895519127452735 0.01579923741519451
6.399511941043687 0.015941990539431572
6.51540118655427 0.016084743663668633
6.589516401706387 0.016227496787905693
6.743676049222789 0.016370249912142754
6.809436458303213 0.016513003036379814
6.990277583274378 0.016655756160616875
7.060080640454008 0.016798509284853935
7.221517054548983 0.016941262409090996
7.233375488973322 0.017084015533328056
7.407921228179129 0.017226768657565117
7.64464755559925 0.017369523644447327
7.782097590972267 0.017512276768684387
7.919008606598722 0.017655029892921448
8.08906933663867 0.01779778301715851
8.129495817630735 0.01794053614139557
8.193100147724914 0.01808328926563263
8.341330578029147 0.01822604238986969
8.547505631088672 0.01836879551410675
8.659891248246609 0.01851154863834381
8.69762263050587 0.01865430176258087
8.899485525592908 0.018797054886817932
8.942337595444496 0.018939808011054993
9.246344732504815 0.019082561135292053
9.411823794698996 0.019225314259529114
9.522468103294399 0.019368067383766174
9.657077779384181 0.019510822370648384
9.856515085611697 0.019653575494885445
10.038434250075982 0.019796328619122505
10.149202807994238 0.019939081743359566
10.269943231223868 0.020081834867596626
10.397151891412229 0.020224587991833687
10.491749856933659 0.020367341116070747
10.732961193519637 0.020510094240307808
10.975789589345302 0.02065284736454487
11.103806779153503 0.02079560048878193
11.182503662151387 0.02093835361301899
11.38894822508419 0.02108110673725605
11.55873944525086 0.02122385986149311
11.653067900899007 0.02136661298573017
11.896549599966642 0.021509366109967232
12.065687516891337 0.02165212109684944
12.316331699042134 0.021794874221086502
12.391794463560652 0.021937627345323563
12.689333363662241 0.022080380469560623
12.809804277018591 0.022223133593797684
13.086590916877588 0.022365886718034744
13.259077235777058 0.022508639842271805
13.314057249926266 0.022651392966508865
13.624532623945315 0.022794146090745926
13.794593353985263 0.022936899214982986
13.929348290625477 0.023079652339220047
14.28105867525643 0.023222405463457108
14.364337226100082 0.023365158587694168
14.443303618971246 0.02350791171193123
14.500520018952589 0.02365066483616829
14.756204581849818 0.0237934198230505
14.97289051996728 0.02393617294728756
15.017898668805111 0.02407892607152462
15.312203450427335 0.02422167919576168
15.283635403859611 0.02436443231999874
15.540747822969136 0.0245071854442358
15.658523637592683 0.024649938568472862
15.880599773175751 0.024792691692709923
15.813222304855646 0.024935444816946983
16.074646881937657 0.025078197941184044
16.27138908943237 0.025220951065421104
16.42581824682205 0.025363704189658165
16.56677191054771 0.025506457313895226
16.61237183050029 0.025649210438132286
16.907701900247453 0.025791965425014496
17.14217549000142 0.025934718549251556
17.135168233296127 0.026077471673488617
17.418692619987134 0.026220224797725677
17.437288801243486 0.026362977921962738
17.52191490145354 0.0265057310461998
17.686046414281318 0.02664848417043686
18.01700453866968 0.02679123729467392
17.9671452121128 0.02693399041891098
18.259563424622062 0.02707674354314804
18.427468075675765 0.0272194966673851
18.616664006718626 0.027362249791622162
18.68431098491201 0.027505002915859222
18.808285526621006 0.027647756040096283
18.949800462653585 0.027790509164333344
19.211741806921804 0.027933264151215553
19.313616539021805 0.028076017275452614
19.510089236643232 0.028218770399689674
19.638375936324714 0.028361523523926735
19.76288949778027 0.028504276648163795
19.910311398464664 0.028647029772400856
19.942383073385034 0.028789782896637917
20.04075417713239 0.028932536020874977
20.249893838798 0.029075289145112038
20.571419117621545 0.029218042269349098
20.585433631032128 0.02936079539358616
20.780019759540597 0.02950354851782322
20.91720028504033 0.02964630164206028
21.071359932556735 0.02978905476629734
21.279143904104167 0.0299318078905344
21.226058599819698 0.03007456287741661
21.4793978807033 0.03021731600165367
21.577768984450653 0.030360069125890732
21.607145560638216 0.030502822250127792
21.858598272408855 0.030645575374364853
21.978530166018643 0.030788328498601913
22.023538314856477 0.030931081622838974
22.153981093524198 0.031073834747076035
22.368510952655416 0.031216587871313095
22.317034566858858 0.031359340995550156
22.480896569813357 0.031502094119787216
22.602984542409388 0.03164484724402428
22.85794088253267 0.03178760036826134
22.8547067640533 0.0319303534924984
23.000781115371293 0.03207310661673546
23.064654955338757 0.03221585974097252
23.18296978970886 0.03235861286520958
23.270560498525 0.03250136598944664
23.44142975818479 0.0326441191136837
23.601518622913364 0.03278687223792076
23.56702135913347 0.03292962536215782
23.69010817311498 0.03307237848639488
23.850815255697754 0.03321513533592224
23.921426842497226 0.0333578884601593
24.174227103634266 0.03350064158439636
24.109275224173683 0.03364339470863342
24.17126249502818 0.03378614783287048
24.384444804793 0.033928900957107544
24.38067166656707 0.034071654081344604
24.394416670104373 0.034214407205581665
24.550193376860456 0.034357160329818726
24.529441116617864 0.034499913454055786
24.559626222425273 0.03464266657829285
24.778198729655696 0.03478541970252991
24.769304903837444 0.03492817282676697
24.91915239338136 0.03507092595100403
24.829675115452257 0.03521367907524109
24.97736652600993 0.03535643219947815
25.02830389205993 0.03549918532371521
25.143654117823953 0.03564193844795227
25.170874615025276 0.03578469157218933
25.42744801438824 0.03592744469642639
25.28245170256337 0.03607019782066345
25.37085094099935 0.03621295094490051
25.309133180018136 0.03635570406913757
25.427178504514963 0.036498457193374634
25.475959791578717 0.036641210317611694
25.33904877595226 0.036783963441848755
25.380822806310725 0.036926716566085815
25.641708363646174 0.037069469690322876
25.514230193584538 0.037212222814559937
25.473677970387822 0.037354975938797
25.68294337425808 0.037497732788324356
25.79667654078242 0.03764048591256142
25.702348085134272 0.03778323903679848
25.665694742368135 0.03792599216103554
25.746547704352263 0.0380687452852726
25.742774566126336 0.03821149840950966
25.853273614171307 0.03835425153374672
25.684829943371046 0.03849700465798378
25.671354449707025 0.03863975778222084
25.720674756517344 0.0387825109064579
25.710433381332685 0.03892526403069496
25.790477813696974 0.03906801715493202
25.843032238986655 0.03921077027916908
25.792364382809936 0.03935352340340614
25.708816322093003 0.039496276527643204
25.864862538722367 0.039639029651880264
25.83467743291496 0.039781782776117325
25.64467297225226 0.039924535900354385
25.837911551394328 0.040067289024591446
25.852465084551472 0.040210042148828506
25.951105698172103 0.04035279527306557
25.750859862324752 0.04049554839730263
25.829287235449353 0.04063830152153969
25.84761390683242 0.04078105464577675
25.75274643143771 0.04092380777001381
25.685099453244327 0.04106656089425087
25.573791875579513 0.04120931401848793
25.434185761220252 0.04135206714272499
25.481619498917606 0.04149482026696205
25.475833993110424 0.04163757339119911
25.42879556375464 0.04178033024072647
25.46464037690094 0.04192308336496353
25.271401797758873 0.04206583648920059
25.390255651875542 0.04220858961343765
25.42071026755623 0.04235134273767471
25.219925411962315 0.042494095861911774
24.921847492114164 0.042636848986148834
25.068460863178714 0.042779602110385895
25.038545267244587 0.042922355234622955
25.005126042957812 0.043065108358860016
24.83776041165067 0.043207861483097076
24.750439212707814 0.04335061460733414
24.682792234514427 0.0434933677315712
24.59654907506469 0.04363612085580826
24.54076053129564 0.04377887398004532
24.59789662443109 0.04392162710428238
24.32299655368506 0.04406438022851944
24.260739772957283 0.0442071333527565
24.25346300637871 0.04434988647699356
24.061571976603044 0.04449263960123062
24.027883242442993 0.04463539272546768
24.006052942707278 0.04477814584970474
23.940562043500133 0.0449208989739418
23.86213467037553 0.045063652098178864
23.647604811244317 0.045206405222415924
23.57537616520516 0.045349158346652985
23.465146627033466 0.045491911470890045
23.44142975818479 0.045634664595127106
23.274603146624205 0.045777417719364166
23.322775801751593 0.04592017084360123
23.31476011774299 0.046062927693128586
22.886778438973675 0.046205680817365646
22.83476303343055 0.04634843394160271
23.02476749409325 0.04649118706583977
22.856593333166266 0.04663394019007683
22.75714418992579 0.04677669331431389
22.64880122086706 0.04691944643855095
22.54261433079457 0.04706219956278801
22.409206943520765 0.04720495268702507
22.327545451916794 0.04734770581126213
22.26259357245621 0.04749045893549919
22.080943917865206 0.04763321205973625
22.04806371332499 0.04777596518397331
21.897138184287954 0.04791871830821037
21.782596488143774 0.048061471432447433
21.599868794059645 0.048204224556684494
21.636522136825782 0.048346977680921555
21.41821913946864 0.048489730805158615
21.44840424527605 0.048632483929395676
21.06947336344377 0.048775237053632736
21.09534631127869 0.0489179901778698
20.845241148874457 0.04906074330210686
20.903455281503028 0.04920349642634392
20.69350709021758 0.04934624955058098
20.463345658436094 0.04948900267481804
20.49245272475038 0.0496317557990551
20.413486331879216 0.04977450892329216
20.287086201310697 0.04991726204752922
19.96962146242419 0.05006001517176628
19.844281479510958 0.05020277202129364
19.85694844355514 0.0503455251455307
19.632985738859105 0.05048827826976776
19.56479974091916 0.05063103139400482
19.41926440934773 0.05077378451824188
19.238423284376566 0.05091653764247894
19.24812563981466 0.051059290766716
19.02012028701942 0.051202043890953064
18.900457903282913 0.051344797015190125
18.712879031479734 0.051487550139427185
18.684041475038732 0.051630303263664246
18.357395508622854 0.051773056387901306
18.369792962793756 0.05191580951213837
18.342302955719152 0.05205856263637543
17.99975590677973 0.05220131576061249
17.992479140201162 0.05234406888484955
17.980620705776822 0.05248682200908661
17.777949281069944 0.05262957513332367
17.646697972782377 0.05277232825756073
17.468551946544014 0.05291508138179779
17.384464866080524 0.05305783450603485
17.26884513044322 0.05320058763027191
17.17990687226068 0.05334334075450897
16.9386955356747 0.05348609387874603
16.823614819783955 0.05362884700298309
16.77402500310036 0.053771600127220154
16.555991515616494 0.053914353251457214
16.502898070580255 0.054057106375694275
16.323134985102207 0.054199859499931335
16.177986001887522 0.054342612624168396
16.011312061716758 0.054485369473695755
15.87952173368263 0.054628122597932816
15.815378383841889 0.054770875722169876
15.539400273602734 0.05491362884640694
15.514605365260936 0.055056381970644
15.380389448367284 0.05519913509488106
15.229463919330245 0.05534188821911812
15.195775185170193 0.05548464134335518
15.014125530579186 0.05562739446759224
14.900122854181564 0.0557701475918293
14.7440766375522 0.05591290071606636
14.671039461893205 0.05605565384030342
14.5279297191813 0.05619840696454048
14.389671154188441 0.05634116008877754
14.295342698540292 0.0564839132130146
14.011279292102726 0.05662666633725166
14.022329196907222 0.056769419461488724
13.746351086668067 0.056912172585725784
13.745542557048225 0.057054925709962845
13.567127020936585 0.057197678834199905
13.617525367240024 0.057340431958436966
13.37388844179452 0.057483185082674026
13.171217017087642 0.05762593820691109
13.202210652514891 0.05776869133114815
12.934856858220709 0.05791144445538521
12.894430377228645 0.05805419757962227
12.845649090164889 0.05819695070385933
12.585033042702717 0.05833970382809639
12.481002231616474 0.05848245695233345
12.30819471765652 0.05862521007657051
12.244103053002979 0.05876796692609787
12.223081282887106 0.05891072005033493
11.968394452637106 0.05905347317457199
11.867597760030227 0.05919622629880905
11.714246642133665 0.05933897942304611
11.610754850793981 0.05948173254728317
11.645521624447156 0.05962448567152023
11.321031737017524 0.059767238795757294
11.247725051485249 0.059909991919994354
11.131027276354825 0.060052745044231415
11.124559039396095 0.060195498168468475
10.946952032904296 0.060338251292705536
10.76072071046752 0.060481004416942596
10.606022043204558 0.06062375754117966
10.478004853396357 0.06076651066541672
10.49363642604662 0.06090926378965378
10.273716369449794 0.06105201691389084
10.183161052027572 0.0611947700381279
10.033583072356935 0.06133752316236496
9.965397074416988 0.06148027628660202
9.879423424840532 0.06162302941083908
9.78913761729159 0.06176578253507614
9.581075995119102 0.0619085356593132
9.584040603725187 0.06205128878355026
9.429611446335503 0.06219404190778732
9.311027102092117 0.062336795032024384
9.23691188694 0.062479548156261444
9.120214111809576 0.0626223012804985
8.897059936733385 0.06276505440473557
8.886010031928885 0.06290780752897263
8.752333134781797 0.06305056065320969
8.630514672059045 0.06319331377744675
8.588740641700578 0.06333606690168381
8.525675331352957 0.06347882002592087
8.43781511266354 0.06362157315015793
8.281229876287613 0.06376432627439499
8.14593591990084 0.06390707939863205
8.03867099033523 0.06404983252286911
8.034897852109305 0.06419258564710617
7.782636610718828 0.06433533877134323
7.777515923126499 0.06447809189558029
7.697741000635494 0.06462084501981735
7.662435207235758 0.06476359814405441
7.53213833044766 0.06490635126829147
7.451139466583904 0.06504911184310913
7.3869961167431635 0.06519186496734619
7.209389110251363 0.06533461809158325
7.151174977622792 0.06547737121582031
7.099968101699511 0.06562012434005737
6.973028951384431 0.06576287746429443
6.979766698216442 0.0659056305885315
6.85821774536697 0.06604838371276855
6.797039004132313 0.06619113683700562
6.738555361630461 0.06633388996124268
6.6480000442082385 0.06647664308547974
6.639914748009827 0.0666193962097168
6.587899342466704 0.06676214933395386
6.365014677263793 0.06690490245819092
6.257480237824904 0.06704765558242798
6.347227025627285 0.06719040870666504
6.15371893661194 0.0673331618309021
6.149676288512733 0.06747591495513916
6.040794299707442 0.06761866807937622
6.024623707310616 0.06776142120361328
5.90630887294051 0.06790417432785034
5.929756231915906 0.0680469274520874
5.788533058316964 0.06818968057632446
5.66536704622781 0.06833243370056152
5.606883403725957 0.06847518682479858
5.61469919005109 0.06861793994903564
5.574811728805587 0.0687606930732727
5.423886199768549 0.06890344619750977
5.4430214007714595 0.06904619932174683
5.299372638312993 0.06918895244598389
5.24061948593786 0.06933170557022095
5.165965251039183 0.06947445869445801
5.073792874377277 0.06961721181869507
5.119070533088388 0.06975996494293213
5.0344444328783355 0.06990271806716919
4.931761171158493 0.07004547119140625
4.825843790959286 0.07018822431564331
4.7773320137688104 0.07033097743988037
4.732593374804259 0.07047373056411743
4.600264027023571 0.07061648368835449
4.606462754109021 0.07075923681259155
4.610235892334947 0.07090198993682861
4.499197824543412 0.07104474306106567
4.469551738482565 0.07118749618530273
4.359052690437591 0.0713302493095398
4.303803166415104 0.07147300243377686
4.259603547197114 0.07161575555801392
4.246397563406373 0.07175850868225098
4.131855867262193 0.07190126180648804
4.071755165520658 0.0720440149307251
4.09223791588997 0.07218676805496216
4.04749927692542 0.07232952117919922
3.964490235955049 0.07247227430343628
3.9968314207487 0.07261502742767334
3.8723178592931435 0.0727577805519104
3.80655745021272 0.07290053367614746
3.769634597573302 0.07304328680038452
3.7184277216500212 0.07318603992462158
3.693632813308222 0.07332879304885864
3.6371154212215684 0.0734715461730957
3.609276222971449 0.07361430674791336
3.5871764133624544 0.07375705987215042
3.5259976721277977 0.07389981299638748
3.4009450909256804 0.07404256612062454
3.4343643152124534 0.0741853192448616
3.3408443891841464 0.07432807236909866
3.3640222382862626 0.07447082549333572
3.2090540611500185 0.07461357861757278
3.238161127464304 0.07475633174180984
3.202316314318008 0.0748990848660469
3.1001720723447264 0.07504183799028397
3.1133780561354674 0.07518459111452103
3.0829234404547794 0.07532734423875809
3.0400713706031914 0.07547009736299515
2.9834742972143027 0.07561285048723221
2.9317284015444613 0.07575560361146927
2.875400838028852 0.07589835673570633
2.897770157511127 0.07604110985994339
2.811257488188111 0.07618386298418045
2.8166476856537197 0.07632661610841751
2.7454970791076874 0.07646936923265457
2.7015669697629785 0.07661212235689163
2.6775805910410204 0.07675487548112869
2.609664102974353 0.07689762860536575
2.592415471084406 0.07704038172960281
2.528272121243665 0.07718313485383987
2.5271940817505434 0.07732588797807693
2.474909166334141 0.077468641102314
2.457660534444194 0.07761139422655106
2.45523494558467 0.07775414735078812
2.416425523832289 0.07789690047502518
2.377346592206627 0.07803965359926224
2.3393457000740874 0.0781824067234993
2.3452749172862566 0.07832515984773636
2.3021533375613887 0.07846791297197342
2.281401077318796 0.07861066609621048
2.2221089051971026 0.07875341922044754
2.189498210530171 0.0788961723446846
2.1560789862433984 0.07903892546892166
2.153383887510594 0.07918167859315872
2.136135255620647 0.07932443171739578
2.1070281893063614 0.07946718484163284
2.039650720986255 0.0796099379658699
2.032643464280964 0.07975269109010696
1.9668830552005403 0.07989544421434402
1.96661354532726 0.08003819733858109
1.9348113802801696 0.08018095046281815
1.9396625579992173 0.0803237035870552
1.8951934289079473 0.08046645671129227
1.863930283607418 0.08060920983552933
1.835362237039693 0.08075196295976639
1.8588095960150899 0.08089471608400345
1.8294330198275237 0.08103746920824051
1.785772420356095 0.08118022233247757
1.7590909429013326 0.08132297545671463
1.7113876953306977 0.08146572858095169
1.6922524943277872 0.08160848170518875
1.6879403363553005 0.08175123482942581
1.6563212343529756 0.08189398795366287
1.616520219935988 0.08203674852848053
1.6337688518259352 0.08217950165271759
1.558845107053977 0.08232225477695465
1.5844485450156174 0.08246500790119171
1.589299722734665 0.08260776102542877
1.5259649025137654 0.08275051414966583
1.5009004842986857 0.0828932672739029
1.4893115597476276 0.08303602039813995
1.483382342535458 0.08317877352237701
1.4639776316592676 0.08332152664661407
1.408997617510061 0.08346427977085114
1.4063025187772566 0.0836070328950882
1.376117412969849 0.08374978601932526
1.4232816407939235 0.08389253914356232
1.3982172225788438 0.08403529226779938
1.360216330446304 0.08417804539203644
1.3397335800769916 0.0843207985162735
1.3340738727381027 0.08446355164051056
1.2769377796026526 0.08460630476474762
1.2621147365722294 0.08474905788898468
1.2567245391066209 0.08489181101322174
1.2249223740595307 0.0850345641374588
1.2494477725280495 0.08517731726169586
1.2634622859386315 0.08532007038593292
1.1928506991391603 0.08546282351016998
1.209290801409266 0.08560557663440704
1.1847654029407475 0.0857483297586441
1.1669777513042394 0.08589108288288116
1.159700984725668 0.08603383600711823
1.13571460600371 0.08617658913135529
1.0958271447582073 0.08631934225559235
1.1093026384222286 0.0864620953798294
1.1009478323505353 0.08660484850406647
1.0901674374193184 0.08674760162830353
1.0597128217386302 0.08689035475254059
1.0694151771767257 0.08703310787677765
1.0252155579587359 0.08717586100101471
1.005002317462704 0.08731861412525177
0.9872146658261961 0.08746136724948883
0.9926048632918045 0.08760412037372589
0.9559515205256668 0.08774687349796295
0.9618807377378362 0.08788962662220001
0.9395114182555608 0.08803237974643707
0.9228018061121744 0.08817513287067413
0.9236103357320159 0.0883178859949112
0.8966593484039733 0.08846063911914825
0.9066312137153492 0.08860339224338531
0.901510526123021 0.08874614536762238
0.878063167147624 0.08888889849185944
0.8702473808224918 0.0890316516160965
0.8411403145082058 0.08917440474033356
0.8443744329875709 0.08931715786457062
0.8589279661447139 0.08945991098880768
0.847608551466936 0.08960266411304474
0.8109552087007982 0.0897454172372818
0.8077210902214331 0.08988817036151886
0.7945151064306923 0.09003092348575592
0.7707982375820149 0.09017367660999298
0.7823871621330732 0.09031642973423004
0.7648291023582403 0.0904591828584671
0.7414216613944487 0.09060194343328476
0.7462728391134964 0.09074469655752182
0.7209389110251363 0.09088744968175888
0.7212084208984167 0.09103020280599594
0.7203998912785755 0.091172955930233
0.7166267530526496 0.09131570905447006
0.697222042176459 0.09145846217870712
0.6810514497796335 0.09160121530294418
0.6621857586500037 0.09174396842718124
0.6740441930743425 0.0918867215514183
0.6355042811952417 0.09202947467565536
0.6293055541097919 0.09217222779989243
0.6365823206883634 0.09231498092412949
0.6142130012060881 0.09245773404836655
0.6214897677846596 0.09260048717260361
0.6142130012060881 0.09274324029684067
0.6026240766550298 0.09288599342107773
0.6093618234870405 0.09302874654531479
0.5958863298230193 0.09317149966955185
0.5867229941314848 0.09331425279378891
0.5708219116079398 0.09345700591802597
0.5662402437621725 0.09359975904226303
0.5476440625058232 0.09374251216650009
0.5616585759164053 0.09388526529073715
0.5406368058005322 0.09402801841497421
0.5387502366875692 0.09417077153921127
0.5387502366875692 0.09431352466344833
0.5277003318830717 0.0944562777876854
0.5139553283457701 0.09459903091192245
0.5287783713761934 0.09474178403615952
0.503713953161114 0.09488453716039658
0.49616767670926204 0.09502729028463364
0.5056005222740769 0.0951700434088707
0.49266404835661654 0.09531279653310776
0.4853872817780451 0.09545554965734482
0.4705642387476217 0.09559830278158188
0.45062050812487026 0.09574105590581894
0.47352884735370643 0.095883809030056
0.45466315622407666 0.09602656215429306
0.44415227116614014 0.09616931527853012
0.4322938367418014 0.09631206840276718
0.4252865800365103 0.09645482152700424
0.3991441223283092 0.0965975746512413
0.4252865800365103 0.09674032777547836
0.3991441223283092 0.09688308089971542
0.41477569497857375 0.09702583402395248
0.3988746124550287 0.09716858714818954
0.378122352212436 0.0973113402724266
0.397796572961907 0.09745409339666367
0.40372579017407634 0.09759684652090073
0.40507333954047847 0.09773959964513779
0.38378205955132494 0.09788235276937485
0.37785284233915556 0.09802510589361191
0.36276028943545174 0.09816785901784897
0.3498238155179914 0.09831061214208603
0.340660479826457 0.09845336526632309
0.3511713648843935 0.09859611839056015
0.34766773653174804 0.09873887151479721
0.3473800961732811 0.09888162463903427
0.35629205247672163 0.09902438521385193
0.338773910713494 0.09916713833808899
0.3104753740190494 0.09930989146232605
0.3422775390661395 0.09945264458656311
0.31694361097777957 0.09959539771080017
0.3131704727518536 0.09973815083503723
0.2926877223825413 0.09988090395927429
0.2983474297214303 0.10002365708351135
0.2983474297214303 0.10016641020774841
0.2983474297214303 0.10030916333198547
0.29753890010158895 0.10045191645622253
0.30912782465264727 0.1005946695804596
0.29134017301613924 0.10073742270469666
0.27840369909867885 0.10088017582893372
0.28918409402989587 0.10102292895317078
0.2713964423933878 0.10116568207740784
0.2638501659415359 0.1013084352016449
0.27004889302698565 0.10145118832588196
0.27409154112619205 0.10159394145011902
0.2565733993629644 0.10173669457435608
0.2678928140407423 0.10187944769859314
0.24390643531878445 0.1020222008228302
0.2476795735447104 0.10216495394706726
0.23204800089444577 0.10230770707130432
0.2398637872195781 0.10245046019554138
0.2487576130378321 0.10259321331977844
0.24040280696613894 0.1027359664440155
0.22908339228836108 0.10287871956825256
0.22746633304867855 0.10302147269248962
0.22423221456931344 0.10316422581672668
0.21830299735714412 0.10330697894096375
0.21884201710370496 0.1034497320652008
0.2218066257097896 0.10359248518943787
0.21210427027169432 0.10373523831367493
0.2164164282441811 0.10387799143791199
0.20833113204576836 0.10402074456214905
0.19997632597407522 0.10416349768638611
0.19566416800158842 0.10430625081062317
0.2053665234396837 0.10444900393486023
0.1924300495222233 0.10459175705909729
0.19377759888862542 0.10473451018333435
0.19566416800158842 0.10487726330757141
0.19835926673439266 0.10502001643180847
0.1924300495222233 0.10516276955604553
0.16871318067354593 0.10530552268028259
0.18461426319709098 0.10544827580451965
0.18272769408412803 0.10559102892875671
0.1662875918140221 0.10573378205299377
0.1803021052246042 0.10587653517723083
0.1490389599240749 0.1060192883014679
0.18084112497116503 0.10616204142570496
0.15793278574232894 0.10630479454994202
0.16467053257433956 0.10644754767417908
0.16116690422169405 0.10659030079841614
0.16467053257433956 0.1067330539226532
0.1573937659957681 0.10687580704689026
0.16547906219418085 0.10701856017112732
0.15254258827672043 0.10716131329536438
0.1476914105576728 0.10730406641960144
0.1536126104102174 0.1074468195438385
0.15335111789656172 0.10758958011865616
0.1552376870095247 0.10773233324289322
0.14580484144470982 0.10787508636713028
0.14445729207830768 0.10801783949136734
0.14930846979735535 0.1081605926156044
0.14499631182486855 0.10830334573984146
0.14391827233174684 0.10844609886407852
0.12262699234259329 0.10858885198831558
0.1312513082875669 0.10873160511255264
0.13933660448597962 0.1088743582367897
0.13825856499285794 0.10901711136102676
0.13098179841428645 0.10915986448526382
0.13152081816084732 0.10930261760950089
0.13825856499285794 0.10944537073373795
0.1269391503150801 0.109588123857975
0.12343552196243456 0.10973087698221207
0.11481120601746096 0.10987363010644913
0.11696728500370436 0.11001638323068619
0.10699541969232866 0.11015913635492325
0.11238561715793714 0.11030188947916031
0.10888198880529162 0.11044464260339737
0.10942100855185248 0.11058739572763443
0.10079669260687887 0.11073014885187149
0.1118465974113763 0.11087290197610855
0.09648453463439208 0.11101565510034561
0.09567600501455081 0.11115840822458267
0.09513698526798996 0.11130116134881973
0.10699541969232866 0.1114439144730568
0.0889382581825402 0.11158666759729385
0.08839923843597933 0.11172942072153091
0.09271139640846612 0.11187217384576797
0.08920776805582062 0.11201492697000504
0.08705168906957722 0.1121576800942421
0.08570413970317509 0.11230043321847916
0.08651266932301638 0.11244318634271622
0.08327855084365127 0.11258593946695328
0.0846261002100534 0.11272869259119034
0.08004443236428617 0.1128714457154274
0.0760017842650798 0.11301419883966446
0.0727676657857147 0.11315695196390152
0.07950541261772531 0.11329970508813858
0.06818599793994748 0.11344245821237564
0.07303717565899512 0.1135852113366127
0.071689626292593 0.11372796446084976
0.0630653103476194 0.11387071758508682
0.07142011641931258 0.11401347070932388
0.06683844857354536 0.11415622383356094
0.05902266224841304 0.114298976957798
0.05902266224841304 0.11444173008203506
0.0695335473063496 0.11458448320627213
0.06656893870026492 0.11472723633050919
0.05956168199497388 0.11486998945474625
0.05659707338888922 0.1150127425789833
0.05524952402248708 0.11515549570322037
0.05713609313545006 0.11529824882745743
0.05551903389576752 0.11544100195169449
0.05659707338888922 0.11558375507593155
0.04932030681031774 0.11572650820016861
0.05659411962481694 0.11586926132440567
0.05524952402248708 0.11601202189922333
0.05363246478280454 0.11615477502346039
0.05255442528968284 0.11629752814769745
0.047703247570635196 0.11644028127193451
0.04635569820423306 0.11658303439617157
0.050128836430159016 0.11672578752040863
0.04824226731719604 0.11686854064464569
0.04689471795079392 0.11701129376888275
0.04500814883783094 0.11715404689311981
0.0444691290912701 0.11729680001735687
0.039348441498942024 0.11743955314159393
0.04150452048518542 0.117582306265831
0.05336295490952411 0.11772505939006805
0.0433910895981484 0.11786781251430511
0.03827040200582032 0.11801056563854218
0.0347667736531748 0.11815331876277924
0.040695990865344145 0.1182960718870163
0.03557530327301607 0.11843882501125336
0.03827040200582032 0.11858157813549042
0.0380008921325399 0.11872433125972748
0.03719236251269862 0.11886708438396454
0.0369228526394182 0.1190098375082016
0.039887461245502874 0.11915259063243866
0.04096550073862457 0.11929534375667572
0.03126314530052928 0.11943809688091278
0.0358448131462965 0.11958085000514984
0.03422775390661395 0.1197236031293869
0.03422775390661395 0.11986635625362396
0.03288020454021183 0.12000910937786102
0.03207167492037055 0.12015186250209808
0.03207167492037055 0.12029461562633514
0.03234118479365098 0.1204373687505722
0.025872947834920782 0.12058012187480927
0.03018510580740758 0.12072287499904633
0.0326106946669314 0.12086562812328339
0.0293765761875663 0.12100838124752045
0.02425588859523823 0.12115113437175751
0.02749000707460333 0.12129388749599457
0.025333928088359933 0.12143664062023163
0.026681477454762056 0.12157939374446869
0.03234118479365098 0.12172214686870575
0.02263882935555568 0.12186489999294281
0.02749000707460333 0.12200765311717987
0.021021770115873136 0.12215040624141693
0.02290833922883611 0.12229315936565399
0.01805716150978846 0.12243591248989105
0.02425588859523823 0.12257866561412811
0.02802902682116418 0.12272141873836517
0.01805716150978846 0.12286417186260223
0.02641196758148163 0.1230069249868393
0.019404710876190587 0.12314967811107635
0.021021770115873136 0.12329243123531342
0.024794908341799083 0.12343518435955048
0.01859618125634931 0.12357793748378754
0.02183029973571441 0.1237206906080246
0.02129127998915356 0.12386344373226166
0.019943730622751437 0.12400619685649872
0.024794908341799083 0.12414894998073578
0.020481681388028986 0.12429170310497284
0.021021770115873136 0.1244344636797905
0.019674220749471012 0.12457721680402756
0.01913520100291016 0.12471996992826462
0.02075334340247802 0.12486272305250168
0.02129127998915356 0.12500546872615814
0.017518141763227614 0.1251482218503952
0.02236931948227526 0.12529097497463226
0.017787651636508035 0.12543372809886932
0.01563157265026464 0.12557648122310638
0.019674220749471012 0.12571923434734344
0.014284023283862515 0.1258619874715805
0.018326671383068885 0.12600474059581757
0.01724863188994719 0.12614749372005463
0.016440102270105915 0.1262902468442917
0.013745003537301665 0.12643299996852875
0.014823043030423365 0.1265757530927658
0.01563157265026464 0.12671850621700287
0.016440102270105915 0.12686125934123993
0.014823043030423365 0.127004012465477
0.011049904804497416 0.12714676558971405
0.016440102270105915 0.1272895187139511
0.016979122016666764 0.12743227183818817
0.01563157265026464 0.12757502496242523
0.01401451341058209 0.1277177780866623
0.01347549366402124 0.12786053121089935
0.015362062776984214 0.1280032843351364
0.013205983790740816 0.12814603745937347
0.015362062776984214 0.12828879058361053
0.01563157265026464 0.1284315437078476
0.016977349850711573 0.12857429683208466
0.014823043030423365 0.1287170648574829
0.01455353315714294 0.12885981798171997
0.012936473917460391 0.12900257110595703
0.01401451341058209 0.1291453242301941
0.012666964044179966 0.12928807735443115
0.010241375184656143 0.1294308304786682
0.01347549366402124 0.12957358360290527
0.009971865311375719 0.12971633672714233
0.01401451341058209 0.1298590898513794
0.012397454170899542 0.13000184297561646
0.015901082523545065 0.13014459609985352
0.012666964044179966 0.13028734922409058
0.007546276451851895 0.13043010234832764
0.012666964044179966 0.1305728554725647
0.009702355438095294 0.13071560859680176
0.014823043030423365 0.13085836172103882
0.01347549366402124 0.13100111484527588
0.01131941467777784 0.13114386796951294
0.010780394931216991 0.13128662109375
0.009971865311375719 0.13142937421798706
0.00835480607169317 0.13157212734222412
0.012127944297619115 0.13171488046646118
0.00727676657857147 0.13185763359069824
0.010241375184656143 0.1320003867149353
0.008085296198412745 0.13214313983917236
0.010780394931216991 0.13228589296340942
0.00727676657857147 0.13242864608764648
0.01185843442433869 0.13257139921188354
0.011588924551058265 0.1327141523361206
0.00727676657857147 0.13285690546035767
0.0064682369587301955 0.13299965858459473
0.005120687592328072 0.1331424117088318
0.006198727085449771 0.13328516483306885
0.008893825818254018 0.1334279179573059
0.008085296198412745 0.13357067108154297
0.007007256705291045 0.13371342420578003
0.009432845564814867 0.1338561773300171
0.009163335691534442 0.13399893045425415
0.0064682369587301955 0.1341416835784912
0.005929217212169345 0.13428443670272827
0.006198727085449771 0.13442718982696533
0.007007256705291045 0.1345699429512024
0.008624315944973595 0.13471269607543945
0.00727676657857147 0.1348554491996765
0.008893825818254018 0.13499820232391357
0.00727676657857147 0.13514095544815063
0.009163335691534442 0.1352837085723877
0.008085296198412745 0.13542646169662476
0.008893825818254018 0.13556921482086182
0.005929217212169345 0.13571196794509888
0.010510885057936568 0.13585472106933594
0.009163335691534442 0.135997474193573
0.00727676657857147 0.13614022731781006
0.005929217212169345 0.13628298044204712
0.00565970733888892 0.13642573356628418
0.00565970733888892 0.13656848669052124
0.007007256705291045 0.1367112398147583
0.009163335691534442 0.13685399293899536
0.009971865311375719 0.13699674606323242
0.0053901974656084956 0.13713949918746948
0.006198727085449771 0.13728225231170654
0.0053901974656084956 0.1374250054359436
0.007007256705291045 0.13756775856018066
0.00727676657857147 0.13771051168441772
0.00835480607169317 0.13785326480865479
0.0064682369587301955 0.13799601793289185
0.010510885057936568 0.1381387710571289
0.008085296198412745 0.13828152418136597
0.008624315944973595 0.13842427730560303
0.007546276451851895 0.1385670304298401
0.008624315944973595 0.13870978355407715
0.00781578632513232 0.1388525366783142
0.0064682369587301955 0.13899528980255127
0.009702355438095294 0.13913804292678833
0.00835480607169317 0.1392807960510254
0.00565970733888892 0.13942354917526245
0.006198727085449771 0.1395663022994995
0.0040426480992063725 0.13970905542373657
0.00835480607169317 0.13985180854797363
0.00835480607169317 0.1399945616722107
0.00673774683201062 0.14013731479644775
0.00673774683201062 0.14028006792068481
0.0040426480992063725 0.14042282104492188
0.006198727085449771 0.14056557416915894
0.007546276451851895 0.140708327293396
0.0053901974656084956 0.14085108041763306
0.00565970733888892 0.14099383354187012
0.00835480607169317 0.14113658666610718
0.00565970733888892 0.14127933979034424
0.00673774683201062 0.1414220929145813
0.00727676657857147 0.14156484603881836
0.00673774683201062 0.14170759916305542
0.005929217212169345 0.14185035228729248
0.005120687592328072 0.14199310541152954
0.006198727085449771 0.1421358585357666
0.0064682369587301955 0.14227861166000366
0.0029646086060846726 0.14242136478424072
0.005929217212169345 0.14256411790847778
0.005120687592328072 0.14270687103271484
0.0040426480992063725 0.1428496241569519
0.0037731382259259473 0.14299237728118896
0.0035036283526455225 0.14313513040542603
0.0040426480992063725 0.14327788352966309
0.0029646086060846726 0.14342063665390015
0.004851177719047647 0.1435633897781372
0.0024255888595238234 0.14370614290237427
0.0032341184793650978 0.14384889602661133
0.0013475493664021239 0.1439916491508484
0.0026950987328042478 0.14413440227508545
0.0035036283526455225 0.1442771553993225
0.005120687592328072 0.14441990852355957
0.0010780394931216993 0.14456266164779663
0.004851177719047647 0.1447054147720337
0.0018865691129629737 0.14484816789627075
0.0021560789862433987 0.1449909210205078
0.0037731382259259473 0.14513367414474487
0.0029646086060846726 0.14527642726898193
0.0032341184793650978 0.145419180393219
0.0024253356929587965 0.14556193351745605
0.0008085296198412744 0.1457047015428543
0.0016170592396825489 0.14584745466709137
0.0021560789862433987 0.14599020779132843
0.0026950987328042478 0.1461329609155655
0.0013475493664021239 0.14627571403980255
0.0016170592396825489 0.1464184671640396
0.0016170592396825489 0.14656122028827667
0.0021560789862433987 0.14670397341251373
0.0005390197465608497 0.1468467265367508
0.0021560789862433987 0.14698947966098785
0.004312157972486797 0.14713223278522491
0.0016170592396825489 0.14727498590946198
0.0018865691129629737 0.14741773903369904
0.0016170592396825489 0.1475604921579361
0.0008085296198412744 0.14770324528217316
0.0010780394931216993 0.14784599840641022
0.0005390197465608497 0.14798875153064728
0.0010780394931216993 0.14813150465488434
0.0016170592396825489 0.1482742577791214
0.0016170592396825489 0.14841701090335846
0.0005390197465608497 0.14855976402759552
0.0010780394931216993 0.14870251715183258
0.0010780394931216993 0.14884527027606964
0.0010780394931216993 0.1489880234003067
0.0013475493664021239 0.14913077652454376
0.0010780394931216993 0.14927352964878082
0.0010780394931216993 0.14941628277301788
0.0010780394931216993 0.14955903589725494
0.0005390197465608497 0.149701789021492
0.0013475493664021239 0.14984454214572906
0.0008085296198412744 0.14998729526996613
0.0005390197465608497 0.15013004839420319
0.0013475493664021239 0.15027280151844025
0.0008085296198412744 0.1504155546426773
0.0010780394931216993 0.15055830776691437
0.00026950987328042483 0.15070106089115143
0.00026950987328042483 0.1508438140153885
0.0008085296198412744 0.15098656713962555
0.0005390197465608497 0.1511293202638626
0.0 0.15127207338809967
0.0 0.15141482651233673
0.0 0.1515575796365738
0.0005390197465608497 0.15170033276081085
0.00026950987328042483 0.1518430858850479
0.0008085296198412744 0.15198583900928497
0.00026950987328042483 0.15212859213352203
0.0010780394931216993 0.1522713452577591
0.00026950987328042483 0.15241409838199615
0.0010780394931216993 0.15255685150623322
0.00026950987328042483 0.15269960463047028
0.0 0.15284235775470734
0.0010780394931216993 0.1529851108789444
0.00026950987328042483 0.15312786400318146
0.00026950987328042483 0.15327061712741852
0.0 0.15341337025165558
0.00026950987328042483 0.15355612337589264
0.00026950987328042483 0.1536988765001297
0.0 0.15384162962436676
0.0008085296198412744 0.15398438274860382

